Guaranteeing Consistency in a Motion Planning and Control Architecture Using a Kinematic Bicycle Model

This paper proposes to combine a 10Hz motion planner based on a kinematic bicycle Model Predictive Control (MPC) and a 100Hz closed-loop Proportional-Integral-Derivative (PID) controller to cope with normal driving situations. Its novelty consists in ensuring the feasibility of the computed trajectory by the motion planner through a limitation of the steering angle depending on the speed. This ensures the validity of the kinematic bicycle model at any time. The architecture is tested on a high-fidelity simulation model on a challenging track with small curve radius, with and without surrounding obstacles.

==> csv/Pacejkabis.csv <==
-1,-2.2561
-0.99,-2.2584
-0.98,-2.2607
-0.97,-2.2631
-0.96,-2.2655
-0.95,-2.2681
-0.94,-2.2706
-0.93,-2.2733
-0.92,-2.2761
-0.91,-2.2789
-0.9,-2.2818
-0.89,-2.2848
-0.88,-2.2879
-0.87,-2.2911
-0.86,-2.2944
-0.85,-2.2978
-0.84,-2.3013
-0.83,-2.3049
-0.82,-2.3086
-0.81,-2.3125
-0.8,-2.3165
-0.79,-2.3207
-0.78,-2.325
-0.77,-2.3294
-0.76,-2.334
-0.75,-2.3388
-0.74,-2.3438
-0.73,-2.3489
-0.72,-2.3543
-0.71,-2.3599
-0.7,-2.3657
-0.69,-2.3717
-0.68,-2.3779
-0.67,-2.3845
-0.66,-2.3913
-0.65,-2.3984
-0.64,-2.4058
-0.63,-2.4135
-0.62,-2.4216
-0.61,-2.4301
-0.6,-2.439
-0.59,-2.4483
-0.58,-2.458
-0.57,-2.4682
-0.56,-2.4789
-0.55,-2.4902
-0.54,-2.502
-0.53,-2.5145
-0.52,-2.5276
-0.51,-2.5414
-0.5,-2.556
-0.49,-2.5714
-0.48,-2.5877
-0.47,-2.6048
-0.46,-2.623
-0.45,-2.6423
-0.44,-2.6627
-0.43,-2.6843
-0.42,-2.7073
-0.41,-2.7316
-0.4,-2.7574
-0.39,-2.7849
-0.38,-2.814
-0.37,-2.8449
-0.36,-2.8776
-0.35,-2.9123
-0.34,-2.9491
-0.33,-2.9878
-0.32,-3.0287
-0.31,-3.0715
-0.3,-3.1162
-0.29,-3.1625
-0.28,-3.2101
-0.27,-3.2583
-0.26,-3.3065
-0.25,-3.3534
-0.24,-3.3977
-0.23,-3.4372
-0.22,-3.4696
-0.21,-3.4917
-0.2,-3.5
-0.19,-3.4903
-0.18,-3.4582
-0.17,-3.3995
-0.16,-3.3106
-0.15,-3.1892
-0.14,-3.0347
-0.13,-2.849
-0.12,-2.6362
-0.11,-2.4024
-0.1,-2.155
-0.09,-1.9017
-0.08,-1.6494
-0.07,-1.4038
-0.06,-1.1689
-0.05,-0.94686
-0.04,-0.73804
-0.03,-0.54145
-0.02,-0.35496
-0.01,-0.17563
0,0
0.01,0.17563
0.02,0.35496
0.03,0.54145
0.04,0.73804
0.05,0.94686
0.06,1.1689
0.07,1.4038
0.08,1.6494
0.09,1.9017
0.1,2.155
0.11,2.4024
0.12,2.6362
0.13,2.849
0.14,3.0347
0.15,3.1892
0.16,3.3106
0.17,3.3995
0.18,3.4582
0.19,3.4903
0.2,3.5
0.21,3.4917
0.22,3.4696
0.23,3.4372
0.24,3.3977
0.25,3.3534
0.26,3.3065
0.27,3.2583
0.28,3.2101
0.29,3.1625
0.3,3.1162
0.31,3.0715
0.32,3.0287
0.33,2.9878
0.34,2.9491
0.35,2.9123
0.36,2.8776
0.37,2.8449
0.38,2.814
0.39,2.7849
0.4,2.7574
0.41,2.7316
0.42,2.7073
0.43,2.6843
0.44,2.6627
0.45,2.6423
0.46,2.623
0.47,2.6048
0.48,2.5877
0.49,2.5714
0.5,2.556
0.51,2.5414
0.52,2.5276
0.53,2.5145
0.54,2.502
0.55,2.4902
0.56,2.4789
0.57,2.4682
0.58,2.458
0.59,2.4483
0.6,2.439
0.61,2.4301
0.62,2.4216
0.63,2.4135
0.64,2.4058
0.65,2.3984
0.66,2.3913
0.67,2.3845
0.68,2.3779
0.69,2.3717
0.7,2.3657
0.71,2.3599
0.72,2.3543
0.73,2.3489
0.74,2.3438
0.75,2.3388
0.76,2.334
0.77,2.3294
0.78,2.325
0.79,2.3207
0.8,2.3165
0.81,2.3125
0.82,2.3086
0.83,2.3049
0.84,2.3013
0.85,2.2978
0.86,2.2944
0.87,2.2911
0.88,2.2879
0.89,2.2848
0.9,2.2818
0.91,2.2789
0.92,2.2761
0.93,2.2733
0.94,2.2706
0.95,2.2681
0.96,2.2655
0.97,2.2631
0.98,2.2607
0.99,2.2584
1,2.2561


==> csv/Vcompare1.csv <==
0,2,15,15
0.1,16.717,13.6,14.712
0.2,16.643,15.912,14.645
0.3,16.79,15.845,14.791
0.4,16.924,15.991,14.925
0.5,17.062,16.125,15.063
0.6,17.2,16.263,15.201
0.7,17.338,16.401,15.339
0.8,17.475,16.539,15.477
0.9,17.613,16.677,15.614
1,17.751,16.814,15.752
1.1,17.547,16.952,15.891
1.2,15.482,17.091,16.029
1.3,14.125,15.44,16.025
1.4,13.637,14.425,15.642
1.5,13.378,14.042,15.157
1.6,13.137,13.557,14.683
1.7,12.878,13.236,14.231
1.8,12.571,12.959,13.834
1.9,12.228,12.669,13.478
2,11.896,12.318,13.134
2.1,11.601,11.984,12.79
2.2,11.303,11.774,12.472
2.3,10.977,11.616,12.2
2.4,10.674,11.369,11.951
2.5,10.402,11.118,11.702
2.6,10.174,10.803,11.44
2.7,9.9791,10.573,11.175
2.8,9.7995,10.359,10.925
2.9,9.6421,10.159,10.689
3,9.5044,9.9936,10.472
3.1,9.3912,9.8592,10.278
3.2,9.3034,9.7439,10.109
3.3,9.2302,9.6446,9.9608
3.4,9.169,9.5507,9.8306
3.5,9.1254,9.4662,9.7146
3.6,9.1092,9.3898,9.6109
3.7,9.1241,9.3398,9.5215
3.8,9.174,9.3137,9.4501
3.9,9.2615,9.3227,9.401
4,9.3824,9.3658,9.3785
4.1,9.5265,9.4076,9.3769
4.2,9.6386,9.4689,9.3833
4.3,9.6321,9.5164,9.3955
4.4,9.5439,9.4937,9.4073
4.5,9.4672,9.4452,9.4129
4.6,9.4562,9.4139,9.4122
4.7,9.543,9.3984,9.4049
4.8,9.7264,9.4316,9.4002
4.9,9.837,9.5523,9.4029
5,9.8534,9.6859,9.4166
5.1,9.889,9.7143,9.4357
5.2,9.8879,9.7437,9.4395
5.3,9.8851,9.8433,9.4578
5.4,9.8806,9.7391,9.4844
5.5,9.9017,9.7615,9.478
5.6,9.8783,9.8943,9.4878
5.7,9.8516,9.7806,9.5126
5.8,9.8347,9.7881,9.5211
5.9,9.8201,9.7777,9.5216
6,9.7746,9.7977,9.5207
6.1,9.8395,9.7764,9.5198
6.2,9.8772,9.7999,9.5041
6.3,9.7076,9.8772,9.4951
6.4,9.7528,9.774,9.5073
6.5,9.7071,9.7833,9.5181
6.6,9.7416,9.7478,9.5214
6.7,9.8189,9.7619,9.5191
6.8,9.6946,9.7987,9.5105
6.9,9.7071,9.7721,9.5097
7,9.7399,9.7311,9.5066
7.1,9.7207,9.7892,9.5011
7.2,9.7251,9.7655,9.5021
7.3,9.7391,9.769,9.5046
7.4,9.7807,9.7868,9.5163
7.5,9.7973,9.7572,9.5195
7.6,9.8272,9.8301,9.525
7.7,9.7756,9.8007,9.5387
7.8,9.8089,9.7634,9.5335
7.9,9.8428,9.8385,9.5259
8,9.7522,9.8666,9.5434
8.1,9.7489,9.7468,9.546
8.2,9.7141,9.8169,9.5472
8.3,9.7018,9.7214,9.5439
8.4,9.7213,9.7758,9.5318
8.5,9.7311,9.7832,9.5396
8.6,9.7724,9.7303,9.5377
8.7,9.787,9.8166,9.5399
8.8,9.8225,9.7676,9.5505
8.9,9.7642,9.804,9.5542
9,9.7116,9.7654,9.5541
9.1,9.6791,9.7372,9.5499
9.2,9.6259,9.7077,9.5416
9.3,9.559,9.6689,9.5304
9.4,9.5065,9.5954,9.5041
9.5,9.4685,9.5634,9.4828
9.6,9.4502,9.5172,9.4658
9.7,9.4476,9.4813,9.4356
9.8,9.4681,9.4393,9.4009
9.9,9.5811,9.4109,9.3725
10,9.5773,9.4319,9.3576
10.1,9.5941,9.4471,9.348
10.2,9.4868,9.4299,9.3353
10.3,9.2597,9.3519,9.3175
10.4,8.9092,9.203,9.2739
10.5,8.8257,8.8805,9.1703
10.6,8.3535,8.825,9.0388
10.7,8.1151,8.4188,8.8737
10.8,8.1942,8.2021,8.6597
10.9,8.1627,8.156,8.4721
11,8.3316,8.0751,8.3291
11.1,8.8673,8.1314,8.2356
11.2,9.3807,8.3625,8.2219
11.3,10.258,8.7103,8.253
11.4,10.325,9.0765,8.3197
11.5,10.408,9.0277,8.4044
11.6,10.499,9.3034,8.4966
11.7,10.609,9.5153,8.6089
11.8,10.73,9.6623,8.7305
11.9,10.86,9.9238,8.8619
12,10.999,10.062,9.0007
12.1,11.138,10.201,9.1397
12.2,11.278,10.34,9.2789
12.3,11.417,10.479,9.4184
12.4,11.557,10.618,9.5582
12.5,11.697,10.758,9.6981
12.6,11.837,10.898,9.8384
12.7,11.977,11.038,9.9789
12.8,12.118,11.179,10.12
12.9,12.259,11.32,10.261
13,12.4,11.461,10.402
13.1,12.542,11.602,10.543
13.2,12.683,11.743,10.685
13.3,12.825,11.885,10.827
13.4,12.967,12.019,10.968
13.5,13.109,12.167,11.11
13.6,13.25,12.29,11.252
13.7,13.391,12.426,11.392
13.8,13.53,12.557,11.532
13.9,13.669,12.683,11.67
14,13.806,12.806,11.807
14.1,13.941,12.927,11.943
14.2,14.074,13.028,12.075
14.3,14.205,13.16,12.206
14.4,14.337,13.298,12.338
14.5,14.468,13.414,12.47
14.6,14.602,13.603,12.604
14.7,14.742,13.765,12.743
14.8,14.881,13.88,12.883
14.9,15.02,14.027,13.022
15,15.148,13.97,13.149
15.1,15.276,14.285,13.277
15.2,15.411,14.348,13.413
15.3,15.55,14.613,13.552
15.4,15.667,14.255,13.668
15.5,15.778,14.74,13.78
15.6,15.92,14.98,13.921
15.7,16.042,14.697,14.043
15.8,16.161,15.18,14.162
15.9,16.288,15.05,14.289
16,16.414,15.43,14.416
16.1,16.533,15.169,14.534
16.2,16.653,15.691,14.655
16.3,16.766,15.275,14.767
16.4,16.871,15.787,14.872
16.5,17.011,16.072,15.013
16.6,17.131,15.726,15.132
16.7,17.25,16.303,15.252
16.8,17.355,15.715,15.356
16.9,17.438,16.161,15.439
17,17.568,16.639,15.569
17.1,17.679,16.104,15.679
17.2,17.786,16.814,15.788
17.3,17.887,16.172,15.887
17.4,17.968,16.73,15.969
17.5,18.101,17.169,16.103
17.6,18.213,16.636,16.214
17.7,18.317,17.282,16.319
17.8,18.429,16.94,16.43
17.9,18.547,17.63,16.548
18,18.667,17.187,16.668
18.1,18.78,17.772,16.781
18.2,18.881,17.181,16.881
18.3,18.951,17.503,16.952
18.4,19.066,18.038,17.067
18.5,19.177,17.67,17.178
18.6,19.294,18.366,17.295
18.7,19.397,17.639,17.398
18.8,19.47,18.096,17.471
18.9,19.573,18.254,17.574
19,19.677,18.336,17.678
19.1,19.788,18.58,17.789
19.2,19.901,18.579,17.902
19.3,20,18.917,18.022
19.4,20,18.898,18.147
19.5,20,18.73,18.245
19.6,20,18.876,18.331
19.7,20,18.858,18.414
19.8,20,18.897,18.489
19.9,20,18.973,18.561
20,20,19.01,18.632
20.1,20,19.049,18.698
20.2,20,19.088,18.762
20.3,20,19.121,18.822
20.4,20,18.863,18.862
20.5,20,18.936,18.885
20.6,20,18.653,18.89
20.7,20,19.118,18.904
20.8,20,18.79,18.929
20.9,20,18.94,18.939
21,20,18.808,18.951
21.1,20,18.994,18.964
21.2,20,18.982,18.986
21.3,20,19.075,19.01
21.4,20,19.082,19.038
21.5,19.131,19.144,19.066
21.6,16.939,18.58,19.034
21.7,16.103,17.434,18.724
21.8,15.286,17.124,18.273
21.9,14.702,16.673,17.843
22,14.202,16.243,17.406
22.1,13.865,15.806,16.97
22.2,13.448,15.37,16.534
22.3,12.997,14.934,16.098
22.4,12.517,14.498,15.661
22.5,12.233,14.061,15.223
22.6,11.936,13.623,14.785
22.7,11.626,13.185,14.346
22.8,11.462,12.746,13.906
22.9,11.432,12.306,13.465
23,11.223,11.991,13.047
23.1,10.807,11.737,12.675
23.2,10.496,11.347,12.319
23.3,10.529,10.959,11.951
23.4,10.109,10.91,11.638
23.5,9.83,10.515,11.352
23.6,9.6251,10.235,11.049
23.7,9.3894,10.018,10.766
23.8,9.4714,9.7788,10.501
23.9,9.0769,9.8341,10.299
24,8.8448,9.4723,10.109
24.1,9.0001,9.2377,9.8818
24.2,8.6701,9.3568,9.7186
24.3,8.5239,9.0549,9.5739
24.4,8.502,8.8862,9.399
24.5,8.4582,8.8377,9.249
24.6,8.3503,8.7733,9.1308
24.7,8.3455,8.6493,9.0197
24.8,8.3227,8.612,8.9203
24.9,8.4869,8.5615,8.8398
25,8.5416,8.663,8.7982
25.1,8.5687,8.6913,8.7923
25.2,8.7037,8.69,8.7923
25.3,8.7877,8.7566,8.7967
25.4,8.9089,8.7794,8.8058
25.5,8.8372,8.8136,8.817
25.6,8.6985,8.7863,8.8266
25.7,8.6216,8.7021,8.8265
25.8,8.6313,8.6519,8.8072
25.9,8.7166,8.6607,8.787
26,8.8206,8.71,8.7793
26.1,8.8544,8.7809,8.7784
26.2,8.8732,8.8086,8.7803
26.3,8.7857,8.8274,8.7797
26.4,8.8501,8.8061,8.7596
26.5,8.9659,8.8761,8.7378
26.6,8.7111,8.9267,8.7319
26.7,8.5667,8.7899,8.726
26.8,8.3445,8.714,8.7096
26.9,8.3214,8.6034,8.6858
27,8.3847,8.5729,8.6539
27.1,8.5123,8.5806,8.6244
27.2,9.1178,8.6125,8.6012
27.3,9.4561,8.9495,8.6062
27.4,9.0124,9.2173,8.6484
27.5,9.4185,8.9134,8.6992
27.6,9.5959,9.2004,8.7492
27.7,9.6173,9.2704,8.8078
27.8,10.849,9.3228,8.8413
27.9,10.536,10.041,8.9214
28,10.302,9.9331,9.046
28.1,9.8393,9.9432,9.1531
28.2,9.5216,9.6365,9.2197
28.3,9.4792,9.4931,9.2479
28.4,8.966,9.5153,9.2803
28.5,9.0306,9.2207,9.2909
28.6,9.2085,9.2637,9.2818
28.7,9.0789,9.3501,9.2845
28.8,9.3607,9.3,9.2918
28.9,9.0957,9.4456,9.3057
29,9.3909,9.3032,9.3178
29.1,9.5169,9.4787,9.333
29.2,9.7037,9.531,9.3606
29.3,9.6579,9.6459,9.3942
29.4,9.4545,9.6122,9.4271
29.5,9.4321,9.51,9.4483
29.6,9.1457,9.4902,9.4599
29.7,9.0698,9.3114,9.4582
29.8,8.886,9.252,9.4247
29.9,8.7857,9.1528,9.3755
30,8.8019,8.9937,9.2981
30.1,8.7922,9.0367,9.2266
30.2,8.8338,8.9998,9.1765
30.3,8.8912,8.9906,9.1344
30.4,8.8018,8.9926,9.1042
30.5,7.7737,8.8963,9.0648
30.6,7.6048,8.1148,8.8737
30.7,6.5239,7.932,8.5883
30.8,6.186,6.9883,8.2022
30.9,5.9756,6.6976,7.7449
31,6.0008,6.3816,7.331
31.1,6.508,6.2614,6.9853
31.2,7.5717,6.5248,6.7848
31.3,8.7835,7.101,6.7621
31.4,8.8407,7.6012,6.815
31.5,8.93,7.5434,6.908
31.6,9.0206,7.5858,7.0081
31.7,9.1257,7.9353,7.1194
31.8,9.2455,8.0779,7.2417
31.9,9.3707,8.2579,7.3697
32,9.5102,8.5697,7.5115
32.1,9.6589,8.7115,7.6603
32.2,9.8076,8.8603,7.8088
32.3,9.9571,9.0088,7.9583
32.4,10.107,9.1583,8.1083
32.5,10.257,9.3083,8.2585
32.6,10.407,9.4585,8.4088
32.7,10.558,9.6088,8.5594
32.8,10.709,9.7594,8.7102
32.9,10.86,9.9102,8.8612
33,11.011,10.061,9.0123
33.1,11.162,10.212,9.1638
33.2,11.314,10.364,9.3155
33.3,11.466,10.515,9.4675
33.4,11.618,10.668,9.6197
33.5,11.771,10.82,9.7721
33.6,11.923,10.972,9.9247
33.7,12.076,11.125,10.078
33.8,12.229,11.278,10.231
33.9,12.382,11.418,10.383
34,12.533,11.555,10.534
34.1,12.684,11.722,10.686
34.2,12.835,11.838,10.836
34.3,12.987,12.036,10.988
34.4,13.138,12.144,11.14
34.5,13.284,12.232,11.285
34.6,13.429,12.414,11.43
34.7,13.577,12.573,11.578
34.8,13.722,12.656,11.723
34.9,13.869,12.908,11.871
35,14.018,12.964,12.02
35.1,14.156,13.019,12.157
35.2,14.292,13.202,12.293
35.3,14.433,13.376,12.434
35.4,14.571,13.426,12.572
35.5,14.714,13.739,12.716
35.6,14.861,13.762,12.862
35.7,15.001,13.931,13.003
35.8,15.13,13.85,13.131
35.9,15.253,14.067,13.254
36,15.377,14.123,13.378
36.1,15.498,14.27,13.5
36.2,15.622,14.401,13.624
36.3,15.747,14.526,13.748
36.4,15.873,14.666,13.874
36.5,15.999,14.775,14
36.6,16.124,14.9,14.125
36.7,16.249,15.032,14.25
36.8,16.375,15.159,14.377
36.9,14.558,15.28,14.502
37,12.732,14.436,14.568
37.1,11.992,13.059,14.336
37.2,12,12.736,13.904
37.3,11.572,12.446,13.512
37.4,10.958,12.107,13.145
37.5,11.028,11.545,12.746
37.6,10.612,11.508,12.387
37.7,10.264,11.024,12.058
37.8,10.171,10.688,11.702
37.9,9.6394,10.546,11.388
38,9.3455,10.105,11.078
38.1,9.4501,9.8012,10.746
38.2,8.9328,9.8102,10.483
38.3,8.5802,9.3814,10.232
38.4,8.3293,9.0391,9.9343
38.5,8.3888,8.7833,9.6373
38.6,7.9728,8.8061,9.4059
38.7,7.9786,8.4083,9.1834
38.8,7.516,8.355,8.9641
38.9,7.5673,7.9065,8.7284
39,7.2289,7.9217,8.505
39.1,7.2135,7.5939,8.2997
39.2,7.0719,7.5793,8.11
39.3,7.0015,7.3968,7.9495
39.4,6.8471,7.3054,7.7979
39.5,6.7956,7.1415,7.6534
39.6,6.6079,7.0971,7.5244
39.7,6.688,6.9152,7.3984
39.8,6.6914,6.9478,7.2932
39.9,6.4563,6.9151,7.2233
40,6.5583,6.6844,7.1283
40.1,6.4975,6.7784,7.0477
40.2,6.5053,6.734,7.0014
40.3,6.4479,6.7198,6.961
40.4,6.5961,6.6532,6.9197
40.5,6.6815,6.7044,6.8919
40.6,6.7617,6.7056,6.8818
40.7,6.8552,6.7062,6.8752
40.8,6.8787,6.6939,6.8687
40.9,6.8085,6.6391,6.8519
41,6.6434,6.5611,6.8161
41.1,6.6918,6.5032,6.7675
41.2,6.7238,6.4796,6.7219
41.3,6.8337,6.4568,6.6798
41.4,6.9183,6.5667,6.663
41.5,6.9115,6.5829,6.659
41.6,6.9192,6.6016,6.6521
41.7,6.9347,6.6316,6.6395
41.8,6.7886,6.7454,6.6073
41.9,6.8349,6.6863,6.6
42,6.9192,6.6724,6.6037
42.1,6.8484,6.8083,6.5733
42.2,6.7998,6.7253,6.5687
42.3,6.8621,6.6859,6.5526
42.4,6.8408,6.7702,6.554
42.5,6.8233,6.7131,6.5715
42.6,6.8292,6.7266,6.5436
42.7,6.7636,6.744,6.5097
42.8,6.7228,6.7693,6.5256
42.9,6.8446,6.6514,6.5504
43,6.762,6.7326,6.5283
43.1,6.9168,6.7228,6.4987
43.2,6.8477,6.852,6.4974
43.3,6.8476,6.7959,6.537
43.4,6.886,6.7266,6.5452
43.5,6.9345,6.8091,6.5326
43.6,6.9421,6.8377,6.5387
43.7,6.8373,6.8448,6.5747
43.8,6.8619,6.7356,6.6075
43.9,6.7799,6.7783,6.5903
44,6.7863,6.7534,6.5654
44.1,6.7452,6.7493,6.554
44.2,6.7398,6.7285,6.5497
44.3,6.7378,6.7099,6.5481
44.4,6.7968,6.7097,6.5683
44.5,6.8046,6.7046,6.589
44.6,6.8593,6.7153,6.5933
44.7,6.827,6.7367,6.5862
44.8,6.3993,6.7054,6.5485
44.9,6.7444,6.4801,6.502
45,6.3684,6.5857,6.4674
45.1,6.3304,6.3538,6.466
45.2,6.0325,6.3755,6.4333
45.3,5.9226,6.147,6.3971
45.4,5.8446,6.0812,6.3089
45.5,6.1145,5.9707,6.2329
45.6,6.1824,6.104,6.1784
45.7,6.2434,6.105,6.1479
45.8,7.4971,6.1072,6.1559
45.9,8.2261,6.7848,6.182
46,8.2983,6.9491,6.2522
46.1,8.3845,6.9274,6.3466
46.2,8.4765,7.0593,6.4497
46.3,8.5879,7.3755,6.5706
46.4,8.7157,7.5422,6.706
46.5,8.849,7.7286,6.8441
46.6,8.9959,8.0337,6.9958
46.7,9.1522,8.1958,7.1533
46.8,9.3083,8.3533,7.3097
46.9,9.4646,8.5097,7.466
47,9.6209,8.666,7.6224
47.1,9.7772,8.8224,7.7785
47.2,9.9333,8.9785,7.9345
47.3,10.09,9.1345,8.0912
47.4,10.247,9.2912,8.2485
47.5,10.405,9.4485,8.4061
47.6,10.562,9.6061,8.5639
47.7,10.72,9.7639,8.7219
47.8,10.879,9.9219,8.8801
47.9,11.033,10.017,9.0345
48,11.176,10.036,9.177
48.1,10.58,9.9732,9.3002
48.2,9.8037,9.8118,9.3929
48.3,9.6451,9.3832,9.4383
48.4,9.2236,9.3329,9.4519
48.5,8.883,9.0568,9.425
48.6,8.7098,8.8152,9.3205
48.7,8.7797,8.6403,9.181
48.8,8.455,8.6117,9.0562
48.9,8.2932,8.3326,8.9173
49,8.4607,8.1743,8.7519
49.1,8.2992,8.2167,8.6267
49.2,8.2031,8.0596,8.5216
49.3,8.1971,7.9452,8.406
49.4,8.2454,7.8815,8.3003
49.5,7.9438,7.8551,8.2161
49.6,8.0248,7.5997,8.1077
49.7,7.8485,7.6445,8.0045
49.8,7.9878,7.4627,7.9097
49.9,8.0281,7.5219,7.8294
50,7.9767,7.4797,7.7774
50.1,8.0716,7.4624,7.7322
50.2,8.0419,7.4858,7.7052
50.3,8.1843,7.4328,7.6796
50.4,8.2181,7.5279,7.6685
50.5,8.2898,7.5127,7.666
50.6,8.1796,7.5822,7.6683
50.7,8.1893,7.4947,7.6694
50.8,8.2384,7.4966,7.6628
50.9,8.0872,7.5266,7.6562
51,8.0688,7.4826,7.6472
51.1,8.0709,7.5033,7.6315
51.2,8.031,7.5889,7.625
51.3,8.0527,7.5838,7.6238
51.4,7.9462,7.6748,7.6234
51.5,8.088,7.5641,7.6247
51.6,7.659,7.7408,7.6278
51.7,7.8117,7.4478,7.6224
51.8,7.1322,7.5676,7.6033
51.9,7.6471,7.174,7.5521
52,7.6971,7.4737,7.5034
52.1,7.3965,7.5077,7.4929
52.2,7.7137,7.3397,7.4774
52.3,7.2296,7.5583,7.4644
52.4,8.0189,7.2707,7.4511
52.5,7.2719,7.7238,7.444
52.6,7.7362,7.3113,7.4507
52.7,8.711,7.566,7.4468
52.8,8.4397,8.4706,7.5119
52.9,9.5596,8.1026,7.6112
53,8.9417,8.8112,7.7119
53.1,9.6123,8.7372,7.8488
53.2,10.002,9.0488,7.991
53.3,10.149,9.191,8.1399
53.4,10.289,9.3399,8.2794
53.5,10.431,9.4794,8.4222
53.6,10.578,9.6222,8.572
53.7,10.726,9.772,8.7211
53.8,10.873,9.9211,8.8689
53.9,11.025,10.069,9.0228
54,11.18,10.216,9.1798
54.1,11.334,10.377,9.3341
54.2,11.487,10.524,9.4869
54.3,11.638,10.684,9.6371
54.4,11.79,10.837,9.7895
54.5,11.939,10.989,9.9386
54.6,12.087,11.139,10.086
54.7,12.236,11.286,10.236
54.8,12.388,11.436,10.388
54.9,12.545,11.588,10.546
55,12.703,11.746,10.705
55.1,12.849,11.905,10.85
55.2,13,12.05,11.001
55.3,13.158,12.201,11.159
55.4,13.307,12.359,11.308
55.5,13.458,12.496,11.46
55.6,13.611,12.66,11.612
55.7,13.758,12.747,11.759
55.8,13.906,12.919,11.908
55.9,14.065,13.106,12.066
56,14.223,13.266,12.225
56.1,14.384,13.425,12.386
56.2,14.547,13.586,12.548
56.3,14.7,13.748,12.701
56.4,14.842,13.668,12.843
56.5,14.992,14.043,12.993
56.6,15.149,14.191,13.151
56.7,15.289,14.029,13.291
56.8,15.436,14.491,13.437
56.9,15.601,14.637,13.602
57,15.763,14.802,13.764
57.1,15.918,14.851,13.92
57.2,16.065,14.959,14.066
57.3,16.201,14.995,14.202
57.4,16.323,14.971,14.324
57.5,16.452,15.304,14.453
57.6,16.586,15.335,14.587
57.7,16.717,15.486,14.717
57.8,16.852,15.675,14.853
57.9,16.985,15.708,14.986
58,17.112,15.84,15.113
58.1,17.238,15.931,15.239
58.2,17.362,16.051,15.363
58.3,17.479,16.105,15.48
58.4,17.579,15.956,15.579
58.5,17.683,16.37,15.684
58.6,17.799,16.397,15.8
58.7,17.908,16.46,15.908
58.8,18.026,16.744,16.027
58.9,18.141,16.643,16.142
59,18.238,16.704,16.239
59.1,18.343,16.931,16.344
59.2,18.455,17.021,16.456
59.3,18.556,16.989,16.557
59.4,18.653,17.152,16.654
59.5,18.759,17.323,16.76
59.6,18.868,17.443,16.87
59.7,18.973,17.44,16.974
59.8,19.079,17.694,17.08
59.9,19.195,17.796,17.196
60,19.303,17.776,17.304
60.1,19.409,18.038,17.41
60.2,19.531,18.217,17.532
60.3,19.142,18.315,17.657
60.4,17.315,18.11,17.76
60.5,16.026,16.915,17.727
60.6,16.351,16.127,17.404
60.7,18.006,16.486,17.124
60.8,19.12,17.473,17.119
60.9,19.226,17.992,17.224
61,19.343,17.903,17.342
61.1,19.475,18.45,17.476
61.2,19.608,18.14,17.608
61.3,19.741,18.699,17.741
61.4,19.874,18.389,17.873
61.5,19.068,18.718,17.991
61.6,16.834,18.09,18.076
61.7,15.517,16.798,17.939
61.8,14.852,16.339,17.565
61.9,14.268,15.965,17.176
62,13.745,15.576,16.786
62.1,13.263,15.189,16.397
62.2,12.829,14.797,16.008
62.3,12.438,14.408,15.619
62.4,12.08,14.019,15.23
62.5,11.76,13.63,14.839
62.6,11.467,13.239,14.448
62.7,11.207,12.848,14.056
62.8,10.976,12.456,13.663
62.9,10.765,12.063,13.269
63,10.578,11.669,12.874
63.1,10.405,11.301,12.484
63.2,10.258,10.884,12.092
63.3,10.122,10.492,11.694
63.4,9.9993,10.168,11.311
63.5,9.8583,9.997,10.976
63.6,9.7132,9.8034,10.693
63.7,9.5757,9.6388,10.446
63.8,9.4519,9.4736,10.228
63.9,9.3497,9.3266,10.031
64,9.2726,9.1973,9.8542
64.1,9.2047,9.081,9.6959
64.2,9.1492,8.9719,9.553
64.3,9.1134,8.8738,9.4236
64.4,9.104,8.7865,9.3067
64.5,9.1251,8.7141,9.2025
64.6,9.179,8.6479,9.1102
64.7,9.267,8.6297,9.0357
64.8,9.3882,8.6304,8.984
64.9,9.5276,8.6297,8.95
65,9.6348,8.6406,8.9296
65.1,9.6258,8.6439,8.9184
65.2,9.5413,8.5878,8.9007
65.3,9.4648,8.4984,8.8628
65.4,9.4522,8.4538,8.8146
65.5,9.5315,8.4424,8.7727
65.6,9.7106,8.5057,8.754
65.7,9.841,8.6116,8.7567
65.8,9.7987,8.6454,8.7656
65.9,9.8514,8.6719,8.7732
66,9.6963,8.7847,8.7803
66.1,9.6693,8.8811,8.789
66.2,9.827,8.9818,8.8078
66.3,9.8845,9.1077,8.847
66.4,9.893,9.1261,8.8929
66.5,9.8431,9.1321,8.9277
66.6,9.8333,9.1731,8.9625
66.7,9.8517,9.1458,8.9969
66.8,9.8377,9.1634,9.0201
66.9,9.8799,9.2088,9.0404
67,9.6633,9.2432,9.066
67.1,9.7026,9.1302,9.0914
67.2,9.6808,9.1063,9.1066
67.3,9.7891,9.1128,9.1108
67.4,9.7672,9.2089,9.1222
67.5,9.8739,9.164,9.1354
67.6,9.8641,9.2664,9.1518
67.7,9.8899,9.2241,9.1683
67.8,9.8612,9.2916,9.1806
67.9,9.8661,9.2859,9.1966
68,9.8498,9.2876,9.2176
68.1,9.8371,9.2143,9.2336
68.2,9.6745,9.228,9.2363
68.3,9.7122,9.1525,9.2357
68.4,9.8196,9.1227,9.2324
68.5,9.7015,9.2363,9.2287
68.6,9.7645,9.2045,9.2267
68.7,9.6509,9.2498,9.234
68.8,9.8908,9.1275,9.2338
68.9,9.8725,9.3262,9.2387
69,9.8724,9.2444,9.2546
69.1,9.7939,9.244,9.2618
69.2,9.8302,9.2002,9.2571
69.3,9.7739,9.3033,9.2603
69.4,9.7225,9.1861,9.2673
69.5,9.7502,9.1525,9.2621
69.6,9.7492,9.2082,9.2506
69.7,9.7476,9.2749,9.2454
69.8,9.7317,9.2729,9.2494
69.9,9.7855,9.2685,9.2621
70,9.8029,9.212,9.2731


==> csv/Vcompare_with_obst.csv <==
0,2,15,15
0.1,16.717,13.6,14.712
0.2,16.637,15.837,14.639
0.3,16.778,15.825,14.78
0.4,16.86,15.12,14.86
0.5,16.895,15.209,14.895
0.6,16.933,15.202,14.934
0.7,16.966,15.213,14.966
0.8,17,15.291,15
0.9,17.042,15.417,15.043
1,17.093,15.502,15.093
1.1,17.134,15.42,15.133
1.2,17.189,15.793,15.189
1.3,16.354,15.759,15.251
1.4,14.734,15.855,15.307
1.5,13.623,14.661,15.241
1.6,13.113,14.039,14.909
1.7,12.658,13.943,14.577
1.8,12.22,13.462,14.26
1.9,11.904,13,13.89
2,11.334,14.202,13.771
2.1,10.956,12.171,13.527
2.2,10.738,12.849,13.155
2.3,10.287,14.355,13.125
2.4,10.025,11.525,12.922
2.5,9.9637,11.322,12.394
2.6,9.871,10.794,11.93
2.7,9.7952,10.369,11.44
2.8,9.7143,10.139,10.997
2.9,9.6115,10.063,10.65
3,9.5103,9.8415,10.353
3.1,9.409,9.593,10.116
3.2,9.3242,9.4009,9.8957
3.3,9.2563,9.2006,9.6826
3.4,9.1951,9.0341,9.4786
3.5,9.1451,8.8583,9.2845
3.6,9.1103,8.7086,9.1012
3.7,9.0956,8.5901,8.9354
3.8,9.106,8.4827,8.788
3.9,9.1458,8.4073,8.6603
4,9.22,8.3931,8.5622
4.1,9.3276,8.3403,8.4862
4.2,9.459,8.3282,8.4263
4.3,9.5899,8.3672,8.3932
4.4,9.6379,8.4317,8.3885
4.5,9.5757,8.4489,8.3925
4.6,9.4881,8.3924,8.3924
4.7,9.4452,8.3126,8.3705
4.8,9.4845,8.2456,8.3302
4.9,9.6258,8.2515,8.293
5,9.8218,8.3059,8.2763
5.1,9.7581,8.5512,8.282
5.2,9.7549,8.6451,8.3054
5.3,9.8514,8.6812,8.328
5.4,9.8461,8.899,8.3643
5.5,9.8821,8.8544,8.4071
5.6,9.7196,8.9092,8.444
5.7,9.6622,8.8704,8.479
5.8,9.7149,8.8629,8.5074
5.9,9.8687,8.899,8.5331
6,9.8743,8.9981,8.5635
6.1,9.8211,9.0127,8.5969
6.2,9.8609,9.0385,8.6314
6.3,9.6977,9.0333,8.6632
6.4,9.7309,8.9395,8.6829
6.5,9.6366,8.9466,8.6886
6.6,9.8853,8.9492,8.693
6.7,9.8372,9.084,8.7122
6.8,9.8504,9.0272,8.731
6.9,9.8412,9.0898,8.7494
7,9.8842,9.0562,8.7707
7.1,9.6893,9.0863,8.7867
7.2,9.7419,8.9845,8.7949
7.3,9.7434,9.0247,8.798
7.4,9.7608,9.014,8.7976
7.5,9.8916,9.0699,8.8039
7.6,9.8904,9.1076,8.8182
7.7,9.8537,9.1227,8.8334
7.8,9.8379,9.0997,8.8459
7.9,9.8917,9.1022,8.8551
8,9.6612,9.128,8.8641
8.1,9.6626,9.0094,8.867
8.2,9.7426,9.0118,8.8624
8.3,9.6487,9.0569,8.8612
8.4,9.7935,9.0026,8.8545
8.5,9.8817,9.1082,8.8501
8.6,9.8485,9.1491,8.8653
8.7,9.8463,9.0819,8.8753
8.8,9.8209,9.143,8.8843
8.9,9.7909,9.0794,8.8948
9,9.7094,9.0638,8.8914
9.1,9.629,9.074,8.8908
9.2,9.7124,8.9836,8.8902
9.3,9.7285,9.0369,8.8851
9.4,9.7635,9.0455,8.8831
9.5,9.7917,9.0719,8.8831
9.6,9.7848,9.1181,8.8852
9.7,9.7697,9.1396,8.886
9.8,9.7166,9.2052,8.8982
9.9,9.6002,9.1403,8.9153
10,9.6164,9.0812,8.9133
10.1,9.5972,9.1852,8.9142
10.2,9.5354,9.1482,8.9302
10.3,9.4784,9.1014,8.9327
10.4,9.4993,9.12,8.934
10.5,9.5266,9.1138,8.9412
10.6,9.5206,9.1421,8.9387
10.7,9.605,9.1627,8.9423
10.8,9.589,9.2062,8.9482
10.9,9.6629,9.205,8.9571
11,9.3828,9.253,8.9653
11.1,9.0888,9.1268,8.9702
11.2,8.8021,8.9823,8.9562
11.3,8.3796,8.8572,8.9178
11.4,8.4673,8.5431,8.8204
11.5,8.3903,8.5706,8.7185
11.6,8.4302,8.515,8.6465
11.7,8.7382,8.5109,8.5857
11.8,8.3339,8.6374,8.5666
11.9,9.3836,8.4071,8.538
12,10.327,9.1644,8.5533
12.1,10.659,9.7533,8.6553
12.2,10.793,9.8553,8.7907
12.3,10.929,9.9907,8.9288
12.4,11.065,10.129,9.0652
12.5,11.202,10.265,9.2023
12.6,11.34,10.402,9.3406
12.7,11.478,10.541,9.4792
12.8,11.617,10.679,9.6187
12.9,11.757,10.819,9.7583
13,11.897,10.958,9.898
13.1,12.037,11.098,10.038
13.2,12.177,11.238,10.178
13.3,12.317,11.378,10.319
13.4,12.458,11.519,10.46
13.5,12.599,11.66,10.601
13.6,12.74,11.801,10.742
13.7,12.882,11.942,10.883
13.8,13.024,12.083,11.025
13.9,13.166,12.225,11.167
14,13.308,12.367,11.309
14.1,13.45,12.509,11.452
14.2,13.506,11.302,11.505
14.3,13.487,11.548,11.488
14.4,13.497,11.48,11.498
14.5,13.506,11.546,11.506
14.6,13.52,11.59,11.52
14.7,13.545,11.751,11.545
14.8,13.581,11.839,11.582
14.9,13.621,11.869,11.621
15,13.659,11.89,11.659
15.1,13.695,11.92,11.695
15.2,13.732,11.973,11.732
15.3,13.766,11.951,11.766
15.4,13.799,12.039,11.8
15.5,13.844,12.189,11.844
15.6,13.892,12.191,11.892
15.7,13.94,12.285,11.941
15.8,13.993,12.353,11.993
15.9,14.049,12.456,12.049
16,14.105,12.51,12.105
16.1,14.167,12.742,12.166
16.2,14.233,12.83,12.232
16.3,14.311,13.087,12.311
16.4,14.411,13.221,12.412
16.5,14.52,13.329,12.52
16.6,14.623,13.352,12.623
16.7,14.623,12.162,12.62
16.8,14.617,13.347,12.618
16.9,14.663,12.566,12.662
17,14.674,13.192,12.671
17.1,14.728,13.871,12.72
17.2,14.729,12.685,12.722
17.3,14.702,13.007,12.701
17.4,14.766,13.568,12.766
17.5,14.885,13.922,12.88
17.6,15.022,14.08,13.016
17.7,15.162,14.197,13.159
17.8,15.297,14.226,13.296
17.9,15.423,14.295,13.423
18,15.54,14.329,13.54
18.1,15.648,14.4,13.649
18.2,15.744,14.327,13.744
18.3,15.843,14.655,13.844
18.4,15.956,14.754,13.957
18.5,16.077,15.002,14.078
18.6,16.202,15.067,14.203
18.7,16.262,14.151,14.262
18.8,16.26,14.218,14.26
18.9,16.26,14.136,14.26
19,16.245,14.103,14.244
19.1,16.246,14.249,14.246
19.2,16.266,14.382,14.266
19.3,16.32,14.857,14.321
19.4,16.352,14.171,14.351
19.5,16.341,14.337,14.341
19.6,16.369,14.63,14.369
19.7,16.413,14.651,14.413
19.8,16.456,14.698,14.457
19.9,16.499,14.722,14.499
20,16.546,14.861,14.546
20.1,16.591,14.782,14.592
20.2,16.642,15.044,14.642
20.3,16.694,14.914,14.694
20.4,16.754,15.269,14.754
20.5,16.819,15.144,14.82
20.6,16.887,15.458,14.888
20.7,16.975,15.575,14.976
20.8,17.048,15.549,15.049
20.9,17.141,16.078,15.142
21,17.261,16.124,15.262
21.1,17.389,16.364,15.388
21.2,17.243,13.788,15.236
21.3,17.136,16.436,15.135
21.4,17.019,13.535,15.008
21.5,16.879,16.208,14.874
21.6,17.02,16.074,15.018
21.7,17.081,14.961,15.081
21.8,17.109,15.773,15.108
21.9,17.22,16.278,15.217
22,17.365,16.417,15.358
22.1,17.499,16.357,15.492
22.2,17.609,16.256,15.606
22.3,17.704,16.308,15.704
22.4,17.796,16.377,15.797
22.5,17.885,16.459,15.886
22.6,17.973,16.53,15.973
22.7,18.062,16.651,16.062
22.8,18.153,16.742,16.153
22.9,18.246,16.858,16.246
23,18.338,16.916,16.339
23.1,18.433,17.072,16.434
23.2,18.529,17.126,16.53
23.3,18.627,17.291,16.628
23.4,18.725,17.313,16.726
23.5,18.821,17.453,16.822
23.6,18.916,17.483,16.916
23.7,18.463,17.624,17.01
23.8,16.163,17.452,17.09
23.9,14.814,15.904,16.961
24,14.434,15.361,16.543
24.1,13.943,14.943,16.104
24.2,13.478,14.504,15.663
24.3,13.32,14.063,15.221
24.4,13,13.621,14.781
24.5,12.523,13.181,14.34
24.6,12.322,12.74,13.898
24.7,12.278,12.298,13.456
24.8,11.796,12.171,13.07
24.9,11.429,11.719,12.715
25,11.248,11.393,12.348
25.1,10.951,11.182,12.017
25.2,10.647,10.895,11.713
25.3,10.576,10.613,11.415
25.4,10.034,10.492,11.152
25.5,9.8258,10.04,10.876
25.6,9.6185,9.8375,10.585
25.7,9.449,9.6134,10.321
25.8,9.1986,9.4239,10.076
25.9,9.0501,9.1854,9.8408
26,8.9117,9.0132,9.6165
26.1,8.7665,8.8463,9.411
26.2,8.6808,8.6791,9.2185
26.3,8.5035,8.5548,9.0424
26.4,8.4938,8.3711,8.8729
26.5,8.4294,8.3045,8.7201
26.6,8.3672,8.1984,8.5895
26.7,8.4832,8.0966,8.468
26.8,8.3176,8.1113,8.3751
26.9,8.2896,7.9362,8.2835
27,8.3227,7.8515,8.1797
27.1,8.3795,7.8125,8.0911
27.2,8.517,7.7718,8.019
27.3,8.6517,7.7741,7.9657
27.4,8.7949,7.7835,7.933
27.5,8.885,7.8005,7.9163
27.6,8.7955,7.8028,7.9085
27.7,8.682,7.7249,7.8886
27.8,8.5985,7.6897,7.8555
27.9,8.6349,7.6737,7.8228
28,8.5999,7.6908,7.8014
28.1,8.8151,7.6501,7.7822
28.2,8.8416,7.8069,7.7771
28.3,8.8466,7.9032,7.7867
28.4,8.7104,7.9544,7.7931
28.5,8.8473,8.1387,7.812
28.6,8.6733,8.2094,7.8464
28.7,8.893,8.1871,7.884
28.8,9.0116,8.3479,7.922
28.9,8.9647,8.4794,7.9704
29,8.7703,8.4865,8.0223
29.1,8.5803,8.3855,8.0645
29.2,8.7304,8.2585,8.0849
29.3,8.692,8.3526,8.0977
29.4,8.8298,8.3522,8.1174
29.5,9.4799,8.4016,8.1411
29.6,8.7502,8.7627,8.1809
29.7,8.7184,8.3999,8.2217
29.8,8.9,8.4122,8.2384
29.9,9.7045,8.5165,8.252
30,9.6449,9.3443,8.3217
30.1,10.429,9.025,8.4194
30.2,10.002,9.6194,8.5205
30.3,10.567,9.4185,8.6402
30.4,10.09,9.8402,8.761
30.5,9.7129,9.2956,8.864
30.6,9.5554,9.1157,8.9085
30.7,9.7836,9.0645,8.9327
30.8,9.3214,9.1526,8.957
30.9,8.9727,8.9053,8.9674
31,9.0249,8.7334,8.9394
31.1,9.016,8.7648,8.902
31.2,9.0057,8.7261,8.8766
31.3,9.0903,8.6956,8.8487
31.4,9.0631,8.7037,8.8277
31.5,9.2798,8.6261,8.8019
31.6,9.3898,8.7143,8.7857
31.7,9.5659,8.8001,8.7892
31.8,9.6857,8.8432,8.7979
31.9,9.5251,8.9795,8.819
32,9.5396,8.8872,8.8426
32.1,9.0398,8.8669,8.8487
32.2,8.8436,8.6158,8.8308
32.3,8.813,8.4475,8.7561
32.4,8.6533,8.4533,8.6763
32.5,8.5655,8.4485,8.6207
32.6,8.7478,8.4109,8.5763
32.7,8.6615,8.5078,8.5538
32.8,8.7661,8.4868,8.5433
32.9,8.7756,8.5609,8.5365
33,8.1771,8.5851,8.5335
33.1,7.0559,8.2542,8.4986
33.2,6.5816,7.2787,8.2494
33.3,6.1409,6.8228,7.8469
33.4,5.9891,6.3838,7.4289
33.5,5.935,6.2257,7.0522
33.6,5.8729,6.1262,6.7605
33.7,6.8064,6.0301,6.5355
33.8,7.7232,6.6818,6.4761
33.9,8.5657,7.5201,6.5465
34,8.7002,7.7465,6.6838
34.1,8.8452,7.8838,6.8333
34.2,8.991,8.0333,6.9824
34.3,9.1367,8.1824,7.1304
34.4,9.2834,8.3304,7.2793
34.5,9.4309,8.4793,7.4286
34.6,9.5799,8.6286,7.5796
34.7,9.7293,8.7796,7.7298
34.8,9.8786,8.9298,7.8795
34.9,10.028,9.0795,8.0287
35,10.177,9.2287,8.1789
35.1,10.245,8.0668,8.2448
35.2,10.249,8.3709,8.2488
35.3,10.279,8.4077,8.2789
35.4,10.312,8.4733,8.3124
35.5,10.361,8.7244,8.3614
35.6,10.41,8.5779,8.4106
35.7,10.46,8.8313,8.4607
35.8,10.519,8.829,8.52
35.9,10.582,8.9988,8.5826
36,10.638,8.8708,8.6383
36.1,10.682,8.9243,8.6822
36.2,10.732,9.025,8.7323
36.3,10.784,9.048,8.7841
36.4,10.838,9.1645,8.8386
36.5,10.901,9.2977,8.9012
36.6,10.964,9.3098,8.9647
36.7,11.035,9.5973,9.035
36.8,11.107,9.5389,9.1057
36.9,11.196,10.058,9.193
37,11.293,9.9266,9.2894
37.1,11.38,9.9995,9.377
37.2,11.472,10.082,9.4708
37.3,11.573,10.302,9.5739
37.4,11.673,10.252,9.674
37.5,11.797,10.874,9.7989
37.6,11.769,8.8625,9.7656
37.7,11.759,10.966,9.7604
37.8,11.827,9.5707,9.8255
37.9,11.852,10.898,9.8465
38,11.947,11.046,9.9347
38.1,11.983,9.9984,9.9711
38.2,11.995,10.265,9.9897
38.3,12.079,10.861,10.08
38.4,12.209,11.167,10.21
38.5,12.356,11.41,10.356
38.6,12.508,11.53,10.508
38.7,12.66,11.708,10.661
38.8,12.814,11.861,10.815
38.9,12.966,12.015,10.967
39,13.114,12.106,11.115
39.1,13.264,12.315,11.266
39.2,13.418,12.452,11.419
39.3,13.566,12.526,11.567
39.4,13.715,12.759,11.716
39.5,13.869,12.891,11.87
39.6,14.019,13.016,12.021
39.7,14.166,13.126,12.168
39.8,14.315,13.324,12.316
39.9,14.467,13.478,12.468
40,14.621,13.654,12.622
40.1,14.775,13.789,12.776
40.2,14.922,13.831,12.923
40.3,15.064,14.012,13.066
40.4,15.195,13.924,13.197
40.5,13.104,14.198,13.323
40.6,11.646,12.866,13.356
40.7,10.764,12.136,13.112
40.8,11.079,11.512,12.724
40.9,10.331,11.349,12.335
41,10.508,10.759,11.944
41.1,10.366,10.671,11.576
41.2,9.9165,10.589,11.308
41.3,9.5061,10.062,11.021
41.4,9.1748,9.8267,10.705
41.5,9.1356,9.4924,10.398
41.6,8.7799,9.3214,10.111
41.7,8.5443,9.0443,9.844
41.8,8.2316,8.7695,9.5732
41.9,8.2624,8.4555,9.2935
42,8.0382,8.415,9.0527
42.1,7.7856,8.2193,8.8517
42.2,7.5632,7.9461,8.6375
42.3,7.3395,7.7599,8.419
42.4,7.3936,7.508,8.1989
42.5,7.0215,7.4996,8.013
42.6,7.1367,7.1742,7.8285
42.7,6.8066,7.1931,7.6596
42.8,6.7246,6.9235,7.5014
42.9,6.6478,6.8077,7.3329
43,6.7409,6.7035,7.1848
43.1,6.7293,6.6964,7.0698
43.2,6.5773,6.6194,6.9787
43.3,6.5379,6.4848,6.8814
43.4,6.5064,6.3919,6.7789
43.5,6.5413,6.3193,6.6833
43.6,6.3788,6.2436,6.5947
43.7,6.5642,6.1126,6.4997
43.8,6.5874,6.0953,6.4136
43.9,6.5752,6.0174,6.3395
44,6.7489,5.9629,6.2685
44.1,6.7957,6.0277,6.2259
44.2,6.7832,6.027,6.2075
44.3,6.7726,5.994,6.1889
44.4,6.7139,5.9342,6.1588
44.5,6.7196,5.9184,6.1244
44.6,6.7376,5.9267,6.0999
44.7,6.8261,5.8995,6.0783
44.8,6.936,5.9192,6.0626
44.9,6.9563,5.9722,6.0528
45,6.9151,6.0086,6.0504
45.1,6.9607,5.9935,6.048
45.2,6.9112,6.0082,6.0398
45.3,6.7774,6.0379,6.0287
45.4,6.8056,6.0473,6.0166
45.5,6.8714,6.1594,6.0089
45.6,6.9139,6.3155,6.0201
45.7,6.8629,6.2889,6.0418
45.8,6.9258,6.2667,6.0588
45.9,6.7644,6.3361,6.0748
46,6.8376,6.2534,6.0865
46.1,6.9435,6.3633,6.0934
46.2,6.7799,6.4714,6.113
46.3,6.7785,6.4226,6.138
46.4,6.9598,6.4325,6.1572
46.5,6.954,6.5353,6.1787
46.6,6.779,6.5482,6.2079
46.7,6.9178,6.3951,6.2251
46.8,6.9099,6.5808,6.2424
46.9,6.8913,6.5059,6.2646
47,6.8957,6.5081,6.2784
47.1,6.9469,6.5141,6.29
47.2,6.9154,6.5676,6.3013
47.3,6.8732,6.5884,6.3196
47.4,6.8895,6.5583,6.3371
47.5,6.8729,6.5854,6.3477
47.6,6.8573,6.577,6.3605
47.7,6.8046,6.5756,6.3755
47.8,6.767,6.5491,6.3797
47.9,6.7759,6.54,6.385
48,6.7709,6.5666,6.3887
48.1,6.7422,6.5772,6.3917
48.2,6.7853,6.563,6.3931
48.3,6.8294,6.5789,6.3924
48.4,6.7707,6.5838,6.3887
48.5,6.8275,6.5667,6.3958
48.6,6.7037,6.6094,6.4012
48.7,6.6916,6.5421,6.4031
48.8,6.3423,6.543,6.4035
48.9,6.0038,6.3425,6.3945
49,6.2958,6.1204,6.3543
49.1,6.2397,6.2966,6.3143
49.2,6.0251,6.2543,6.2964
49.3,5.8984,6.1316,6.2735
49.4,6.0218,6.0449,6.2305
49.5,6.4394,6.1075,6.2021
49.6,7.0884,6.2883,6.2018
49.7,8.2826,6.8189,6.2448
49.8,8.392,7.4448,6.3573
49.9,8.5378,7.5573,6.5094
50,8.6855,7.7094,6.6636
50.1,8.8362,7.8636,6.8206
50.2,8.988,8.0206,6.977
50.3,9.1415,8.177,7.1348
50.4,9.296,8.3348,7.2922
50.5,9.4492,8.4922,7.4463
50.6,9.6032,8.6463,7.6014
50.7,9.7551,8.7587,7.7542
50.8,9.9039,8.9179,7.9028
50.9,10.057,9.0917,8.0578
51,10.212,9.2307,8.2134
51.1,10.367,9.4134,8.3682
51.2,10.521,9.5682,8.5217
51.3,10.677,9.7217,8.6773
51.4,10.834,9.8773,8.835
51.5,10.992,10.035,8.9931
51.6,11.15,10.193,9.1512
51.7,11.14,10.301,9.3063
51.8,10.737,10.253,9.4463
51.9,9.8974,9.9782,9.5495
52,9.7555,9.4894,9.5939
52.1,9.2615,9.4357,9.6014
52.2,9.0748,9.0885,9.5458
52.3,9.0531,8.9269,9.4241
52.4,8.6014,8.8618,9.3066
52.5,8.7918,8.5338,9.1573
52.6,8.374,8.5888,9.0176
52.7,8.3497,8.251,8.8715
52.8,8.254,8.2075,8.7133
52.9,8.1589,8.0763,8.5786
53,8.257,7.9488,8.4452
53.1,8.0219,7.9488,8.3376
53.2,7.9592,7.7517,8.2293
53.3,8.2475,7.6905,8.1154
53.4,8.1381,7.8013,8.0527
53.5,8.0093,7.6494,7.999
53.6,8.0203,7.6029,7.9309
53.7,8.0217,7.5276,7.8642
53.8,8.0395,7.5515,7.812
53.9,8.0578,7.5043,7.7736
54,8.2134,7.471,7.7345
54.1,8.1871,7.5492,7.7146
54.2,8.2913,7.5798,7.7097
54.3,8.2775,7.6634,7.713
54.4,8.1827,7.6223,7.7216
54.5,8.2448,7.5416,7.7205
54.6,8.1182,7.5664,7.7133
54.7,8.0203,7.5214,7.7027
54.8,8.0591,7.4922,7.6832
54.9,8.0856,7.5274,7.6625
55,8.0994,7.6159,7.6516
55.1,8.0677,7.7087,7.6542
55.2,8.0698,7.6873,7.6609
55.3,7.827,7.7157,7.666
55.4,7.9889,7.5412,7.6638
55.5,7.5112,7.715,7.6535
55.6,8.1063,7.4077,7.6305
55.7,7.7067,7.8331,7.6143
55.8,7.5174,7.5619,7.6187
55.9,7.7082,7.4608,7.6028
56,7.7458,7.5726,7.5838
56.1,8.047,7.6119,7.5703
56.2,7.834,7.7897,7.5762
56.3,7.7403,7.6749,7.5907
56.4,8.8675,7.6212,7.5943
56.5,8.1796,8.6217,7.6529
56.6,9.7494,7.9029,7.7329
56.7,9.829,8.9329,7.812
56.8,9.9143,9.012,7.9466
56.9,10.102,9.1466,8.0873
57,10.247,9.2873,8.2373
57.1,10.389,9.4373,8.3797
57.2,10.532,9.5797,8.5246
57.3,10.682,9.7246,8.6778
57.4,10.83,9.8778,8.8259
57.5,10.977,10.026,8.9735
57.6,11.13,10.174,9.1291
57.7,11.286,10.322,9.2857
57.8,11.439,10.48,9.4387
57.9,11.589,10.629,9.5888
58,11.678,10.782,9.7381
58.1,11.887,10.938,9.8857
58.2,12.04,11.086,10.041
58.3,12.196,11.241,10.197
58.4,12.341,11.397,10.341
58.5,12.49,11.541,10.49
58.6,12.638,11.69,10.638
58.7,12.782,11.838,10.783
58.8,12.937,11.983,10.938
58.9,13.09,12.138,11.092
59,13.239,12.292,11.241
59.1,13.391,12.441,11.392
59.2,13.55,12.592,11.551
59.3,13.706,12.751,11.707
59.4,13.863,12.907,11.865
59.5,14.024,13.065,12.026
59.6,14.183,13.226,12.185
59.7,14.332,13.385,12.333
59.8,14.467,13.228,12.468
59.9,14.611,13.668,12.612
60,14.768,13.771,12.77
60.1,14.915,13.911,12.916
60.2,15.051,13.794,13.052
60.3,15.195,14.252,13.197
60.4,15.355,14.353,13.356
60.5,15.51,14.505,13.511
60.6,15.661,14.575,13.662
60.7,15.807,14.721,13.808
60.8,15.946,14.796,13.948
60.9,16.072,14.75,14.073
61,16.196,14.974,14.197
61.1,16.326,15.099,14.327
61.2,16.458,15.253,14.459
61.3,16.591,15.375,14.592
61.4,16.722,15.49,14.723
61.5,16.845,15.489,14.846
61.6,16.97,15.756,14.971
61.7,17.089,15.635,15.089
61.8,17.203,15.92,15.204
61.9,17.32,15.879,15.321
62,17.439,16.18,15.44
62.1,17.566,16.248,15.567
62.2,17.687,16.33,15.688
62.3,17.805,16.447,15.807
62.4,17.921,16.517,15.922
62.5,18.027,16.559,16.028
62.6,18.135,16.725,16.136
62.7,18.246,16.824,16.247
62.8,18.356,16.924,16.357
62.9,18.465,17.009,16.466
63,18.564,16.994,16.564
63.1,18.659,17.138,16.66
63.2,18.762,17.309,16.763
63.3,18.875,17.513,16.876
63.4,19.004,17.804,17.005
63.5,19.122,17.578,17.123
63.6,19.203,17.435,17.203
63.7,19.277,17.638,17.278
63.8,19.389,18.196,17.39
63.9,19.523,18.21,17.524
64,19.297,18.547,17.662
64.1,17.617,18.433,17.797
64.2,15.996,17.602,17.857
64.3,16.508,16.585,17.684
64.4,19.064,16.827,17.447
64.5,19.458,17.972,17.458
64.6,19.572,18.319,17.571
64.7,19.679,18.097,17.678
64.8,19.806,18.802,17.806
64.9,19.927,18.228,17.926
65,20,19.079,18.049
65.1,20,18.433,18.167
65.2,17.548,19.153,18.274
65.3,15.893,17.085,18.233
65.4,15.196,16.633,17.855
65.5,14.578,16.255,17.466
65.6,14.026,15.866,17.074
65.7,13.527,15.474,16.685
65.8,13.07,15.085,16.293
65.9,12.652,14.693,15.899
66,12.295,14.299,15.496
66.1,11.967,13.896,15.092
66.2,11.663,13.492,14.694
66.3,11.386,13.094,14.295
66.4,11.147,12.695,13.896
66.5,10.926,12.296,13.494
66.6,10.628,12.618,13.229
66.7,10.228,13.043,13.16
66.8,10.007,11.56,12.891
66.9,9.9062,11.291,12.435
67,9.7913,10.882,12.036
67.1,9.6908,10.436,11.63
67.2,9.5992,10.157,11.246
67.3,9.5009,10.038,10.933
67.4,9.4162,9.5089,10.616
67.5,9.3441,9.4749,10.316
67.6,9.2798,9.1422,10.052
67.7,9.2202,9.0067,9.7988
67.8,9.1679,8.7891,9.5704
67.9,9.1265,8.6564,9.3613
68,9.1026,8.5443,9.183
68.1,9.1027,8.4699,9.035
68.2,9.1316,8.4252,8.9182
68.3,9.1952,8.3954,8.8291
68.4,9.2937,8.3748,8.762
68.5,9.4233,8.4171,8.7229
68.6,9.5634,8.4358,8.7076
68.7,9.6423,8.4748,8.7063
68.8,9.5994,8.4873,8.7096
68.9,9.5095,8.4364,8.708
69,9.4507,8.3696,8.6869
69.1,9.4673,8.3789,8.6627
69.2,9.5846,8.4343,8.6558
69.3,9.7832,8.4868,8.6579
69.4,9.8848,8.603,8.6685
69.5,9.8602,8.643,8.6827
69.6,9.8575,8.8435,8.7046
69.7,9.8825,8.8971,8.7339
69.8,9.734,9.0372,8.7713
69.9,9.6701,8.9699,8.8108
70,9.6863,8.963,8.8401
70.1,9.6602,8.9931,8.8602
70.2,9.853,9.0445,8.881
70.3,9.7924,9.1605,8.9174
70.4,9.8839,9.0916,8.9506
70.5,9.8599,9.1865,8.977
70.6,9.828,9.1941,9.0126
70.7,9.8831,9.1438,9.0434
70.8,9.8054,9.1833,9.066
70.9,9.7508,9.1473,9.0846
71,9.654,9.1272,9.0976
71.1,9.6949,9.0629,9.1028
71.2,9.7757,9.1168,9.1068
71.3,9.7165,9.1604,9.1159
71.4,9.7086,9.1538,9.1221
71.5,9.8197,9.1841,9.1269
71.6,9.8581,9.2557,9.14
71.7,9.8889,9.2699,9.1655
71.8,9.829,9.2449,9.183
71.9,9.8641,9.2494,9.1989
72,9.8603,9.2303,9.2137
72.1,9.8414,9.2108,9.2188
72.2,9.808,9.2613,9.2214
72.3,9.8771,9.2445,9.2335
72.4,9.7573,9.2607,9.2408
72.5,9.6781,9.2054,9.2473
72.6,9.6666,9.1215,9.2423
72.7,9.8312,9.1658,9.2315
72.8,9.7961,9.266,9.2379
72.9,9.7487,9.1999,9.2471
73,9.7283,9.1352,9.2404
73.1,9.7294,9.2084,9.231
73.2,9.7341,9.2137,9.2304
73.3,9.7386,9.2161,9.2329
73.4,9.7673,9.2184,9.2353
73.5,9.7807,9.2381,9.2393
73.6,9.7973,9.2346,9.2492
73.7,9.7934,9.188,9.2516
73.8,9.7697,9.2587,9.2493
73.9,9.7098,9.2742,9.2602
74,9.6818,9.1872,9.2683
74.1,9.6043,9.1731,9.2607
74.2,9.5564,9.2372,9.2571
74.3,9.5032,9.135,9.2577
74.4,9.4836,9.1506,9.2536
74.5,9.5036,9.1409,9.2474
74.6,9.4466,9.2196,9.2377
74.7,9.5071,9.2332,9.2297
74.8,9.5649,9.2992,9.2297
74.9,9.7175,9.3409,9.2392
75,9.5162,9.4261,9.2658
75.1,9.3448,9.3156,9.2908
75.2,9.1901,9.2405,9.2949
75.3,8.6419,9.1972,9.283
75.4,8.1809,8.8349,9.2402
75.5,8.2258,8.3581,9.077
75.6,8.0966,8.411,8.8987
75.7,7.9905,8.2644,8.7655
75.8,8.4823,8.1469,8.6407
75.9,8.8811,8.5772,8.6071
76,9.6703,8.7757,8.6307
76.1,10.614,9.4443,8.7058
76.2,10.848,9.9058,8.8457
76.3,11.01,10.046,9.0093
76.4,11.172,10.209,9.1727
76.5,11.336,10.373,9.3365
76.6,11.499,10.536,9.5007
76.7,11.664,10.701,9.6656
76.8,11.83,10.866,9.8313
76.9,11.995,11.015,9.9963
77,12.16,11.196,10.161
77.1,12.326,11.361,10.328
77.2,12.493,11.528,10.495
77.3,12.66,11.695,10.662
77.4,12.827,11.862,10.829
77.5,12.994,12.029,10.996
77.6,13.162,12.196,11.164
77.7,13.33,12.364,11.331
77.8,13.498,12.531,11.5
77.9,13.666,12.7,11.668
78,13.835,12.868,11.837
78.1,13.921,11.687,11.921
78.2,13.937,11.923,11.938
78.3,13.969,11.9,11.969
78.4,13.998,11.963,11.999
78.5,14.033,12.053,12.034
78.6,14.082,12.249,12.082
78.7,14.145,12.399,12.146
78.8,14.21,12.402,12.211
78.9,14.281,12.614,12.282
79,14.353,12.586,12.354
79.1,14.418,12.632,12.419
79.2,14.483,12.735,12.484
79.3,14.549,12.767,12.55
79.4,14.616,12.879,12.616
79.5,14.686,12.958,12.687
79.6,14.761,13.088,12.762
79.7,14.839,13.163,12.84
79.8,14.918,13.269,12.918
79.9,15.018,13.663,13.019
80,15.123,13.656,13.124


==> csv/comptime_with.csv <==
0,52.257
0.1,73.146
0.2,77.056
0.3,72.863
0.4,74.746
0.5,74.137
0.6,73.273
0.7,73.908
0.8,73.667
0.9,73.015
1,73.26
1.1,75.04
1.2,79.755
1.3,75.137
1.4,78.827
1.5,77.761
1.6,73.472
1.7,77.306
1.8,78.878
1.9,80.608
2,75.372
2.1,75.311
2.2,81.97
2.3,81.792
2.4,79.276
2.5,78.604
2.6,71.574
2.7,73.168
2.8,73.802
2.9,75.318
3,74.538
3.1,74.665
3.2,75.249
3.3,76.246
3.4,75.645
3.5,74.572
3.6,74.508
3.7,74.967
3.8,76.211
3.9,72.869
4,73.595
4.1,72.064
4.2,70.672
4.3,71.204
4.4,70.882
4.5,71.749
4.6,72.772
4.7,73.014
4.8,75.037
4.9,73.4
5,75.057
5.1,74.568
5.2,75.513
5.3,76.185
5.4,76.436
5.5,77.042
5.6,76.054
5.7,75.431
5.8,76.446
5.9,75.753
6,75.601
6.1,77.509
6.2,76.643
6.3,77.244
6.4,73.538
6.5,77.193
6.6,76.61
6.7,76.44
6.8,76.654
6.9,79.485
7,77.719
7.1,75.85
7.2,77.847
7.3,75.665
7.4,77.045
7.5,75.721
7.6,76.882
7.7,78.16
7.8,76.694
7.9,79.619
8,76.839
8.1,76.156
8.2,76.29
8.3,74.811
8.4,75.658
8.5,78.603
8.6,74.561
8.7,77.007
8.8,77.172
8.9,75.427
9,75.06
9.1,76.228
9.2,76.436
9.3,75.927
9.4,76.532
9.5,76.949
9.6,75.232
9.7,74.679
9.8,75.224
9.9,74.631
10,71.555
10.1,73.126
10.2,74.026
10.3,73.818
10.4,72.12
10.5,71.526
10.6,73.157
10.7,71.872
10.8,72.566
10.9,72.144
11,72.36
11.1,71.845
11.2,71.185
11.3,74.705
11.4,70.824
11.5,72.381
11.6,72.204
11.7,72.837
11.8,70.111
11.9,72.983
12,72.313
12.1,71.531
12.2,72.428
12.3,73.743
12.4,72.921
12.5,76.306
12.6,75.271
12.7,75.561
12.8,74.49
12.9,78.616
13,74.962
13.1,74.509
13.2,74.972
13.3,73.954
13.4,74.623
13.5,77.43
13.6,74.388
13.7,74.998
13.8,75.119
13.9,75.338
14,76.047
14.1,68.981
14.2,70.713
14.3,72.197
14.4,71.668
14.5,74.645
14.6,75.667
14.7,77.811
14.8,75.794
14.9,73.16
15,73.423
15.1,75.145
15.2,73.812
15.3,73.601
15.4,74.32
15.5,74.602
15.6,73.506
15.7,76.767
15.8,77.064
15.9,77.56
16,76.406
16.1,77.653
16.2,76.021
16.3,77.063
16.4,76.642
16.5,76.613
16.6,79.551
16.7,80.357
16.8,75.368
16.9,75.167
17,74.354
17.1,75.234
17.2,72.988
17.3,76.329
17.4,76.539
17.5,77.608
17.6,77.282
17.7,77.677
17.8,77.52
17.9,76.795
18,77.547
18.1,77.346
18.2,76.639
18.3,76.482
18.4,76.847
18.5,75.721
18.6,71.062
18.7,71.85
18.8,69.091
18.9,72.127
19,75.177
19.1,70.166
19.2,75.776
19.3,71.289
19.4,72.844
19.5,72.232
19.6,75.441
19.7,72.803
19.8,75.245
19.9,72.878
20,75.047
20.1,73.77
20.2,73.022
20.3,74.377
20.4,76.178
20.5,78.129
20.6,77.343
20.7,78.472
20.8,77.282
20.9,78.647
21,77.637
21.1,81.424
21.2,78.543
21.3,77.956
21.4,77.017
21.5,86.185
21.6,76.164
21.7,77.471
21.8,76.999
21.9,77.194
22,77.256
22.1,78.227
22.2,77.065
22.3,77.557
22.4,78.869
22.5,77.868
22.6,79.536
22.7,81.262
22.8,77.164
22.9,76.432
23,77.911
23.1,79.135
23.2,77.347
23.3,78.576
23.4,79.124
23.5,77.026
23.6,78.737
23.7,78.682
23.8,77.854
23.9,77.784
24,78.902
24.1,76.904
24.2,76.855
24.3,77.284
24.4,83.046
24.5,76.137
24.6,76.933
24.7,78.182
24.8,76.326
24.9,76.187
25,76.677
25.1,75.132
25.2,77.116
25.3,75.574
25.4,77.73
25.5,76.771
25.6,77.13
25.7,74.944
25.8,75.353
25.9,76.142
26,76.83
26.1,75.689
26.2,77.838
26.3,75.611
26.4,75.593
26.5,75.363
26.6,78.784
26.7,76.638
26.8,76.435
26.9,75.52
27,75.124
27.1,76.191
27.2,73.771
27.3,73.588
27.4,73.819
27.5,72.8
27.6,75.593
27.7,74.853
27.8,79.372
27.9,74.849
28,74.299
28.1,73.952
28.2,74.662
28.3,76.003
28.4,75.793
28.5,74.62
28.6,75.32
28.7,77.564
28.8,76.377
28.9,74.575
29,75.657
29.1,74.521
29.2,72.88
29.3,71.82
29.4,72.432
29.5,72.274
29.6,74.374
29.7,72.239
29.8,72.925
29.9,75.454
30,77.123
30.1,77.234
30.2,76.211
30.3,76.468
30.4,75.692
30.5,79.877
30.6,75.883
30.7,82.389
30.8,75.532
30.9,74.837
31,74.64
31.1,74.736
31.2,75.946
31.3,75.032
31.4,74.221
31.5,74.823
31.6,74.084
31.7,76.633
31.8,76.101
31.9,74.663
32,76.223
32.1,75.44
32.2,76.534
32.3,75.817
32.4,75.701
32.5,72.586
32.6,73.357
32.7,74.918
32.8,72.599
32.9,72.442
33,73.383
33.1,73.696
33.2,75.449
33.3,73.81
33.4,76.789
33.5,74.32
33.6,73.46
33.7,73.079
33.8,72.921
33.9,73.867
34,71.6
34.1,72.157
34.2,73.062
34.3,71.951
34.4,72.241
34.5,72.302
34.6,71.71
34.7,73.002
34.8,72.885
34.9,74.751
35,66.108
35.1,70.304
35.2,71.805
35.3,73.117
35.4,75.204
35.5,74.607
35.6,77.631
35.7,75.867
35.8,77.915
35.9,74.172
36,72.658
36.1,73.884
36.2,77.741
36.3,76.152
36.4,77.116
36.5,76.916
36.6,75.651
36.7,77.546
36.8,78.653
36.9,77.085
37,78.502
37.1,78.317
37.2,77.704
37.3,78.683
37.4,77.653
37.5,82
37.6,78.98
37.7,78.776
37.8,76.07
37.9,77.011
38,79.608
38.1,77.074
38.2,79.045
38.3,78.639
38.4,72.689
38.5,76.943
38.6,75.538
38.7,76.014
38.8,75.906
38.9,77.391
39,76.343
39.1,77.165
39.2,75.738
39.3,76.339
39.4,75.516
39.5,76.409
39.6,75.58
39.7,75.194
39.8,75.601
39.9,78.798
40,85.992
40.1,77.837
40.2,86.567
40.3,81.839
40.4,77.335
40.5,75.882
40.6,74.514
40.7,76.565
40.8,75.593
40.9,73.129
41,75.571
41.1,75.089
41.2,75.605
41.3,74.353
41.4,75
41.5,75.032
41.6,73.518
41.7,74.978
41.8,75.263
41.9,75.269
42,74.052
42.1,75.248
42.2,77.205
42.3,73.542
42.4,74.15
42.5,74.654
42.6,74.676
42.7,73.72
42.8,74.541
42.9,73.944
43,73.988
43.1,74.489
43.2,73.788
43.3,76.048
43.4,74.394
43.5,75.898
43.6,74.873
43.7,76.932
43.8,75.248
43.9,75.129
44,74.035
44.1,74.05
44.2,73.03
44.3,72.31
44.4,73.302
44.5,75.311
44.6,77.047
44.7,72.869
44.8,73.61
44.9,72.51
45,73.632
45.1,73.318
45.2,72.401
45.3,72.271
45.4,74.558
45.5,73.422
45.6,72.39
45.7,73.387
45.8,73.777
45.9,74.384
46,73.526
46.1,72.667
46.2,73.484
46.3,73.812
46.4,72.481
46.5,73.284
46.6,72.923
46.7,71.872
46.8,75.774
46.9,74.51
47,74.379
47.1,73.949
47.2,74.965
47.3,72.891
47.4,76.322
47.5,71.986
47.6,72.146
47.7,72.404
47.8,73.975
47.9,74.59
48,71.485
48.1,72.043
48.2,72.848
48.3,73.929
48.4,73.793
48.5,73.883
48.6,73.756
48.7,74.885
48.8,75.671
48.9,75.109
49,75.742
49.1,75.613
49.2,74.649
49.3,78.595
49.4,73.469
49.5,72.906
49.6,73.369
49.7,74.194
49.8,73.658
49.9,72.996
50,72.288
50.1,71.822
50.2,73.22
50.3,73.061
50.4,73.669
50.5,76.925
50.6,73.791
50.7,73.247
50.8,73.294
50.9,73.509
51,73.399
51.1,75.371
51.2,73.563
51.3,74.516
51.4,75.308
51.5,74.434
51.6,73.028
51.7,74.406
51.8,73.724
51.9,75.46
52,73.625
52.1,74.212
52.2,73.5
52.3,72.965
52.4,75.245
52.5,73.971
52.6,73.703
52.7,74.677
52.8,73.97
52.9,73.778
53,74.148
53.1,75.443
53.2,73.905
53.3,73.037
53.4,73.757
53.5,76.284
53.6,74.79
53.7,73.829
53.8,74.194
53.9,73.659
54,73.976
54.1,74.101
54.2,72.72
54.3,72.934
54.4,71.999
54.5,72.72
54.6,72.76
54.7,73.067
54.8,73.825
54.9,71.701
55,72.162
55.1,72.262
55.2,72.742
55.3,72.911
55.4,72.413
55.5,73.387
55.6,74.113
55.7,72.792
55.8,74.15
55.9,73.442
56,72.331
56.1,73.901
56.2,72.568
56.3,72.967
56.4,77.233
56.5,72.723
56.6,74.611
56.7,74.369
56.8,74.717
56.9,74.648
57,76.18
57.1,77.373
57.2,78.081
57.3,75.753
57.4,76.253
57.5,75.979
57.6,76.501
57.7,76.767
57.8,77.251
57.9,77.873
58,75.905
58.1,77.982
58.2,76.224
58.3,75.691
58.4,75.924
58.5,76.816
58.6,77.027
58.7,76.43
58.8,77.302
58.9,78.016
59,78.239
59.1,77.209
59.2,76.765
59.3,76.886
59.4,76.816
59.5,76.916
59.6,77.325
59.7,74.77
59.8,78.143
59.9,77.71
60,78.219
60.1,73.287
60.2,76.9
60.3,78.04
60.4,78.995
60.5,76.803
60.6,77.438
60.7,77.887
60.8,76.232
60.9,77.756
61,79.961
61.1,77.829
61.2,76.972
61.3,81.259
61.4,78.347
61.5,77.759
61.6,76.348
61.7,77.977
61.8,76.906
61.9,77.163
62,78.09
62.1,78.489
62.2,78.413
62.3,79.951
62.4,77.747
62.5,78.191
62.6,78.552
62.7,78.991
62.8,78.865
62.9,76.125
63,76.465
63.1,77.316
63.2,76.753
63.3,80.641
63.4,76.382
63.5,79.701
63.6,78.168
63.7,83.74
63.8,76.586
63.9,80.529
64,80.444
64.1,78.952
64.2,79.004
64.3,81.162
64.4,74.348
64.5,78.28
64.6,79.108
64.7,77.056
64.8,79.039
64.9,79.432
65,80.623
65.1,79.31
65.2,81.488
65.3,80.903
65.4,81.181
65.5,81.466
65.6,82.303
65.7,86.763
65.8,80.889
65.9,81.823
66,81.093
66.1,79.583
66.2,81.401
66.3,81.876
66.4,77.941
66.5,79.781
66.6,81.899
66.7,83.999
66.8,79.415
66.9,79.213
67,74.883
67.1,74.395
67.2,74.533
67.3,77.531
67.4,78.586
67.5,77.572
67.6,78.665
67.7,78.206
67.8,79.635
67.9,79.847
68,78.03
68.1,77.623
68.2,77.102
68.3,75.807
68.4,73.901
68.5,72.988
68.6,74.056
68.7,73.88
68.8,76.309
68.9,77.49
69,75.621
69.1,75.451
69.2,80.745
69.3,74.146
69.4,75.46
69.5,77.148
69.6,79.695
69.7,79.047
69.8,75.97
69.9,79.349
70,75.231
70.1,77.567
70.2,78.417
70.3,76.727
70.4,76.395
70.5,78.035
70.6,77.759
70.7,78.941
70.8,76.654
70.9,78.116
71,76.738
71.1,77.269
71.2,77.498
71.3,77.026
71.4,77.756
71.5,77.678
71.6,78.879
71.7,76.88
71.8,77.305
71.9,77.918
72,75.945
72.1,75.071
72.2,77.279
72.3,76.543
72.4,77.853
72.5,76.6
72.6,77.113
72.7,78.443
72.8,77.421
72.9,77.598
73,78.795
73.1,77.129
73.2,76.315
73.3,76.259
73.4,77.201
73.5,77.204
73.6,77.053
73.7,79.146
73.8,77.054
73.9,75.553
74,75.334
74.1,74.807
74.2,75.852
74.3,73.5
74.4,73.924
74.5,74.044
74.6,74.052
74.7,73.583
74.8,73.299
74.9,76.314
75,73.998
75.1,73.761
75.2,73.53
75.3,73.638
75.4,75.118
75.5,74.873
75.6,75.246
75.7,86.26
75.8,57.397
75.9,73.578
76,75.334
76.1,74.121
76.2,73.626
76.3,73.01
76.4,74.21
76.5,78.537
76.6,78.145
76.7,76.895
76.8,77.425
76.9,76.591
77,76.512
77.1,76.634
77.2,76.278
77.3,77.806
77.4,76.409
77.5,77.035
77.6,77.756
77.7,75.813
77.8,76.634
77.9,76.404
78,70.92
78.1,72.64
78.2,71.365
78.3,73.536
78.4,73.974
78.5,75.268
78.6,75.398
78.7,72.007
78.8,78.283
78.9,72.154
79,72.796
79.1,75.63
79.2,73.719
79.3,72.88
79.4,75.827
79.5,76.114
79.6,74.082
79.7,78.309
79.8,77.12
79.9,78.023
80,77.135


==> csv/comptime_without.csv <==
0,45.824
0.1,63.526
0.2,65.036
0.3,65.191
0.4,65.282
0.5,64.88
0.6,65.11
0.7,64.747
0.8,66.032
0.9,66.34
1,66.464
1.1,67.081
1.2,66.667
1.3,65.694
1.4,65.617
1.5,64.236
1.6,64.695
1.7,63.789
1.8,66.003
1.9,65.789
2,65.296
2.1,65.389
2.2,66.443
2.3,70.187
2.4,69.883
2.5,67.854
2.6,66.726
2.7,65.915
2.8,65.939
2.9,64.753
3,66.354
3.1,65.121
3.2,65.838
3.3,65.085
3.4,65.286
3.5,64.777
3.6,64.802
3.7,64.638
3.8,66.324
3.9,65.675
4,66.278
4.1,67.039
4.2,67.324
4.3,68.319
4.4,69.022
4.5,66.237
4.6,67.874
4.7,69.993
4.8,69.409
4.9,69.636
5,68.218
5.1,68.986
5.2,75.681
5.3,69.58
5.4,68.62
5.5,73.589
5.6,70.758
5.7,73.858
5.8,75.787
5.9,74.325
6,75.492
6.1,74.132
6.2,74.843
6.3,72.457
6.4,73.242
6.5,73.929
6.6,73.887
6.7,75.454
6.8,73.818
6.9,74.401
7,73.358
7.1,73.994
7.2,74.302
7.3,74.105
7.4,76.088
7.5,74.37
7.6,74.147
7.7,74.874
7.8,75.475
7.9,73.689
8,73.412
8.1,73.553
8.2,73.502
8.3,75.644
8.4,75.801
8.5,74.004
8.6,74.362
8.7,73.939
8.8,73.893
8.9,73.135
9,73.027
9.1,73.682
9.2,74.965
9.3,73.38
9.4,73.288
9.5,72.789
9.6,72.815
9.7,72.754
9.8,71.365
9.9,69.725
10,66.748
10.1,64.447
10.2,64.514
10.3,66.706
10.4,68.426
10.5,65.491
10.6,66.549
10.7,66.121
10.8,66.622
10.9,65.527
11,64.731
11.1,63.827
11.2,64.366
11.3,66.211
11.4,64.869
11.5,67.311
11.6,65.738
11.7,66.514
11.8,67.251
11.9,65.497
12,66.088
12.1,66.045
12.2,65.234
12.3,65.735
12.4,67.245
12.5,65.703
12.6,68.549
12.7,68.334
12.8,68.42
12.9,67.471
13,68.318
13.1,68.047
13.2,68.947
13.3,68.615
13.4,68.64
13.5,68.734
13.6,69.746
13.7,67.902
13.8,67.704
13.9,67.072
14,67.877
14.1,68.779
14.2,69.297
14.3,68.851
14.4,68.386
14.5,69.458
14.6,68.18
14.7,67.894
14.8,69.239
14.9,68.559
15,67.216
15.1,68.692
15.2,68.832
15.3,69.184
15.4,69.196
15.5,70.124
15.6,69.704
15.7,69.045
15.8,69.897
15.9,69.311
16,70.413
16.1,68.697
16.2,70.446
16.3,69.632
16.4,71.11
16.5,70.44
16.6,69.653
16.7,71.01
16.8,70.647
16.9,69.696
17,67.515
17.1,69.492
17.2,71.109
17.3,70.027
17.4,68.992
17.5,68.546
17.6,68.162
17.7,69.427
17.8,68.887
17.9,70.024
18,68.914
18.1,71.991
18.2,71.697
18.3,68.997
18.4,69.692
18.5,71.178
18.6,70.788
18.7,68.46
18.8,71.566
18.9,74.297
19,67.62
19.1,69.893
19.2,71.126
19.3,69.047
19.4,72.374
19.5,73.52
19.6,71.83
19.7,74.716
19.8,69.162
19.9,68.699
20,71.682
20.1,69.566
20.2,69.028
20.3,72.512
20.4,70.853
20.5,71.805
20.6,70.147
20.7,71.016
20.8,70.587
20.9,72.138
21,70.944
21.1,71.738
21.2,71.458
21.3,70.9
21.4,71.822
21.5,71.915
21.6,72.623
21.7,72.051
21.8,73.054
21.9,71.612
22,71.821
22.1,72.359
22.2,70.178
22.3,71.945
22.4,70.478
22.5,70.284
22.6,69.63
22.7,70.095
22.8,69.691
22.9,70.323
23,69.103
23.1,68.697
23.2,67.951
23.3,68.871
23.4,69.131
23.5,67.317
23.6,67.888
23.7,65.865
23.8,66.824
23.9,66.247
24,65.226
24.1,65.581
24.2,65.962
24.3,65.69
24.4,65.219
24.5,66.831
24.6,65.446
24.7,66.779
24.8,67.549
24.9,65.756
25,65.746
25.1,67.104
25.2,66.466
25.3,69.164
25.4,66.062
25.5,66.424
25.6,67.91
25.7,68.787
25.8,68.618
25.9,69.084
26,68.435
26.1,68.714
26.2,70.105
26.3,66.825
26.4,70.897
26.5,72.306
26.6,71.497
26.7,71.144
26.8,69.883
26.9,70.632
27,69.508
27.1,69.629
27.2,71.789
27.3,71.631
27.4,69.891
27.5,71.134
27.6,68.692
27.7,71.226
27.8,70.973
27.9,73.92
28,74.711
28.1,71.071
28.2,71.953
28.3,71.204
28.4,69.083
28.5,68.542
28.6,70.828
28.7,69.996
28.8,70.648
28.9,71.568
29,69.455
29.1,66.128
29.2,66.985
29.3,66.961
29.4,66.705
29.5,67.604
29.6,67.294
29.7,67.807
29.8,66.916
29.9,66.352
30,67.617
30.1,67.061
30.2,66.418
30.3,66.956
30.4,72.559
30.5,69.241
30.6,67.999
30.7,66.471
30.8,66.951
30.9,67.909
31,66.372
31.1,66.68
31.2,65.565
31.3,68.981
31.4,68.561
31.5,67.918
31.6,66.119
31.7,69.119
31.8,67.665
31.9,65.906
32,67.767
32.1,66.962
32.2,67.145
32.3,67.034
32.4,66.441
32.5,66.177
32.6,66.342
32.7,65.229
32.8,69.272
32.9,67.114
33,67.135
33.1,67.703
33.2,66.617
33.3,67.712
33.4,66.139
33.5,67.51
33.6,69.313
33.7,70.262
33.8,68.915
33.9,68.341
34,69.171
34.1,69.559
34.2,68.572
34.3,68.681
34.4,70.589
34.5,69.6
34.6,69.049
34.7,68.432
34.8,67.527
34.9,68.822
35,71.021
35.1,69.188
35.2,71.044
35.3,69.322
35.4,68.359
35.5,68.171
35.6,71.137
35.7,69.168
35.8,70.584
35.9,71.333
36,72.237
36.1,71.667
36.2,70.33
36.3,71.528
36.4,71.721
36.5,70.758
36.6,71.599
36.7,71.958
36.8,71.802
36.9,68.96
37,70.939
37.1,71.088
37.2,70.549
37.3,73.735
37.4,71.612
37.5,70.378
37.6,68.946
37.7,66.835
37.8,67.141
37.9,66.947
38,66.766
38.1,66.272
38.2,66.826
38.3,66.154
38.4,66.884
38.5,66.908
38.6,66.297
38.7,66.428
38.8,66.956
38.9,66.683
39,66.248
39.1,67.184
39.2,67.095
39.3,66.023
39.4,65.496
39.5,65.261
39.6,66.498
39.7,64.874
39.8,65.701
39.9,66.819
40,66.322
40.1,66.083
40.2,65.623
40.3,66.345
40.4,65.445
40.5,66.388
40.6,66.261
40.7,66.477
40.8,66.917
40.9,67.154
41,65.691
41.1,66.727
41.2,67.886
41.3,68.22
41.4,67.912
41.5,68.543
41.6,68.361
41.7,66.604
41.8,66.749
41.9,66.46
42,66.53
42.1,71.149
42.2,66.028
42.3,72.158
42.4,70.643
42.5,67.748
42.6,67.804
42.7,70.379
42.8,70.774
42.9,67.539
43,67.595
43.1,69.737
43.2,69.481
43.3,67.605
43.4,70.696
43.5,70.085
43.6,71.997
43.7,70.26
43.8,67.624
43.9,70.032
44,69.34
44.1,67.174
44.2,68.548
44.3,68.938
44.4,69.017
44.5,67.945
44.6,69.063
44.7,67.057
44.8,66.856
44.9,66.05
45,66.7
45.1,65.92
45.2,65.888
45.3,66.277
45.4,67.834
45.5,67.237
45.6,66.348
45.7,66.657
45.8,67.031
45.9,71.029
46,70.504
46.1,69.318
46.2,68.563
46.3,68.799
46.4,69.598
46.5,66.158
46.6,67.198
46.7,65.718
46.8,67.855
46.9,66.316
47,67.648
47.1,67.919
47.2,68.493
47.3,67.542
47.4,67.289
47.5,66.739
47.6,67.598
47.7,65.848
47.8,65.816
47.9,79.022
48,67.651
48.1,66.946
48.2,67.363
48.3,66.5
48.4,67.199
48.5,67.426
48.6,66.963
48.7,66.672
48.8,69.165
48.9,67.341
49,66.665
49.1,67.452
49.2,67.392
49.3,67.802
49.4,67.514
49.5,67.676
49.6,68.918
49.7,66.437
49.8,67.876
49.9,65.591
50,67.594
50.1,66.5
50.2,67.237
50.3,66.202
50.4,66.791
50.5,66.647
50.6,66.449
50.7,66.365
50.8,68.575
50.9,65.818
51,67.364
51.1,66.193
51.2,66.412
51.3,66.779
51.4,65.27
51.5,66.105
51.6,66.623
51.7,65.596
51.8,66.989
51.9,67.939
52,66.931
52.1,65.916
52.2,66.656
52.3,66.352
52.4,68.296
52.5,67.027
52.6,66.646
52.7,68.477
52.8,67.916
52.9,66.97
53,68.156
53.1,68.641
53.2,68.43
53.3,71.502
53.4,68.034
53.5,67.042
53.6,70.936
53.7,67.694
53.8,68.613
53.9,69.204
54,70.553
54.1,70.936
54.2,71.443
54.3,70.102
54.4,69.179
54.5,69.825
54.6,69.739
54.7,69.23
54.8,70.947
54.9,69.926
55,69.097
55.1,71.589
55.2,70.815
55.3,69.329
55.4,69.923
55.5,69.495
55.6,71.494
55.7,71.429
55.8,70.299
55.9,69.731
56,68.978
56.1,70.095
56.2,69.712
56.3,69.348
56.4,69.92
56.5,72.103
56.6,68.482
56.7,71.144
56.8,70.407
56.9,69.797
57,71.614
57.1,70.864
57.2,70.811
57.3,69.718
57.4,70.106
57.5,71.025
57.6,71.417
57.7,71.314
57.8,70.924
57.9,70.804
58,71.251
58.1,71.497
58.2,69.283
58.3,69.017
58.4,71.51
58.5,69.229
58.6,69.661
58.7,71.113
58.8,69.808
58.9,70.842
59,70.52
59.1,72.553
59.2,70.845
59.3,69.106
59.4,71.622
59.5,70.537
59.6,69.541
59.7,70.141
59.8,70.713
59.9,70.163
60,71.681
60.1,69.762
60.2,69.634
60.3,73.524
60.4,70.873
60.5,73.182
60.6,73.763
60.7,70.432
60.8,75.336
60.9,69.57
61,69.294
61.1,72.996
61.2,70.502
61.3,72.464
61.4,71.969
61.5,71.656
61.6,71.281
61.7,72.065
61.8,70.748
61.9,71.546
62,72.651
62.1,71.533
62.2,71.246
62.3,70.575
62.4,70.897
62.5,70.13
62.6,69.953
62.7,69.543
62.8,70.051
62.9,70.687
63,70.818
63.1,69.45
63.2,69.793
63.3,70.092
63.4,71.444
63.5,70.262
63.6,70.778
63.7,71.754
63.8,72.466
63.9,71.257
64,70.961
64.1,71.206
64.2,71.419
64.3,71.074
64.4,70.496
64.5,71.986
64.6,69.719
64.7,69.995
64.8,69.321
64.9,69.605
65,69.576
65.1,69.404
65.2,68.773
65.3,70.366
65.4,69.014
65.5,68.473
65.6,67.601
65.7,67.026
65.8,66.698
65.9,67.93
66,68.971
66.1,69.502
66.2,72.785
66.3,70.712
66.4,70.201
66.5,71.07
66.6,71.282
66.7,69.683
66.8,71.341
66.9,70.945
67,69.846
67.1,70.03
67.2,69.538
67.3,71.408
67.4,70.368
67.5,71.601
67.6,69.499
67.7,71.136
67.8,70.132
67.9,72.065
68,71.621
68.1,69.515
68.2,70.878
68.3,70.637
68.4,69.589
68.5,71.288
68.6,70.629
68.7,71.824
68.8,72.438
68.9,72.182
69,71.3
69.1,70.789
69.2,71.266
69.3,71.029
69.4,70.9
69.5,70.174
69.6,70.654
69.7,70.385
69.8,69.347
69.9,70.7
70,69.129


==> csv/control1.csv <==
0,0,0,0
0.3,387.02,-7.2406e-06,-3.5627e-07
0.6,403.91,-0.00024458,3.0625e-06
0.9,406.49,-0.00036638,2.3486e-05
1.2,408.54,0.00098212,0.00021219
1.5,-692.84,0.00042126,-0.00032014
1.8,-543.34,0.00082582,0.0015804
2.1,-510.5,-0.00012448,0.021145
2.4,-370.22,0.016935,0.067776
2.7,-382.85,-0.0040979,0.05393
3,-304.84,-0.0079526,0.048456
3.3,-202.96,-0.0084643,0.04711
3.6,-144.82,-0.0086869,0.04656
3.9,-51.828,-0.0058347,0.04868
4.2,31.576,0.0028449,0.055698
4.5,5.7003,0.022015,0.069616
4.8,9.9416,0.054703,0.094451
5.1,100.94,0.10539,0.13337
5.4,85.051,0.11539,0.15506
5.7,90.332,0.1263,0.16578
6,102.12,0.156,0.17674
6.3,144.67,0.1832,0.1956
6.6,82.079,0.14071,0.17037
6.9,95.818,0.14901,0.17311
7.2,97.078,0.15363,0.18072
7.5,88.301,0.15017,0.17751
7.8,85.474,0.16775,0.18378
8.1,70.583,0.16068,0.18564
8.4,96.778,0.16536,0.17987
8.7,111.1,0.13423,0.15997
9,80.363,0.14428,0.16979
9.3,53.631,0.15012,0.17515
9.6,21.273,0.14455,0.17831
9.9,17.319,0.1564,0.18321
10.2,39.242,0.1399,0.16748
10.5,-197.28,0.13717,0.16707
10.8,-288.24,0.1419,0.17703
11.1,-53.669,0.14806,0.17533
11.4,303.93,0.12791,0.15291
11.7,353.36,0.055818,0.10613
12,409.16,-0.0043492,0.057106
12.3,411.36,-0.0099639,0.049799
12.6,413.49,-0.0013105,0.055568
12.9,415.62,-0.00067916,0.057055
13.2,417.75,-0.00046263,0.057672
13.5,419.75,-0.0017333,0.057647
13.8,409.49,-0.0014804,0.057773
14.1,396.02,0.0016443,0.059996
14.4,390,0.0001968,0.057606
14.7,416.54,0.00012128,0.048594
15,331.68,0.0032153,0.04391
15.3,441.31,-0.00028701,0.077955
15.6,440.86,-0.014058,0.072704
15.9,311.44,-0.0045456,0.036232
16.2,452.58,-0.0030723,0.078015
16.5,449.44,-0.014714,0.069812
16.8,141.89,0.021982,0.060265
17.1,170.77,0.0059087,0.031189
17.4,359.2,-0.014566,0.026461
17.7,441.12,0.00080671,0.066581
18,215.79,-0.0014998,0.02948
18.3,272.98,-0.022555,0.029776
18.6,488.63,0.016942,0.074717
18.9,314.52,-0.0019622,0.038832
19.2,305.38,6.7763e-05,0.031584
19.5,226.44,-0.014803,0.037993
19.8,211.14,-0.00046601,0.048624
20.1,190.67,-0.0093048,0.05294
20.4,44.921,0.0051786,0.064628
20.7,165.36,-0.0030167,0.067563
21,-2.2088,-0.0010341,0.062358
21.3,88.483,-0.0041281,0.061304
21.6,-230.42,0.020389,0.071409
21.9,-650.85,-0.0062707,0.054469
22.2,-650.62,0.00095857,0.061265
22.5,-653.7,0.0047437,0.060142
22.8,-656.82,0.0011897,0.058231
23.1,-509.88,0.0041008,0.059874
23.4,-368.04,0.0024216,0.058571
23.7,-399.42,-0.0008085,0.054368
24,-348.6,-0.0015441,0.052359
24.3,-274.69,-0.0023561,0.050819
24.6,-156.88,-0.0035205,0.050161
24.9,-109.36,-0.0052656,0.048594
25.2,0.018629,0.00073949,0.05359
25.5,38.615,0.011046,0.061558
25.8,-37.032,0.040181,0.083824
26.1,41.823,0.088026,0.1206
26.4,51.577,0.18434,0.18656
26.7,50.379,0.18766,0.20612
27,3.6922,0.18427,0.20642
27.3,181.78,0.17515,0.19454
27.6,221.03,0.10955,0.15151
27.9,492.91,0.13692,0.16362
28.2,177.52,0.15603,0.17514
28.5,-1.8808,0.11541,0.15518
28.8,41.913,0.09933,0.1382
29.1,105.99,0.081732,0.12247
29.4,109.05,0.086927,0.12491
29.7,-36.27,0.076345,0.11782
30,-129.55,0.096471,0.13624
30.3,-20.602,0.1289,0.15653
30.6,-464.49,0.15782,0.18357
30.9,-592.1,0.1516,0.19492
31.2,-76.885,0.20371,0.22039
31.5,262.1,0.18201,0.20387
31.8,355.91,0.086227,0.12469
32.1,439.46,-0.020643,0.047139
32.4,441.73,-0.011966,0.045722
32.7,443.94,-0.0015504,0.055348
33,446.12,0.011828,0.063659
33.3,448.15,0.0015906,0.058188
33.6,450.29,0.0068171,0.062212
33.9,447.18,0.010006,0.063986
34.2,435.66,-0.0084861,0.051299
34.5,415.93,0.0047251,0.060871
34.8,413.19,-0.0082461,0.051838
35.1,387.24,0.0055804,0.061741
35.4,386.14,-0.01462,0.049129
35.7,422.26,0.019802,0.072556
36,350.05,0.0052965,0.064168
36.3,367.76,-0.0026469,0.060061
36.6,368.42,-0.0038139,0.059431
36.9,370.96,-0.024011,0.048344
37.2,-608.25,-0.0010343,0.060583
37.5,-655.77,0.0072669,0.058044
37.8,-525.25,0.0031627,0.059063
38.1,-484.35,0.0036879,0.05694
38.4,-461.16,0.0013222,0.054521
38.7,-397.44,-8.7524e-05,0.052208
39,-245.49,-0.0021638,0.050414
39.3,-248.36,-0.0020078,0.049
39.6,-161.91,0.00024365,0.05064
39.9,-91.036,-0.0059244,0.045529
40.2,-68.95,-0.0025476,0.047983
40.5,-12.861,0.0017154,0.051136
40.8,-12.067,0.0022472,0.051665
41.1,-71.294,0.054314,0.091173
41.4,25.738,0.10911,0.13609
41.7,49.951,0.19015,0.20346
42,70.018,0.24165,0.25212
42.3,87.179,0.32656,0.30243
42.6,108.17,0.34613,0.3107
42.9,71.324,0.27714,0.28897
43.2,174.55,0.33719,0.32162
43.5,145.76,0.33277,0.31542
43.8,85.255,0.25845,0.27136
44.1,111.38,0.32526,0.31652
44.4,94.701,0.27153,0.27721
44.7,101.31,0.29075,0.28814
45,87.591,0.34417,0.33309
45.3,-102.47,0.2571,0.27949
45.6,23.018,0.31034,0.27358
45.9,305.75,0.28493,0.27168
46.2,283.21,0.19126,0.20902
46.5,397.73,0.08715,0.12675
46.8,459.55,0.013222,0.065299
47.1,461.94,0.023409,0.072826
47.4,463.81,0.019803,0.072052
47.7,465.98,0.012287,0.066521
48,392.33,0.019438,0.071007
48.3,29.388,-0.031165,0.033324
48.6,-205.97,-0.021345,0.035216
48.9,-258.75,-0.017869,0.036784
49.2,-175.52,-0.023036,0.033149
49.5,-104.17,-0.024317,0.031896
49.8,-172.24,-0.039478,0.017229
50.1,-52.156,-0.062348,0.001645
50.4,21.128,-0.077856,-0.0098202
50.7,-4.5929,-0.091863,-0.024876
51,2.1803,-0.12682,-0.051763
51.3,48.63,-0.16273,-0.086007
51.6,114.66,-0.18531,-0.096832
51.9,-164.06,-0.18386,-0.10802
52.2,-0.40729,-0.20859,-0.12271
52.5,188.99,-0.23023,-0.12757
52.8,466.98,-0.21313,-0.10484
53.1,388.34,-0.16658,-0.07554
53.4,469.45,-0.16436,-0.097758
53.7,469.61,-0.12594,-0.15603
54,467.82,-0.076069,-0.11325
54.3,475.06,-0.090329,-0.12265
54.6,478.85,-0.10231,-0.12948
54.9,477.39,-0.047375,-0.099251
55.2,482.17,-0.067806,-0.1052
55.5,479.34,-0.062532,-0.10301
55.8,474.56,-0.059192,-0.10714
56.1,486.26,-0.02256,-0.075453
56.4,395.48,-0.045025,-0.086852
56.7,360.95,-0.029492,-0.080355
57,492.69,-0.031712,-0.081599
57.3,397.09,-0.047411,-0.09215
57.6,381.38,-0.020935,-0.076107
57.9,373.48,-0.015606,-0.071723
58.2,367.52,-0.012972,-0.070743
58.5,384.98,0.0080858,-0.064693
58.8,390.21,0.0040622,-0.068756
59.1,340,0.006892,-0.05839
59.4,304.39,0.0057263,-0.058941
59.7,284.43,-0.00082143,-0.062487
60,287.03,0.0079828,-0.05076
60.3,363.77,0.0011297,-0.062806
60.6,-654.9,0.035789,-0.03469
60.9,426.86,-0.014771,-0.062687
61.2,294.24,0.024735,-0.0378
61.5,405.01,0.0076643,-0.062494
61.8,-590.41,0.0059076,-0.048239
62.1,-577.26,-0.0079846,-0.060986
62.4,-582.56,-0.010101,-0.06276
62.7,-585.37,-0.011406,-0.064311
63,-588.57,-0.010816,-0.064384
63.3,-591.29,-0.0028317,-0.058713
63.6,-388.62,-0.0023894,-0.055256
63.9,-276.26,-0.00073615,-0.053212
64.2,-201.22,-0.00084417,-0.052411
64.5,-144.2,-0.0013147,-0.052388
64.8,-58.095,-0.0013851,-0.052448
65.1,-11.656,0.00051137,-0.051092
65.4,-69.187,0.029908,-0.028865
65.7,44.84,0.059636,-0.0051548
66,99.539,0.12567,0.043032
66.3,194.15,0.14529,0.063353
66.6,171.83,0.14734,0.064927
66.9,157.04,0.16362,0.076204
67.2,91.429,0.13713,0.063141
67.5,100.87,0.1505,0.071836
67.8,137.99,0.15857,0.071886
68.1,82.161,0.13204,0.059765
68.4,50.984,0.13824,0.063271
68.7,101.41,0.13938,0.062819
69,84.799,0.13254,0.060722
69.3,114.82,0.14434,0.063312
69.6,80.579,0.16381,0.07755
69.9,95.016,0.13391,0.060321


==> csv/control_obst1.csv <==
0,0,0,0
0.3,387.21,-0.017157,0.035746
0.6,100.32,0.019372,0.046604
0.9,147.85,0.011776,0.044774
1.2,247.52,-0.0096595,0.029282
1.5,-455.07,-0.089109,-0.017768
1.8,-523.63,-0.0083923,0.052125
2.1,-1007.4,0.040462,0.082315
2.4,-1108.4,0.16111,0.12283
2.7,-707.44,-0.056296,-0.02717
3,-343.23,-0.058681,-0.074868
3.3,-316.07,-0.036271,-0.082407
3.6,-258.75,-0.042109,-0.087373
3.9,-169.25,-0.039823,-0.085401
4.2,-71.227,-0.029205,-0.077187
4.5,14.935,-0.0056906,-0.058726
4.8,-68.439,0.029341,-0.030207
5.1,105.9,0.095778,0.01773
5.4,201.83,0.1363,0.048431
5.7,135,0.14316,0.061569
6,160.01,0.14552,0.061325
6.3,131.43,0.13663,0.057645
6.6,89.909,0.15884,0.071258
6.9,125.5,0.14539,0.060877
7.2,61.145,0.14476,0.06404
7.5,98.668,0.1485,0.064301
7.8,90.607,0.14485,0.064071
8.1,44.408,0.14547,0.065146
8.4,50.497,0.16133,0.075693
8.7,72.134,0.14886,0.069419
9,63.039,0.15605,0.069503
9.3,59.654,0.14224,0.060628
9.6,89.362,0.15183,0.067004
9.9,80.696,0.13613,0.061299
10.2,80.256,0.12703,0.054237
10.5,65.844,0.12834,0.054791
10.8,100.51,0.15588,0.072306
11.1,53.659,0.14666,0.063638
11.4,-191.41,0.14673,0.073658
11.7,-40.432,0.13832,0.060701
12,272.6,0.12162,0.037373
12.3,406.76,0.058943,-0.0056252
12.6,409.56,0.03609,-0.024317
12.9,411.71,-0.0056956,-0.056442
13.2,413.84,-0.010188,-0.063786
13.5,415.97,-0.0061333,-0.063613
13.8,418.1,-0.0056671,-0.063867
14.1,420.22,-0.0026196,-0.06072
14.4,10.434,-0.0011427,-0.038155
14.7,106.51,0.0031004,-0.028432
15,108.19,-0.0024784,-0.04361
15.3,89.488,-0.030034,-0.051942
15.6,133.51,-0.025918,-0.059159
15.9,180.02,0.029396,-0.040326
16.2,251.42,0.10229,0.015387
16.5,331.48,0.021087,-0.031263
16.8,365.8,0.059409,-0.017495
17.1,492.77,-0.21238,-0.1675
17.4,358.04,-0.06408,-0.017495
17.7,420.68,0.015818,0.06239
18,326.9,0.029721,0.078619
18.3,353.81,0.022356,0.067475
18.6,360.33,0.015934,0.037724
18.9,-22.871,0.0011496,0.042908
19.2,87.45,-0.010519,0.01251
19.5,44.984,-0.011494,0.033658
19.8,129.34,0.0081837,0.043931
20.1,104.1,-0.0052066,0.043345
20.4,249.55,-0.0052537,0.052714
20.7,268.27,-0.0065655,0.042905
21,363.59,-0.051094,0.035505
21.3,674.69,0.0094713,0.069478
21.6,425.48,0.095365,0.11504
21.9,464.23,0.008957,-0.020806
22.2,279.3,-0.025462,-0.077012
22.5,264.21,-0.017738,-0.076338
22.8,271.44,-0.0028473,-0.066943
23.1,295.2,-0.003212,-0.067252
23.4,269.87,0.0014812,-0.060128
23.7,287.97,0.0040898,-0.061961
24,-675.97,-0.00059435,-0.054471
24.3,-655.53,-0.0030259,-0.058733
24.6,-659.74,-0.0045077,-0.060601
24.9,-567.31,-0.0049793,-0.060467
25.2,-447.96,-0.0030741,-0.058942
25.5,-477.8,-0.0008316,-0.05579
25.8,-345.03,0.00015069,-0.054201
26.1,-292.96,-0.0017068,-0.054327
26.4,-258.82,-0.0028133,-0.054534
26.7,-174.41,-0.0047231,-0.055897
27,-148.17,-0.0053331,-0.055856
27.3,-59.041,-0.0079982,-0.058078
27.6,-8.1918,0.001107,-0.051658
27.9,-36.899,0.057175,-0.007826
28.2,52.34,0.093138,0.021018
28.5,161.61,0.15615,0.0681
28.8,197.36,0.16914,0.080248
29.1,144.39,0.16661,0.08186
29.4,118.76,0.17258,0.089977
29.7,78.152,0.15764,0.078544
30,459.82,0.17286,0.071726
30.3,313.3,0.13442,0.055347
30.6,106.24,0.10941,0.038482
30.9,3.0754,0.1031,0.031836
31.2,-29.246,0.097276,0.028357
31.5,-48.431,0.083598,0.017322
31.8,58.849,0.093364,0.022666
32.1,45.463,0.10438,0.027203
32.4,-69.436,0.10844,0.03313
32.7,26.445,0.13301,0.052819
33,57.903,0.14794,0.06468
33.3,-597.62,0.14698,0.085765
33.6,-335.38,0.16296,0.097084
33.9,437.62,0.1874,0.089153
34.2,432.31,0.11985,0.071495
34.5,436.82,0.07466,0.059007
34.8,440.27,0.029898,0.072995
35.1,-145.22,-0.013572,0.022229
35.4,108.34,-0.01733,0.0085841
35.7,197.42,-0.028918,0.043483
36,125.23,0.033471,0.050766
36.3,145.99,0.019729,0.059466
36.6,176.2,-0.0060809,0.016963
36.9,397.93,-0.10285,-0.011038
37.2,280.68,-0.068028,-0.0055175
37.5,485.71,-0.01097,0.044437
37.8,-200.74,0.081815,0.096083
38.1,1.1081,0.17439,0.14608
38.4,426.85,0.0089506,-0.0020401
38.7,455.2,-0.0023633,-0.058382
39,431.72,-0.038516,-0.081111
39.3,421.46,-0.019949,-0.074642
39.6,439.94,-0.015842,-0.072398
39.9,449.32,-0.0053151,-0.064874
40.2,407.08,-0.0015138,-0.062045
40.5,410.05,0.010238,-0.05891
40.8,-672.78,0.0078207,-0.043462
41.1,-441.2,0.0076473,-0.044349
41.4,-442.66,-0.0068079,-0.059826
41.7,-402.5,-0.010269,-0.063519
42,-285.7,-0.0027974,-0.056288
42.3,-314.95,-0.0064439,-0.057536
42.6,-327.73,-0.0072727,-0.054891
42.9,-232.35,-0.0051739,-0.054107
43.2,-130.98,-0.0060824,-0.054226
43.5,-134.75,-0.0080859,-0.055547
43.8,-103.43,-0.013959,-0.05998
44.1,-24.717,0.0011941,-0.048684
44.4,-53.526,0.041943,-0.012194
44.7,-25.874,0.094748,0.031645
45,35.488,0.14355,0.076184
45.3,49.634,0.21326,0.12877
45.6,156.69,0.26707,0.16928
45.9,137.47,0.281,0.17968
46.2,173.53,0.30101,0.19371
46.5,172.71,0.30523,0.19759
46.8,171.89,0.29861,0.19375
47.1,120.11,0.29878,0.19584
47.4,117.78,0.29388,0.19795
47.7,112.63,0.28698,0.19584
48,106.33,0.29621,0.203
48.3,108.14,0.30608,0.21027
48.6,117.95,0.3068,0.209
48.9,8.6386,0.29324,0.20508
49.2,22.34,0.28118,0.18778
49.5,10.48,0.26013,0.17086
49.8,482.92,0.23222,0.14039
50.1,448.2,0.15288,0.10353
50.4,454.93,0.085597,0.083215
50.7,441.64,0.0644,0.10413
51,450.93,0.016211,0.068513
51.3,463.92,-0.036216,0.029858
51.6,465.85,-0.0097831,0.04532
51.9,215.94,-0.011077,0.044507
52.2,-189.33,-0.011988,0.040915
52.5,-288.57,-0.016692,0.035951
52.8,-192.76,-0.024034,0.031042
53.1,-120.39,-0.025392,0.028703
53.4,-29.174,-0.031447,0.022969
53.7,-99.596,-0.054519,0.0024647
54,-53.092,-0.059849,-0.0022734
54.3,51.769,-0.099491,-0.030922
54.6,11.984,-0.10691,-0.038575
54.9,15.066,-0.1567,-0.077502
55.2,70.041,-0.1712,-0.090426
55.5,93.636,-0.19925,-0.10725
55.8,22.791,-0.19945,-0.11951
56.1,76.433,-0.22553,-0.13385
56.4,66.248,-0.20717,-0.1217
56.7,535.77,-0.21134,-0.1131
57,462.37,-0.14664,-0.12215
57.3,465.69,-0.10666,-0.15849
57.6,468.46,-0.083705,-0.12601
57.9,469.93,-0.085795,-0.11858
58.2,473.81,-0.067783,-0.11251
58.5,478.44,-0.082487,-0.11797
58.8,478.47,-0.055795,-0.10976
59.1,482.84,-0.069922,-0.11452
59.4,483.01,-0.036146,-0.086554
59.7,490.05,-0.094065,-0.11978
60,469.42,-0.045631,-0.094131
60.3,511.63,-0.018005,-0.086265
60.6,438.95,-0.032274,-0.085105
60.9,347.13,-0.034589,-0.085806
61.2,403.21,-0.01704,-0.077052
61.5,340.04,-0.011296,-0.071663
61.8,384.82,-0.014167,-0.07672
62.1,361.05,-0.0048252,-0.064709
62.4,330.6,-0.0071388,-0.066347
62.7,326.98,-0.006455,-0.074999
63,267.13,-0.017628,-0.073106
63.3,357.42,0.0017052,-0.016782
63.6,189.15,0.033859,-0.045248
63.9,367.22,-0.0031888,-0.013188
64.2,-46.775,0.031881,-0.0065275
64.5,368.67,0.023213,-0.041732
64.8,522.74,-0.0097916,-0.071242
65.1,176.91,0.033321,-0.033765
65.4,-589.68,0.013162,-0.05306
65.7,-580.2,-0.010363,-0.068366
66,-574.74,-0.095356,-0.13041
66.3,-587.69,0.032609,-0.028228
66.6,-166.45,0.051832,0.12177
66.9,-541.67,0.087039,0.071772
67.2,-522.29,-0.027781,-0.051731
67.5,-348.9,-0.044806,-0.09552
67.8,-332.93,-0.050348,-0.095968
68.1,-192.26,-0.035015,-0.085285
68.4,-82.47,-0.025157,-0.075446
68.7,9.4423,-0.010154,-0.063704
69,-47.105,0.025836,-0.035225
69.3,31.023,0.061827,-0.00553
69.6,153.37,0.11886,0.03336
69.9,145.06,0.13952,0.058145
70.2,153.66,0.16405,0.073716
70.5,174.17,0.15937,0.069996
70.8,137.67,0.14448,0.061349
71.1,73.506,0.14881,0.066579
71.4,103.38,0.16075,0.073948
71.7,131.67,0.13478,0.062205
72,97.748,0.13642,0.056346
72.3,95.547,0.13464,0.061859
72.6,43.166,0.14981,0.067565
72.9,71.359,0.1369,0.057171
73.2,86.255,0.15245,0.069356
73.5,92.985,0.14711,0.06528
73.8,99.882,0.15354,0.065457
74.1,59.161,0.15177,0.067599
74.4,54.892,0.13492,0.056095
74.7,93.575,0.17062,0.077935
75,156.03,0.13614,0.058121
75.3,58.01,0.16105,0.07302
75.6,-139.03,0.15243,0.073588
75.9,103.57,0.11983,0.045864
76.2,509.61,0.099373,0.020361
76.5,486.92,0.051716,-0.014896
76.8,488.8,0.01372,-0.043961
77.1,490.83,-0.010433,-0.065361
77.4,493,-0.0081094,-0.066612
77.7,495.09,-0.007547,-0.066486
78,497.13,0.0011741,-0.061073
78.3,78.869,0.0025916,-0.040369
78.6,178.98,0.0073172,-0.029242
78.9,241.41,0.0017712,-0.038726
79.2,205.75,-0.033656,-0.054244
79.5,212.52,-0.019157,-0.046398
79.8,244.09,0.03709,-0.025033


==> csv/error.csv <==
0,0
1.4884,4.8871e-21
2.9593,3.4382e-08
4.4271,8.6912e-07
5.9114,9.2238e-06
7.412,4.6792e-05
8.9287,0.00014816
10.462,0.00035119
11.989,0.00067185
13.546,0.0011259
15.112,0.0017489
16.696,0.0024351
18.29,0.0030018
19.896,0.0032302
21.481,0.0029269
23.029,0.0021014
24.513,0.00095582
25.972,0.00060871
27.361,0.0027591
28.726,0.0056668
30.063,0.0094865
31.353,0.01383
32.615,0.019371
33.861,0.029029
35.056,0.044737
36.242,0.064819
37.395,0.086291
38.526,0.10816
39.631,0.12974
40.711,0.15019
41.781,0.16884
42.814,0.18509
43.835,0.19868
44.842,0.20946
45.817,0.21732
46.805,0.2222
47.761,0.22409
48.723,0.22328
49.666,0.22002
50.612,0.21467
51.547,0.20776
52.486,0.20035
53.422,0.19322
54.361,0.18682
55.309,0.18244
56.242,0.18238
57.184,0.18872
58.126,0.20329
59.076,0.22966
60.02,0.27258
60.95,0.31471
62.228,0.33834
62.87,0.34954
63.849,0.35598
65.136,0.35088
65.766,0.33789
66.74,0.32745
67.695,0.31076
68.68,0.28734
69.637,0.26206
70.593,0.23726
71.748,0.21262
72.687,0.19191
73.492,0.18063
74.457,0.17401
75.398,0.16637
76.376,0.15654
77.442,0.1475
78.291,0.14224
79.355,0.13996
80.315,0.13985
81.278,0.14258
82.244,0.14921
83.074,0.15749
84.165,0.16461
85.025,0.16897
85.952,0.17515
87.071,0.17636
88.031,0.17602
88.836,0.18047
89.975,0.18506
90.77,0.18535
91.897,0.18664
92.857,0.18708
93.661,0.19042
94.799,0.19438
95.583,0.19437
96.563,0.19477
97.518,0.19177
98.477,0.18479
99.44,0.17615
100.42,0.16531
101.37,0.15528
102.46,0.14455
103.29,0.13548
104.26,0.13014
105.3,0.12459
106.26,0.12078
107.2,0.12183
108.05,0.12622
109,0.13047
109.93,0.13341
110.86,0.13396
111.93,0.13438
112.74,0.13407
113.8,0.13715
114.59,0.13839
115.61,0.14041
116.5,0.14133
117.37,0.14587
118.23,0.1542
118.95,0.16585
119.78,0.17435
120.74,0.17694
121.44,0.17512
122.28,0.16733
123.14,0.15246
123.98,0.14435
124.84,0.14596
125.72,0.15377
126.62,0.16194
127.53,0.17028
128.44,0.17997
129.38,0.18689
130.32,0.1931
131.29,0.19676
132.26,0.20088
133.26,0.20438
134.26,0.20672
135.27,0.20975
136.32,0.21102
137.35,0.21373
138.42,0.21617
139.5,0.21841
140.58,0.21925
141.69,0.22027
142.8,0.22077
143.94,0.22066
145.08,0.21872
146.25,0.21712
147.42,0.21474
148.6,0.2118
149.81,0.20904
151.02,0.20605
152.25,0.20256
153.49,0.1988
154.74,0.19451
156.01,0.19022
157.29,0.18582
158.58,0.18142
159.89,0.17707
161.23,0.17299
162.57,0.16958
163.9,0.17061
165.26,0.17281
166.64,0.17461
168.01,0.17587
169.41,0.17458
170.82,0.17591
172.25,0.17614
173.7,0.17382
175.13,0.17228
176.59,0.17314
178.08,0.17297
179.54,0.17461
181.04,0.17677
182.55,0.1737
184.07,0.17201
185.6,0.17262
187.14,0.17574
188.69,0.17409
190.25,0.17088
191.82,0.17045
193.41,0.17044
195.01,0.17256
196.6,0.17071
198.21,0.16707
199.86,0.16466
201.48,0.16061
203.13,0.15624
204.8,0.15156
206.46,0.1459
208.14,0.14432
209.84,0.1413
211.54,0.13332
213.27,0.1294
214.98,0.12426
216.71,0.12338
218.44,0.12052
220.2,0.11676
221.98,0.11306
223.74,0.11055
225.53,0.11022
227.33,0.10875
229.13,0.1087
230.95,0.10907
232.78,0.10643
234.62,0.10448
236.46,0.10119
238.32,0.098084
240.17,0.096787
242.04,0.09271
243.92,0.086148
245.79,0.080251
247.69,0.075989
249.57,0.074569
251.44,0.077341
253.34,0.078738
255.23,0.082313
257.14,0.090737
259.02,0.10199
260.91,0.11432
262.82,0.12659
264.71,0.13836
266.61,0.14922
268.51,0.15854
270.43,0.16745
272.32,0.17999
274.17,0.18924
275.97,0.19385
277.75,0.19685
279.45,0.19853
281.13,0.19962
282.77,0.19939
284.37,0.19664
285.9,0.19385
287.4,0.19048
288.87,0.18681
290.27,0.18421
291.63,0.18108
292.96,0.17876
294.24,0.17773
295.49,0.17823
296.71,0.17984
297.88,0.18236
299.04,0.18596
300.16,0.18909
301.25,0.1935
302.31,0.19784
303.35,0.20211
304.37,0.20559
305.37,0.20931
306.35,0.21117
307.31,0.21389
308.27,0.21462
309.2,0.21504
310.11,0.21362
311.03,0.21217
311.92,0.20843
312.81,0.20444
313.69,0.19821
314.57,0.19102
315.44,0.18435
316.32,0.17696
317.21,0.17109
318.09,0.16581
318.97,0.16414
319.85,0.16928
320.73,0.18154
321.63,0.20601
322.49,0.24448
323.37,0.28929
324.28,0.32439
325.48,0.34465
326.36,0.35223
327.25,0.36111
328.18,0.37797
329.1,0.38799
329.97,0.39554
330.9,0.39588
331.75,0.39579
332.66,0.39607
333.5,0.38735
334.37,0.38443
335.06,0.38075
335.89,0.38543
336.76,0.37871
337.96,0.35003
338.52,0.32007
339.61,0.22158
340.33,0.27323
341.45,0.20766
342.36,0.23432
343.09,0.22032
344.18,0.16816
345.1,0.16023
346.02,0.15481
346.94,0.15202
347.89,0.15923
348.84,0.16463
349.75,0.15714
350.69,0.16586
351.63,0.16854
352.62,0.17506
353.54,0.17615
354.49,0.17261
355.38,0.17383
356.39,0.16975
357.24,0.17081
358.19,0.17113
359.12,0.15867
360.05,0.15498
360.96,0.15324
361.88,0.16525
362.79,0.17233
363.84,0.15018
364.73,0.15988
365.64,0.17756
366.48,0.1864
367.28,0.19958
368.06,0.20555
368.78,0.20545
369.45,0.20552
370.1,0.201
370.95,0.18828
371.49,0.15147
372.28,0.12706
372.87,0.1167
373.68,0.11426
374.32,0.14144
375.21,0.15854
375.82,0.17051
376.62,0.17799
377.38,0.18245
378.34,0.16663
379.01,0.17968
379.86,0.1829
380.7,0.18627
381.56,0.18177
382.59,0.18411
383.32,0.18105
384.42,0.1883
385.15,0.1898
386.11,0.19298
387.06,0.20383
388.22,0.20619
389.02,0.20844
390.02,0.21229
391.23,0.21646
392.07,0.22039
393.3,0.22634
394.19,0.23182
395.25,0.2305
396.53,0.2342
397.65,0.23773
398.56,0.23783
399.92,0.24499
400.83,0.2423
402.03,0.24844
403.39,0.24496
404.59,0.22576
405.62,0.24871
407.04,0.24883
408.06,0.24729
409.33,0.24614
410.55,0.2421
412.05,0.23586
413.35,0.22995
414.65,0.22963
415.97,0.23229
417.29,0.22042
418.65,0.23667
420.02,0.24569
421.38,0.23684
422.78,0.2584
424.19,0.26951
425.58,0.27271
427,0.25804
428.2,0.28609
429.91,0.28726
431.34,0.27024
432.79,0.28439
433.94,0.2769
435.57,0.27215
436.93,0.25579
438.18,0.24181
439.43,0.23267
440.64,0.23986
441.63,0.23223
442.99,0.22032
444.09,0.22198
444.98,0.2221
446.24,0.22118
447.28,0.2203
448.29,0.22027
449.26,0.2184
450.22,0.21682
450.95,0.21907
452.05,0.21809
452.79,0.21796
453.8,0.21827
454.65,0.21777
455.3,0.21703
456.09,0.21709
456.86,0.21668
457.82,0.21383
458.58,0.21242
459.13,0.2113
459.87,0.20949
460.78,0.20641
461.31,0.20184
462.2,0.19715
462.89,0.19035
463.59,0.18455
464.28,0.17832
464.96,0.17325
465.63,0.16748
466.19,0.16512
466.89,0.16293
467.7,0.15998
468.37,0.16062
468.93,0.1724
469.75,0.19269
470.28,0.22738
470.93,0.27993
471.63,0.33473
472.35,0.36595
473.34,0.38639
473.7,0.39175
474.4,0.39721
475.44,0.391
475.74,0.37832
476.79,0.37287
477.12,0.35833
477.82,0.34882
478.8,0.3328
479.47,0.31429
479.85,0.30919
480.55,0.30328
481.49,0.29381
482.17,0.28389
482.83,0.2789
483.24,0.2842
484.19,0.28857
484.88,0.28815
485.54,0.29317
486,0.29815
486.63,0.30758
487.62,0.30625
488.28,0.29833
488.97,0.30109
489.66,0.303
490.35,0.31006
490.78,0.31868
491.44,0.3236
492.11,0.32386
492.83,0.31184
493.75,0.29867
494.43,0.29084
495.11,0.28761
495.54,0.29457
496.47,0.30092
496.86,0.30363
497.82,0.30879
498.2,0.30225
499.12,0.29986
499.74,0.29236
500.14,0.28558
501,0.2737
501.63,0.25378
502.25,0.23272
502.68,0.20237
503.48,0.1737
504.13,0.16483
504.65,0.17062
505.5,0.1872
506.21,0.21033
506.77,0.21464
507.47,0.20863
508.2,0.20463
509.14,0.20176
509.9,0.20323
510.71,0.20585
511.49,0.19818
512.3,0.1967
513.14,0.19821
513.99,0.20298
514.68,0.20836
515.58,0.21068
516.49,0.21547
517.38,0.22635
518.3,0.24164
519.47,0.25674
520.19,0.26203
521.14,0.26116
522.07,0.25582
523,0.24726
523.94,0.24497
524.83,0.23814
525.73,0.2258
526.8,0.20844
527.66,0.205
528.5,0.20406
529.35,0.19788
530.01,0.18544
530.99,0.16616
531.65,0.16901
532.48,0.16382
533.24,0.1659
534.17,0.16815
534.94,0.1645
535.58,0.17346
536.51,0.16898
537.14,0.175
538.04,0.17522
538.63,0.16987
539.41,0.16719
540.17,0.16493
540.94,0.16472
541.71,0.16555
542.59,0.16443
543.21,0.16202
544,0.13133
544.81,0.13014
545.52,0.11387
546.28,0.10312
547.05,0.093883
547.82,0.084691
548.51,0.09218
549.27,0.086987
550.02,0.084555
550.77,0.091686
551.52,0.098462
552.28,0.1023
553.06,0.10964
553.77,0.11427
554.58,0.12748
555.27,0.12439
556.04,0.13192
556.82,0.16678
557.56,0.13053
558.39,0.16116
559.04,0.15664
559.97,0.15054
560.77,0.14085
561.48,0.12807
562.35,0.10312
563.19,0.074504
564.08,0.039017
564.95,0.0030604
565.89,0.026871
566.81,0.057778
567.81,0.08926
568.71,0.1054
569.78,0.1285
570.79,0.1457
571.81,0.15925
572.86,0.18214
573.75,0.20147
574.78,0.21284
576.06,0.22069
576.94,0.22631
578.05,0.22844
579.36,0.23106
580.3,0.23487
581.64,0.23618
582.81,0.23906
583.99,0.25012
584.94,0.26785
586.41,0.27703
587.37,0.28437
588.62,0.29303
590.14,0.2932
591.13,0.28475
592.41,0.28631
593.98,0.28419
595.02,0.26899
596.34,0.28121
597.69,0.278
599.04,0.2684
600.42,0.27444
601.8,0.25403
603.43,0.25306
604.62,0.25106
606.04,0.24929
607.49,0.26428
608.95,0.25694
610.41,0.26563
611.89,0.2705
613.4,0.27195
614.92,0.28314
616.42,0.26356
618.19,0.25436
619.51,0.25782
621.04,0.27598
622.89,0.28299
624.2,0.26662
625.79,0.26561
627.38,0.26738
629.25,0.27504
630.86,0.27091
632.24,0.2713
634.13,0.26518
635.54,0.26127
637.19,0.25942
639.1,0.25302
640.77,0.24263
642.24,0.23918
644.15,0.23365
645.65,0.22226
647.38,0.21823
649.11,0.20854
651.04,0.19557
652.79,0.18352
654.56,0.17588
656.16,0.17547
658.07,0.17347
659.64,0.17568
661.55,0.20529
663.05,0.26665


==> csv/obst_list.csv <==
33.95,0.94946
5.1763,40.972
-58.106,39.069
-130.24,-20.657


==> csv/pos_with.csv <==
0,0
1.4884,3.7012e-22
2.9504,-0.00028239
4.4216,-0.0028006
5.9044,-0.0085353
7.392,-0.0056967
8.8835,0.0031013
10.378,0.019254
11.877,0.043516
13.378,0.075134
14.885,0.11341
16.396,0.14739
17.911,0.16921
19.434,0.18105
20.961,0.16353
22.491,0.1228
23.997,0.047368
25.467,-0.058922
26.905,-0.18104
28.307,-0.31704
29.679,-0.46421
31.039,-0.63428
32.36,-0.78945
33.669,-0.90157
34.976,-0.96021
36.24,-0.97368
37.457,-0.95929
38.628,-0.93812
39.753,-0.91066
40.839,-0.86974
41.891,-0.8102
42.912,-0.73113
43.909,-0.63825
44.884,-0.54418
45.838,-0.45682
46.773,-0.38039
47.69,-0.31664
48.59,-0.26518
49.475,-0.22541
50.347,-0.19694
51.208,-0.17932
52.06,-0.17165
52.906,-0.17244
53.746,-0.17951
54.585,-0.19044
55.424,-0.20361
56.263,-0.21751
57.101,-0.22932
57.937,-0.23633
58.768,-0.23512
59.596,-0.22117
60.423,-0.18852
61.251,-0.13268
62.079,-0.050032
62.907,0.063913
63.733,0.20932
64.558,0.38784
65.377,0.60041
66.191,0.84632
66.997,1.1259
67.793,1.4397
68.578,1.7878
69.351,2.1692
70.111,2.5825
70.857,3.0274
71.583,3.5044
72.288,4.0148
72.969,4.5567
73.629,5.1287
74.263,5.7308
74.873,6.3606
75.457,7.0167
76.013,7.6985
76.539,8.4041
77.033,9.133
77.493,9.8842
77.92,10.656
78.314,11.446
78.673,12.255
78.997,13.079
79.285,13.917
79.535,14.769
79.748,15.63
79.923,16.499
80.058,17.375
80.15,18.256
80.202,19.141
80.216,20.029
80.191,20.917
80.129,21.804
80.029,22.688
79.889,23.567
79.712,24.439
79.499,25.302
79.248,26.155
78.962,26.996
78.638,27.824
78.276,28.636
77.876,29.431
77.441,30.209
76.972,30.968
76.468,31.704
75.931,32.417
75.365,33.109
74.769,33.775
74.145,34.416
73.495,35.03
72.817,35.613
72.114,36.167
71.385,36.688
70.633,37.177
69.858,37.63
69.064,38.047
68.253,38.425
67.432,38.762
66.607,39.059
65.778,39.321
64.946,39.546
64.11,39.736
63.268,39.895
62.424,40.024
61.57,40.124
60.7,40.199
59.816,40.255
58.917,40.295
58.004,40.319
57.077,40.328
56.136,40.328
55.181,40.318
54.212,40.306
53.229,40.293
52.233,40.281
51.222,40.269
50.197,40.259
49.158,40.251
48.105,40.245
47.038,40.241
45.957,40.24
44.861,40.242
43.752,40.246
42.628,40.25
41.49,40.255
40.34,40.258
39.192,40.254
38.042,40.25
36.892,40.245
35.741,40.238
34.588,40.229
33.432,40.216
32.272,40.199
31.108,40.183
29.94,40.168
28.769,40.159
27.594,40.155
26.416,40.161
25.234,40.174
24.047,40.195
22.856,40.226
21.66,40.262
20.458,40.296
19.25,40.322
18.037,40.331
16.817,40.313
15.591,40.262
14.358,40.179
13.116,40.072
11.865,39.943
10.609,39.795
9.3597,39.635
8.1081,39.453
6.8542,39.276
5.5922,39.135
4.3212,39.047
3.0513,39.012
1.7785,39.02
0.49688,39.063
-0.79682,39.13
-2.1033,39.217
-3.4225,39.32
-4.7542,39.43
-6.0983,39.537
-7.4542,39.637
-8.8211,39.725
-10.198,39.804
-11.587,39.87
-12.987,39.923
-14.401,39.964
-15.825,39.995
-17.25,40.018
-18.676,40.034
-20.102,40.043
-21.526,40.047
-22.951,40.05
-24.38,40.054
-25.815,40.055
-27.249,40.042
-28.684,40.032
-30.123,40.026
-31.567,40.019
-33.014,40.009
-34.467,39.997
-35.924,39.98
-37.385,39.962
-38.852,39.941
-40.324,39.926
-41.803,39.914
-43.288,39.914
-44.781,39.925
-46.282,39.949
-47.79,40.004
-49.308,40.085
-50.837,40.19
-52.37,40.313
-53.875,40.455
-55.382,40.605
-56.865,40.731
-58.357,40.823
-59.862,40.885
-61.37,40.916
-62.886,40.907
-64.415,40.874
-65.958,40.828
-67.513,40.774
-69.077,40.716
-70.652,40.658
-72.235,40.607
-73.827,40.565
-75.429,40.533
-77.039,40.511
-78.659,40.497
-80.289,40.491
-81.927,40.491
-83.576,40.496
-85.233,40.504
-86.901,40.515
-88.578,40.527
-90.265,40.539
-91.962,40.551
-93.667,40.558
-95.374,40.559
-97.049,40.555
-98.681,40.549
-100.27,40.538
-101.81,40.526
-103.31,40.511
-104.77,40.495
-106.18,40.478
-107.55,40.463
-108.87,40.449
-110.16,40.437
-111.42,40.427
-112.63,40.419
-113.82,40.414
-114.98,40.41
-116.1,40.409
-117.21,40.408
-118.28,40.408
-119.32,40.409
-120.34,40.411
-121.34,40.413
-122.31,40.414
-123.26,40.417
-124.2,40.42
-125.11,40.423
-126,40.427
-126.88,40.431
-127.75,40.437
-128.6,40.443
-129.44,40.45
-130.28,40.458
-131.1,40.468
-131.91,40.478
-132.72,40.49
-133.52,40.503
-134.31,40.518
-135.1,40.534
-135.89,40.551
-136.68,40.566
-137.47,40.575
-138.26,40.575
-139.04,40.562
-139.82,40.535
-140.59,40.492
-141.37,40.427
-142.14,40.337
-142.91,40.215
-143.68,40.06
-144.45,39.872
-145.21,39.653
-145.96,39.397
-146.71,39.106
-147.44,38.779
-148.17,38.418
-148.88,38.022
-149.56,37.591
-150.23,37.128
-150.88,36.632
-151.51,36.102
-152.12,35.544
-152.7,34.957
-153.25,34.34
-153.78,33.689
-154.29,33.009
-154.77,32.298
-155.23,31.559
-155.67,30.793
-156.08,30.008
-156.48,29.207
-156.84,28.391
-157.19,27.562
-157.5,26.724
-157.79,25.879
-158.05,25.029
-158.29,24.175
-158.5,23.316
-158.68,22.454
-158.85,21.59
-158.99,20.722
-159.11,19.851
-159.2,18.975
-159.28,18.095
-159.33,17.212
-159.36,16.327
-159.37,15.448
-159.35,14.576
-159.3,13.712
-159.23,12.855
-159.12,12.005
-158.98,11.161
-158.81,10.323
-158.61,9.4938
-158.37,8.6747
-158.1,7.8779
-157.81,7.1256
-157.51,6.4233
-157.2,5.7708
-156.87,5.1625
-156.53,4.5921
-156.17,4.0512
-155.78,3.5258
-155.37,3.0079
-154.93,2.4918
-154.47,1.9762
-153.98,1.4612
-153.48,0.94627
-152.95,0.43014
-152.41,-0.089039
-151.85,-0.61413
-151.28,-1.1449
-150.69,-1.681
-150.09,-2.2237
-149.48,-2.7768
-148.88,-3.3345
-148.27,-3.899
-147.67,-4.4704
-147.07,-5.0473
-146.47,-5.6316
-145.86,-6.2197
-145.26,-6.8157
-144.65,-7.4154
-144.04,-8.0185
-143.41,-8.6184
-142.78,-9.2159
-142.14,-9.8138
-141.49,-10.413
-140.84,-11.017
-140.19,-11.627
-139.54,-12.246
-138.89,-12.883
-138.25,-13.54
-137.63,-14.223
-137.02,-14.931
-136.42,-15.661
-135.84,-16.409
-135.25,-17.175
-134.67,-17.956
-134.09,-18.748
-133.53,-19.538
-132.95,-20.337
-132.36,-21.12
-131.73,-21.883
-131.06,-22.618
-130.35,-23.324
-129.62,-24.01
-128.87,-24.693
-128.1,-25.378
-127.32,-26.07
-126.53,-26.769
-125.72,-27.475
-124.9,-28.192
-124.08,-28.928
-123.25,-29.682
-122.41,-30.451
-121.58,-31.238
-120.73,-32.042
-119.89,-32.861
-119.03,-33.695
-118.17,-34.546
-117.3,-35.41
-116.43,-36.288
-115.55,-37.18
-114.66,-38.085
-113.76,-39.003
-112.85,-39.933
-111.93,-40.875
-111.01,-41.826
-110.08,-42.781
-109.14,-43.722
-108.23,-44.636
-107.34,-45.518
-106.47,-46.367
-105.63,-47.188
-104.81,-47.983
-104,-48.756
-103.22,-49.507
-102.46,-50.238
-101.72,-50.95
-101,-51.643
-100.31,-52.32
-99.633,-52.98
-98.978,-53.622
-98.34,-54.25
-97.718,-54.865
-97.113,-55.466
-96.524,-56.052
-95.95,-56.623
-95.389,-57.183
-94.842,-57.73
-94.307,-58.268
-93.784,-58.794
-93.274,-59.31
-92.773,-59.817
-92.281,-60.317
-91.795,-60.812
-91.318,-61.301
-90.848,-61.783
-90.386,-62.259
-89.931,-62.73
-89.483,-63.195
-89.043,-63.656
-88.609,-64.114
-88.179,-64.566
-87.749,-65.015
-87.318,-65.461
-86.886,-65.901
-86.449,-66.333
-86.005,-66.754
-85.555,-67.164
-85.096,-67.562
-84.626,-67.946
-84.144,-68.313
-83.65,-68.664
-83.142,-68.996
-82.621,-69.303
-82.084,-69.583
-81.534,-69.833
-80.969,-70.05
-80.391,-70.236
-79.801,-70.389
-79.201,-70.508
-78.594,-70.592
-77.982,-70.638
-77.366,-70.645
-76.749,-70.613
-76.133,-70.543
-75.52,-70.433
-74.913,-70.284
-74.315,-70.097
-73.728,-69.872
-73.154,-69.609
-72.597,-69.311
-72.058,-68.977
-71.541,-68.609
-71.048,-68.207
-70.579,-67.774
-70.138,-67.311
-69.727,-66.819
-69.347,-66.303
-68.999,-65.762
-68.686,-65.2
-68.409,-64.619
-68.17,-64.021
-67.97,-63.408
-67.812,-62.784
-67.697,-62.15
-67.624,-61.509
-67.593,-60.865
-67.605,-60.219
-67.658,-59.576
-67.753,-58.938
-67.886,-58.309
-68.055,-57.694
-68.261,-57.093
-68.502,-56.508
-68.775,-55.94
-69.076,-55.392
-69.406,-54.862
-69.763,-54.348
-70.15,-53.848
-70.568,-53.354
-71.015,-52.866
-71.487,-52.382
-71.983,-51.901
-72.503,-51.422
-73.043,-50.943
-73.603,-50.463
-74.184,-49.985
-74.786,-49.507
-75.407,-49.03
-76.047,-48.554
-76.702,-48.071
-77.369,-47.579
-78.044,-47.072
-78.725,-46.546
-79.415,-46.007
-80.115,-45.454
-80.825,-44.89
-81.546,-44.314
-82.277,-43.726
-83.015,-43.128
-83.757,-42.522
-84.498,-41.913
-85.236,-41.301
-85.965,-40.693
-86.68,-40.09
-87.384,-39.491
-88.072,-38.898
-88.747,-38.311
-89.407,-37.73
-90.051,-37.154
-90.682,-36.583
-91.3,-36.015
-91.906,-35.45
-92.498,-34.886
-93.078,-34.324
-93.648,-33.759
-94.207,-33.191
-94.754,-32.621
-95.287,-32.047
-95.808,-31.467
-96.317,-30.882
-96.814,-30.291
-97.296,-29.689
-97.762,-29.074
-98.213,-28.447
-98.65,-27.81
-99.069,-27.161
-99.469,-26.501
-99.846,-25.83
-100.2,-25.147
-100.52,-24.451
-100.81,-23.742
-101.07,-23.02
-101.3,-22.287
-101.49,-21.544
-101.65,-20.794
-101.77,-20.037
-101.85,-19.278
-101.89,-18.515
-101.89,-17.752
-101.85,-16.992
-101.76,-16.237
-101.63,-15.488
-101.46,-14.747
-101.26,-14.014
-101.01,-13.293
-100.72,-12.577
-100.39,-11.87
-100.03,-11.171
-99.616,-10.48
-99.168,-9.7965
-98.684,-9.1195
-98.163,-8.4536
-97.607,-7.7964
-97.019,-7.1465
-96.398,-6.5086
-95.747,-5.8798
-95.069,-5.2566
-94.365,-4.6392
-93.633,-4.0312
-92.872,-3.4348
-92.083,-2.8519
-91.265,-2.2834
-90.421,-1.7243
-89.55,-1.1797
-88.649,-0.65765
-87.72,-0.15461
-86.761,0.32394
-85.775,0.7792
-84.765,1.2172
-83.728,1.6317
-82.665,2.0207
-81.579,2.3892
-80.471,2.7421
-79.34,3.0745
-78.189,3.3924
-77.017,3.6969
-75.824,3.9801
-74.61,4.2343
-73.379,4.4693
-72.128,4.6864
-70.859,4.8789
-69.571,5.0443
-68.267,5.1914
-66.945,5.3218
-65.606,5.4324
-64.251,5.5233
-62.879,5.5953
-61.492,5.6473
-60.091,5.6761
-58.678,5.6852
-57.252,5.6775
-55.813,5.6528
-54.361,5.6119
-52.896,5.5543
-51.419,5.4797
-49.931,5.3914
-48.432,5.2878
-46.922,5.1711
-45.401,5.0424
-43.869,4.9068
-42.325,4.7657
-40.769,4.6174
-39.202,4.4642
-37.623,4.306
-36.034,4.1392
-34.436,3.9593
-32.828,3.7745
-31.209,3.5822
-29.58,3.3827
-27.941,3.1745
-26.294,2.9568
-24.638,2.7369
-22.97,2.518
-21.291,2.2932
-19.601,2.0595
-17.899,1.83
-16.19,1.6098
-14.471,1.3915
-12.739,1.1673
-10.994,0.946
-9.2333,0.73433
-7.4609,0.53503
-5.6905,0.35128
-3.9437,0.18513
-2.2065,0.036771
-0.46003,-0.093631
1.2993,-0.20726
3.0705,-0.30012
4.8563,-0.38115
6.6531,-0.44464
8.4643,-0.49338
10.285,-0.52066
12.115,-0.53082
13.919,-0.53114
15.686,-0.52058
17.413,-0.51159
19.101,-0.50697
20.75,-0.50617
22.359,-0.52268
23.929,-0.56122
25.456,-0.63216
26.943,-0.72154
28.39,-0.82048
29.796,-0.9218
31.163,-1.0136
32.496,-1.0866
33.813,-1.1376
35.12,-1.1403
36.384,-1.0916
37.606,-1.0128
38.787,-0.92352
39.927,-0.8203
41.03,-0.7057
42.103,-0.59104
43.143,-0.4816
44.157,-0.38274
45.145,-0.29865
46.111,-0.23082
47.056,-0.17932
47.983,-0.14261
48.893,-0.11856
49.79,-0.105
50.677,-0.10023
51.557,-0.10327
52.431,-0.1133
53.302,-0.12897
54.172,-0.14867
55.043,-0.17035
55.914,-0.1915
56.783,-0.20908
57.651,-0.21884
58.517,-0.21728
59.382,-0.20248
60.248,-0.17183
61.114,-0.12108
61.981,-0.044582
62.847,0.062683
63.711,0.20405
64.573,0.38009
65.431,0.59106
66.281,0.83954
67.12,1.1286
67.948,1.4569
68.764,1.8225
69.565,2.2267
70.349,2.6691
71.116,3.146
71.864,3.657
72.59,4.2023
73.293,4.7803
73.969,5.39
74.617,6.0301
75.236,6.6996
75.823,7.3981
76.376,8.1249
76.892,8.8788
77.374,9.6574
77.823,10.458
78.235,11.28
78.611,12.121
78.951,12.978
79.25,13.851
79.508,14.737
79.727,15.635
79.905,16.542
80.043,17.457
80.138,18.376
80.19,19.299
80.202,20.223
80.174,21.148
80.1,22.069
79.983,22.985
79.822,23.894
79.619,24.796
79.375,25.687
79.09,26.567
78.767,27.434
78.404,28.285
78.003,29.119
77.566,29.937
77.095,30.735
76.587,31.51
76.045,32.261
75.472,32.988
74.869,33.69
74.234,34.363
73.567,35.002
72.868,35.606
72.139,36.173
71.383,36.706
70.601,37.208
69.798,37.676
68.973,38.104
68.13,38.491
67.281,38.837
66.435,39.139
65.589,39.395
64.746,39.612
63.904,39.795
63.055,39.945
62.197,40.064
61.324,40.154
60.433,40.221
59.525,40.269
58.6,40.301
57.658,40.317
56.7,40.32
55.725,40.314
54.734,40.304
53.726,40.292
52.702,40.28
51.661,40.27
50.603,40.261
49.528,40.252
48.437,40.247
47.329,40.245
46.204,40.246
45.063,40.249
43.904,40.254
42.729,40.258
41.54,40.261
40.347,40.257
39.152,40.253
37.954,40.249
36.752,40.242
35.547,40.231
34.335,40.217
33.118,40.198
31.893,40.176
30.662,40.155
29.423,40.138
28.178,40.127
26.926,40.125
25.668,40.132
24.403,40.149
23.131,40.175
21.851,40.206
20.564,40.233
19.267,40.252
17.96,40.262


==> csv/pos_without.csv <==
0,0
1.4884,4.8871e-21
2.9507,-3.4382e-08
4.4229,-8.6912e-07
5.9086,-9.2238e-06
7.408,-4.6792e-05
8.9213,-0.00014816
10.448,-0.00035119
11.989,-0.00067185
13.544,-0.0011259
15.112,-0.0017489
16.694,-0.0024351
18.29,-0.0030018
19.896,-0.0032302
21.481,-0.0029269
23.021,-0.0021014
24.513,-0.00095582
25.958,0.00060871
27.361,0.0027591
28.726,0.0056668
30.057,0.0094865
31.353,0.01383
32.615,0.019371
33.849,0.029029
35.056,0.044737
36.238,0.064819
37.395,0.086291
38.526,0.10816
39.631,0.12974
40.711,0.15019
41.769,0.16884
42.806,0.18509
43.825,0.19868
44.828,0.20946
45.817,0.21732
46.795,0.2222
47.761,0.22409
48.717,0.22328
49.666,0.22002
50.608,0.21467
51.547,0.20776
52.484,0.20035
53.422,0.19322
54.361,0.18682
55.301,0.18244
56.242,0.18238
57.184,0.18872
58.124,0.20329
59.064,0.22966
60.004,0.27275
60.942,0.33792
61.881,0.42969
62.817,0.55415
63.748,0.7189
64.674,0.91736
65.593,1.1529
66.499,1.435
67.394,1.7552
68.276,2.1128
69.142,2.5111
69.987,2.9506
70.809,3.4311
71.605,3.9531
72.368,4.5194
73.1,5.1257
73.804,5.7657
74.478,6.4384
75.119,7.1429
75.722,7.8788
76.286,8.6451
76.811,9.4381
77.295,10.257
77.736,11.099
78.134,11.962
78.492,12.843
78.81,13.741
79.084,14.653
79.317,15.577
79.508,16.512
79.65,17.455
79.745,18.403
79.799,19.357
79.805,20.312
79.767,21.266
79.68,22.216
79.547,23.161
79.372,24.099
79.152,25.027
78.89,25.945
78.589,26.852
78.245,27.744
77.86,28.618
77.434,29.473
76.968,30.305
76.463,31.112
75.917,31.889
75.337,32.639
74.722,33.357
74.072,34.039
73.39,34.685
72.68,35.295
71.944,35.873
71.183,36.416
70.4,36.922
69.595,37.39
68.775,37.814
67.949,38.196
67.118,38.533
66.292,38.829
65.473,39.079
64.659,39.287
63.848,39.456
63.036,39.589
62.218,39.694
61.393,39.77
60.558,39.818
59.713,39.847
58.858,39.858
57.99,39.857
57.111,39.851
56.218,39.844
55.311,39.836
54.39,39.829
53.455,39.823
52.506,39.819
51.543,39.816
50.567,39.814
49.576,39.813
48.571,39.811
47.552,39.81
46.519,39.81
45.471,39.809
44.41,39.809
43.334,39.809
42.245,39.809
41.141,39.81
40.023,39.811
38.89,39.813
37.744,39.816
36.584,39.82
35.41,39.824
34.223,39.829
33.022,39.834
31.808,39.839
30.581,39.844
29.34,39.85
28.087,39.856
26.819,39.863
25.538,39.869
24.243,39.876
22.934,39.882
21.613,39.888
20.278,39.893
18.93,39.894
17.569,39.895
16.197,39.895
14.812,39.896
13.413,39.899
12.003,39.9
10.581,39.903
9.1457,39.907
7.6977,39.911
6.2388,39.913
4.7671,39.915
3.2856,39.915
1.7915,39.916
0.28374,39.921
-1.2349,39.926
-2.7661,39.927
-4.3054,39.926
-5.8555,39.931
-7.4186,39.936
-8.9912,39.94
-10.576,39.942
-12.168,39.942
-13.771,39.947
-15.388,39.953
-17.014,39.958
-18.652,39.964
-20.3,39.972
-21.962,39.979
-23.633,39.987
-25.317,39.992
-27.009,39.998
-28.709,40.008
-30.422,40.015
-32.145,40.023
-33.881,40.027
-35.624,40.031
-37.376,40.038
-39.138,40.045
-40.912,40.05
-42.696,40.054
-44.492,40.057
-46.301,40.06
-48.121,40.063
-49.949,40.069
-51.787,40.074
-53.632,40.08
-55.484,40.086
-57.344,40.09
-59.211,40.097
-61.084,40.107
-62.963,40.116
-64.847,40.123
-66.735,40.127
-68.624,40.128
-70.513,40.129
-72.405,40.129
-74.298,40.123
-76.193,40.115
-78.088,40.106
-79.986,40.096
-81.886,40.088
-83.788,40.08
-85.693,40.073
-87.6,40.068
-89.49,40.058
-91.34,40.052
-93.145,40.05
-94.908,40.05
-96.627,40.05
-98.302,40.052
-99.933,40.056
-101.52,40.06
-103.07,40.066
-104.57,40.072
-106.02,40.077
-107.43,40.083
-108.8,40.088
-110.13,40.092
-111.41,40.095
-112.66,40.097
-113.88,40.097
-115.06,40.097
-116.21,40.095
-117.33,40.093
-118.42,40.091
-119.48,40.088
-120.52,40.086
-121.54,40.083
-122.54,40.082
-123.52,40.081
-124.48,40.08
-125.43,40.08
-126.36,40.082
-127.28,40.084
-128.19,40.088
-129.09,40.093
-129.98,40.099
-130.86,40.106
-131.74,40.114
-132.61,40.123
-133.49,40.131
-134.37,40.139
-135.26,40.145
-136.14,40.148
-137.02,40.145
-137.9,40.133
-138.78,40.111
-139.66,40.074
-140.54,40.017
-141.41,39.937
-142.28,39.829
-143.15,39.687
-144,39.5
-144.85,39.27
-145.68,38.995
-146.49,38.678
-147.28,38.32
-148.06,37.921
-148.8,37.483
-149.52,37.007
-150.21,36.494
-150.88,35.944
-151.52,35.36
-152.14,34.751
-152.75,34.115
-153.33,33.45
-153.88,32.751
-154.4,32.021
-154.9,31.259
-155.38,30.471
-155.82,29.658
-156.22,28.825
-156.6,27.976
-156.95,27.114
-157.26,26.24
-157.54,25.355
-157.8,24.461
-158.02,23.557
-158.22,22.647
-158.4,21.729
-158.55,20.804
-158.68,19.871
-158.79,18.933
-158.87,17.991
-158.92,17.046
-158.95,16.102
-158.95,15.162
-158.92,14.228
-158.87,13.304
-158.78,12.387
-158.65,11.48
-158.5,10.581
-158.3,9.6927
-158.07,8.8228
-157.81,7.9898
-157.52,7.1989
-157.22,6.4627
-156.9,5.7804
-156.56,5.1497
-156.2,4.5637
-155.81,4.0083
-155.39,3.4738
-154.93,2.9556
-154.46,2.4459
-153.96,1.9389
-153.45,1.433
-152.93,0.92632
-152.39,0.412
-151.85,-0.11667
-151.29,-0.65937
-150.74,-1.2151
-150.17,-1.7831
-149.59,-2.3623
-149,-2.9517
-148.4,-3.552
-147.79,-4.1635
-147.17,-4.7865
-146.54,-5.4191
-145.9,-6.0605
-145.24,-6.712
-144.57,-7.3732
-143.9,-8.0453
-143.21,-8.7294
-142.51,-9.4247
-141.8,-10.13
-141.08,-10.846
-140.35,-11.573
-139.61,-12.31
-138.86,-13.059
-138.1,-13.818
-137.32,-14.59
-136.54,-15.372
-135.75,-16.164
-134.94,-16.966
-134.13,-17.78
-133.31,-18.603
-132.47,-19.439
-131.63,-20.286
-130.78,-21.141
-129.91,-22.006
-129.04,-22.882
-128.16,-23.768
-127.27,-24.666
-126.37,-25.577
-125.46,-26.497
-124.54,-27.423
-123.61,-28.357
-122.67,-29.298
-121.71,-30.246
-120.75,-31.202
-119.78,-32.166
-118.8,-33.139
-117.81,-34.121
-116.81,-35.112
-115.81,-36.113
-114.79,-37.122
-113.77,-38.143
-112.75,-39.175
-111.72,-40.203
-110.73,-41.206
-109.77,-42.182
-108.84,-43.132
-107.93,-44.055
-107.05,-44.95
-106.19,-45.821
-105.35,-46.666
-104.54,-47.487
-103.75,-48.286
-102.98,-49.061
-102.24,-49.813
-101.51,-50.548
-100.79,-51.262
-100.1,-51.955
-99.431,-52.628
-98.774,-53.286
-98.133,-53.928
-97.508,-54.555
-96.901,-55.165
-96.307,-55.761
-95.729,-56.342
-95.162,-56.911
-94.608,-57.469
-94.063,-58.017
-93.529,-58.556
-93.003,-59.086
-92.487,-59.607
-91.977,-60.123
-91.473,-60.635
-90.976,-61.14
-90.485,-61.642
-89.996,-62.141
-89.51,-62.636
-89.027,-63.129
-88.544,-63.62
-88.061,-64.11
-87.578,-64.598
-87.095,-65.086
-86.611,-65.569
-86.124,-66.042
-85.633,-66.504
-85.136,-66.955
-84.63,-67.389
-84.111,-67.809
-83.579,-68.21
-83.03,-68.587
-82.463,-68.934
-81.876,-69.242
-81.273,-69.519
-80.655,-69.759
-80.022,-69.951
-79.379,-70.104
-78.727,-70.209
-78.069,-70.276
-77.409,-70.299
-76.751,-70.269
-76.099,-70.189
-75.45,-70.071
-74.811,-69.911
-74.188,-69.7
-73.585,-69.442
-73,-69.143
-72.432,-68.807
-71.891,-68.431
-71.379,-68.015
-70.895,-67.566
-70.434,-67.088
-70.003,-66.582
-69.614,-66.045
-69.266,-65.483
-68.96,-64.897
-68.696,-64.291
-68.473,-63.67
-68.283,-63.035
-68.13,-62.39
-68.019,-61.736
-67.956,-61.077
-67.946,-60.418
-67.987,-59.765
-68.073,-59.118
-68.198,-58.48
-68.365,-57.855
-68.564,-57.247
-68.8,-56.661
-69.065,-56.096
-69.367,-55.553
-69.698,-55.029
-70.054,-54.521
-70.445,-54.032
-70.867,-53.558
-71.313,-53.095
-71.78,-52.638
-72.265,-52.184
-72.768,-51.729
-73.285,-51.269
-73.813,-50.797
-74.353,-50.316
-74.907,-49.827
-75.473,-49.329
-76.054,-48.823
-76.65,-48.311
-77.262,-47.794
-77.889,-47.27
-78.53,-46.739
-79.186,-46.2
-79.856,-45.654
-80.54,-45.1
-81.238,-44.539
-81.951,-43.973
-82.677,-43.401
-83.41,-42.821
-84.143,-42.228
-84.873,-41.629
-85.599,-41.025
-86.317,-40.421
-87.02,-39.82
-87.71,-39.225
-88.387,-38.633
-89.049,-38.048
-89.696,-37.468
-90.33,-36.891
-90.953,-36.318
-91.563,-35.747
-92.161,-35.178
-92.749,-34.611
-93.322,-34.046
-93.884,-33.482
-94.432,-32.918
-94.969,-32.351
-95.493,-31.78
-96.006,-31.203
-96.507,-30.619
-96.995,-30.027
-97.47,-29.424
-97.929,-28.81
-98.375,-28.186
-98.805,-27.551
-99.217,-26.904
-99.607,-26.245
-99.973,-25.573
-100.31,-24.888
-100.62,-24.19
-100.9,-23.48
-101.15,-22.757
-101.36,-22.023
-101.54,-21.28
-101.68,-20.531
-101.79,-19.778
-101.85,-19.027
-101.88,-18.276
-101.87,-17.526
-101.81,-16.779
-101.72,-16.037
-101.58,-15.302
-101.41,-14.576
-101.19,-13.861
-100.94,-13.155
-100.65,-12.455
-100.32,-11.762
-99.951,-11.075
-99.547,-10.393
-99.11,-9.7139
-98.636,-9.042
-98.125,-8.3807
-97.578,-7.7288
-96.999,-7.086
-96.386,-6.454
-95.742,-5.833
-95.07,-5.219
-94.371,-4.6113
-93.645,-4.0124
-92.892,-3.4237
-92.109,-2.8475
-91.299,-2.2844
-90.459,-1.7391
-89.59,-1.2127
-88.692,-0.70482
-87.768,-0.21342
-86.821,0.26733
-85.848,0.73094
-84.847,1.1688
-83.822,1.5898
-82.773,1.9927
-81.699,2.3688
-80.601,2.7231
-79.479,3.0515
-78.335,3.353
-77.17,3.6338
-75.985,3.8991
-74.779,4.1449
-73.554,4.3774
-72.31,4.5933
-71.047,4.7816
-69.766,4.9522
-68.468,5.1058
-67.152,5.2337
-65.821,5.3455
-64.472,5.4451
-63.107,5.5282
-61.724,5.5925
-60.325,5.6377
-58.912,5.6627
-57.485,5.6656
-56.047,5.6516
-54.595,5.6212
-53.13,5.5737
-51.653,5.5117
-50.163,5.435
-48.661,5.3445
-47.147,5.2423
-45.621,5.1286
-44.084,5.0013
-42.537,4.8585
-40.981,4.7091
-39.415,4.5503
-37.839,4.375
-36.253,4.1957
-34.655,4.0092
-33.048,3.8102
-31.433,3.6009
-29.807,3.3875
-28.171,3.1661
-26.526,2.9359
-24.872,2.7046
-23.206,2.4725
-21.532,2.2294
-19.846,1.9863
-18.149,1.7469
-16.442,1.5015
-14.723,1.261
-12.991,1.0319
-11.246,0.80607
-9.4887,0.58518
-7.724,0.37676
-5.976,0.18955
-4.2599,0.025299
-2.5554,-0.11805
-0.84313,-0.24539
0.88198,-0.35914
2.6201,-0.44869
4.3736,-0.51948
6.1398,-0.57256
7.9207,-0.61326
9.7136,-0.63926
11.518,-0.65105
13.322,-0.64531
15.097,-0.6225
16.834,-0.59013
18.532,-0.55028
20.191,-0.50298
21.81,-0.45087
23.391,-0.39588
24.932,-0.3403
26.434,-0.28713
27.898,-0.23824
29.323,-0.1949
30.708,-0.15812
32.054,-0.12858
33.361,-0.10644
34.629,-0.091291
35.857,-0.081985
37.047,-0.076964
38.197,-0.075727
39.31,-0.077888
40.394,-0.082804
41.45,-0.089446
42.484,-0.0973
43.496,-0.10601
44.49,-0.11517
45.468,-0.1246
46.43,-0.13427
47.379,-0.14418
48.315,-0.15429
49.24,-0.16463
50.156,-0.17522
51.063,-0.18597
51.964,-0.19689
52.86,-0.20817
53.754,-0.21983
54.646,-0.23171
55.537,-0.24271
56.425,-0.25045
57.309,-0.25225
58.189,-0.24556
59.065,-0.22768
59.94,-0.19625
60.815,-0.14896
61.689,-0.081578
62.562,0.011779
63.432,0.13865
64.297,0.30384
65.157,0.50679
66.012,0.74544
66.86,1.0214
67.697,1.337
68.524,1.69
69.336,2.0805
70.131,2.5108
70.906,2.9803
71.66,3.4862
72.394,4.0247
73.105,4.5959
73.788,5.2004
74.443,5.8363
75.07,6.5025
75.667,7.1978
76.232,7.9215
76.762,8.6728
77.258,9.449
77.722,10.247
78.15,11.066
78.54,11.903
78.893,12.757
79.207,13.626
79.478,14.508
79.707,15.403
79.897,16.307
80.044,17.219
80.15,18.138
80.217,19.062
80.242,19.988
80.222,20.914
80.16,21.839
80.059,22.76
79.914,23.675
79.724,24.58
79.488,25.475
79.211,26.359
78.897,27.231


==> csv/time_xpred_ypred.csv <==
0,0,2.86,5.44,7.74,9.76,11.502,12.97,14.169,15.099,15.763,16.245,16.668,17.073,17.468,17.86,18.253,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.1,1.4884,4.5508,7.8013,11.137,14.49,17.842,21.185,24.521,27.858,31.197,34.535,37.862,41.181,44.504,47.838,51.184,4.8871e-21,-2.4116e-07,-1.1831e-06,-1.8217e-06,-2.3593e-07,2.6705e-06,4.4368e-06,4.1034e-06,2.0602e-06,-1.4374e-06,-8.4629e-06,-2.3088e-05,-4.5177e-05,-6.7346e-05,-6.733e-05,-2.2116e-05
0.2,2.9507,5.9997,9.2361,12.557,15.895,19.232,22.561,25.883,29.204,32.529,35.852,39.165,42.469,45.777,49.096,52.428,-3.4382e-08,-5.1008e-06,-2.5018e-05,-3.8565e-05,-5.1653e-06,5.537e-05,9.3106e-05,8.7574e-05,4.4997e-05,-3.1792e-05,-0.00018802,-0.00050356,-0.0009715,-0.0014286,-0.0013718,-0.00029247
0.3,4.4229,7.5011,10.767,14.117,17.485,20.851,24.209,27.56,30.911,34.265,37.617,40.959,44.293,47.63,50.978,54.339,-8.6912e-07,-4.7398e-05,-0.0002206,-0.00032553,-2.4707e-05,0.00048373,0.000777,0.00068311,0.00027771,-0.00040484,-0.0017979,-0.0045884,-0.0087158,-0.012567,-0.011287,-0.00016435
0.4,5.9086,9.0137,12.306,15.683,19.077,22.47,25.855,29.232,32.61,35.991,39.37,42.739,46.099,49.463,52.838,56.226,-9.2238e-06,-0.00016207,-0.00068456,-0.00097832,-8.2277e-05,0.0013755,0.002185,0.0018217,0.00048784,-0.0018421,-0.0063872,-0.014489,-0.026279,-0.036501,-0.029206,0.0095098
0.5,7.408,10.541,13.861,17.265,20.686,24.106,27.518,30.923,34.329,37.738,41.145,44.541,47.929,51.321,54.723,58.137,-4.6792e-05,-0.00039379,-0.0014828,-0.0020827,-0.00027711,0.002672,0.0044769,0.003897,0.00091263,-0.0048129,-0.015609,-0.032586,-0.054582,-0.068999,-0.043374,0.044701
0.6,8.9213,12.082,15.429,18.861,22.31,25.758,29.198,32.631,36.065,39.503,42.938,46.362,49.778,53.197,56.627,60.066,-0.00014816,-0.00075549,-0.0024287,-0.0032721,-0.00036244,0.0045013,0.007779,0.0072055,0.0018292,-0.0092761,-0.026895,-0.051756,-0.082496,-0.094902,-0.034695,0.12945
0.7,10.448,13.636,17.011,20.471,23.949,27.426,30.894,34.355,37.818,41.284,44.746,48.198,51.641,55.088,58.544,62.004,-0.00035119,-0.001199,-0.0031709,-0.00395,0.00023802,0.007029,0.011514,0.011085,0.0027584,-0.015123,-0.03898,-0.070852,-0.10469,-0.096575,0.023406,0.288
0.8,11.989,15.204,18.607,22.093,25.596,29.098,32.593,36.08,39.569,43.06,46.549,50.028,53.498,56.971,60.45,63.924,-0.00067185,-0.0019644,-0.0047724,-0.0062125,-0.0012159,0.007823,0.014444,0.014253,0.0030035,-0.021825,-0.056783,-0.099897,-0.1314,-0.078116,0.14282,0.55359
0.9,13.544,16.786,20.215,23.727,27.255,30.783,34.302,37.815,41.329,44.846,48.36,51.865,55.361,58.861,62.357,65.832,-0.0011259,-0.0026616,-0.0053559,-0.0064564,-0.0011767,0.0070067,0.010651,0.0066413,-0.0063295,-0.028569,-0.067055,-0.11456,-0.11878,0.010959,0.35724,0.95003
1,15.112,18.382,21.84,25.38,28.938,32.495,36.044,39.586,43.128,46.673,50.216,53.746,57.27,60.793,64.301,67.768,-0.0017489,-0.0033,-0.0047853,-0.0044221,-0.00089611,0.00021421,-0.0057729,-0.013446,-0.020123,-0.036161,-0.075315,-0.11708,-0.07463,0.16736,0.6869,1.5185
1.1,16.694,19.992,23.45,26.954,30.466,33.978,37.483,40.982,44.481,47.983,51.483,54.973,58.456,61.934,65.387,68.781,-0.0024351,-0.0035146,-0.002718,0.00023182,0.002407,-0.00024501,-0.0076869,-0.016058,-0.023923,-0.042019,-0.075283,-0.09104,0.00083012,0.3196,0.94708,1.9286
1.2,18.29,21.437,24.52,27.599,30.683,33.769,36.856,39.946,43.039,46.132,49.229,52.329,55.429,58.521,61.596,64.657,-0.0030018,-0.0021029,0.0024831,0.0091792,0.016675,0.01991,0.014716,-0.0025351,-0.032994,-0.071911,-0.10664,-0.11387,-0.05498,0.12125,0.42364,0.7957
1.3,19.896,22.941,25.796,28.621,31.444,34.268,37.1,39.939,42.778,45.613,48.447,51.29,54.138,56.979,59.801,62.597,-0.0032302,-0.0011001,0.0066691,0.016172,0.023611,0.024957,0.018771,0.0036991,-0.022199,-0.0598,-0.10133,-0.12404,-0.1019,-0.0049426,0.20473,0.5317
1.4,21.481,24.45,27.221,29.952,32.676,35.402,38.135,40.877,43.619,46.357,49.095,51.84,54.591,57.335,60.058,62.754,-0.0029269,-0.0011062,0.0059516,0.015314,0.02055,0.01765,0.0049494,-0.018828,-0.054802,-0.098899,-0.13672,-0.14838,-0.11253,0.00080549,0.22301,0.55278
1.5,23.021,25.892,28.581,31.25,33.92,36.593,39.272,41.959,44.646,47.329,50.013,52.706,55.404,58.093,60.761,63.404,-0.0021014,0.001293,0.0083762,0.018308,0.026729,0.027705,0.018625,-0.0015147,-0.033821,-0.077315,-0.12064,-0.13716,-0.093602,0.043423,0.29151,0.63502
1.6,24.513,27.305,29.935,32.553,35.174,37.798,40.426,43.061,45.697,48.33,50.967,53.611,56.258,58.896,61.513,64.107,-0.00095582,0.0033917,0.01068,0.021717,0.030608,0.029399,0.016598,-0.0077962,-0.046083,-0.092863,-0.12798,-0.12516,-0.056941,0.10694,0.37753,0.73052
1.7,25.958,28.677,31.255,33.824,36.395,38.968,41.543,44.123,46.703,49.285,51.872,54.465,57.058,59.639,62.2,64.737,0.00060871,0.0058378,0.01261,0.024402,0.035032,0.033784,0.014337,-0.021095,-0.065168,-0.10798,-0.1301,-0.10659,-0.016219,0.16501,0.45683,0.84194
1.8,27.361,30.011,32.531,35.041,37.553,40.066,42.58,45.099,47.621,50.147,52.674,55.203,57.728,60.239,62.725,65.181,0.0027591,0.0088569,0.015306,0.029721,0.037369,0.024607,-0.0024968,-0.035169,-0.069192,-0.10002,-0.11966,-0.10777,-0.028608,0.16035,0.48983,0.95739
1.9,28.726,31.306,33.755,36.192,38.631,41.075,43.526,45.983,48.442,50.901,53.36,55.82,58.275,60.718,63.14,65.537,0.0056668,0.010475,0.0074439,0.019541,0.02857,0.014901,-0.014004,-0.050632,-0.086483,-0.11255,-0.11991,-0.090061,0.0089951,0.21455,0.5537,1.0203
2,30.057,32.568,34.953,37.33,39.715,42.11,44.51,46.913,49.32,51.734,54.148,56.555,58.949,61.321,63.664,65.976,0.0094865,0.013992,-0.005751,-0.0025253,0.0073107,-0.00521,-0.030906,-0.057432,-0.089015,-0.12137,-0.13271,-0.091763,0.034919,0.27308,0.63753,1.1158
2.1,31.353,33.809,36.155,38.494,40.834,43.18,45.53,47.886,50.244,52.602,54.958,57.308,59.649,61.97,64.265,66.535,0.01383,0.020919,-0.010445,-0.0036909,0.0095943,-0.0029197,-0.034602,-0.069503,-0.1017,-0.12389,-0.12001,-0.062522,0.083797,0.3442,0.72267,1.1969
2.2,32.615,35.024,37.336,39.638,41.94,44.243,46.548,48.854,51.16,53.466,55.771,58.072,60.36,62.627,64.865,67.068,0.019371,0.042368,0.0040082,0.0098519,0.020774,0.0058438,-0.026993,-0.064947,-0.10321,-0.13007,-0.1192,-0.034519,0.14998,0.44102,0.84537,1.3663
2.3,33.849,36.204,38.46,40.695,42.929,45.163,47.396,49.629,51.861,54.093,56.318,58.532,60.738,62.922,65.064,67.148,0.029029,0.10811,0.088515,0.047754,0.034149,0.026016,-0.0084218,-0.085663,-0.17533,-0.1905,-0.074692,0.094261,0.24778,0.47006,0.8577,1.4272
2.4,35.056,37.361,39.565,41.746,43.926,46.106,48.286,50.465,52.643,54.821,56.99,59.146,61.292,63.412,65.488,67.512,0.044737,0.13063,0.10904,0.05429,0.032621,0.023034,-0.014339,-0.09381,-0.17791,-0.1794,-0.047698,0.13845,0.31957,0.57568,0.9782,1.5334
2.5,36.238,38.487,40.631,42.757,44.885,47.014,49.145,51.275,53.406,55.538,57.668,59.789,61.892,63.968,66.003,67.985,0.064819,0.14658,0.11827,0.05623,0.02253,0.0027916,-0.028827,-0.073232,-0.11181,-0.12234,-0.079262,0.046098,0.27846,0.62106,1.0863,1.6876
2.6,37.395,39.595,41.693,43.774,45.856,47.94,50.026,52.112,54.198,56.286,58.371,60.448,62.506,64.533,66.518,68.45,0.086291,0.16466,0.13032,0.060846,0.020407,-0.0030138,-0.035284,-0.077784,-0.11149,-0.11421,-0.05872,0.086568,0.34533,0.72138,1.2217,1.8492
2.7,38.526,40.678,42.735,44.775,46.816,48.86,50.905,52.95,54.997,57.043,59.088,61.124,63.139,65.12,67.056,68.939,0.10816,0.17932,0.13798,0.063049,0.016981,-0.0097247,-0.041948,-0.081372,-0.10835,-0.10031,-0.030055,0.13522,0.42199,0.83812,1.383,2.0471
2.8,39.631,41.738,43.756,45.758,47.761,49.767,51.774,53.782,55.79,57.799,59.805,61.802,63.776,65.712,67.598,69.427,0.12974,0.19369,0.14616,0.06587,0.014021,-0.016581,-0.048556,-0.083157,-0.10082,-0.078713,0.010652,0.19979,0.51571,0.96941,1.5601,2.2739
2.9,40.711,42.778,44.763,46.732,48.701,50.672,52.645,54.618,56.593,58.567,60.539,62.499,64.434,66.327,68.163,69.935,0.15019,0.20643,0.15249,0.066822,0.0098474,-0.023866,-0.05466,-0.082906,-0.088711,-0.048744,0.063463,0.2787,0.62638,1.1225,1.7663,2.5399
3,41.769,43.801,45.758,47.697,49.635,51.576,53.518,55.461,57.405,59.349,61.288,63.214,65.112,66.962,68.75,70.469,0.16884,0.21718,0.1574,0.067824,0.0071227,-0.028491,-0.057042,-0.078193,-0.071494,-0.012322,0.12648,0.37639,0.76642,1.3109,2.0067,2.8326
3.1,42.806,44.807,46.741,48.656,50.569,52.483,54.399,56.317,58.235,60.152,62.064,63.958,65.819,67.627,69.367,71.034,0.18509,0.2264,0.16125,0.067233,0.0029124,-0.033274,-0.057316,-0.068758,-0.04673,0.035433,0.20569,0.49632,0.93665,1.5374,2.2907,3.1719
3.2,43.825,45.8,47.713,49.609,51.501,53.394,55.289,57.186,59.083,60.978,62.864,64.73,66.555,68.32,70.011,71.627,0.19868,0.23303,0.16261,0.064461,-0.0030768,-0.039172,-0.056785,-0.054192,-0.011164,0.09886,0.30599,0.64504,1.1446,1.8102,2.6269,3.5656
3.3,44.828,46.779,48.674,50.551,52.425,54.299,56.175,58.052,59.929,61.803,63.665,65.5,67.286,69.004,70.646,72.219,0.20946,0.23734,0.16162,0.059172,-0.010181,-0.043169,-0.050355,-0.030195,0.035937,0.17578,0.42453,0.8207,1.3895,2.1271,3.0064,3.99
3.4,45.817,47.747,49.625,51.486,53.342,55.199,57.057,58.915,60.773,62.625,64.46,66.259,68,69.667,71.258,72.791,0.21732,0.23855,0.1571,0.050576,-0.018758,-0.045796,-0.040009,-0.0010892,0.089152,0.26286,0.5602,1.0194,1.6585,2.4633,3.3969,4.4145
3.5,46.795,48.705,50.569,52.416,54.26,56.103,57.948,59.792,61.633,63.466,65.277,67.045,68.744,70.36,71.895,73.373,0.2222,0.23665,0.15053,0.042382,-0.025754,-0.046182,-0.024441,0.041572,0.16963,0.39101,0.7448,1.2675,1.9754,2.8517,3.8536,4.9323
3.6,47.761,49.655,51.511,53.351,55.188,57.025,58.862,60.697,62.527,64.345,66.133,67.869,69.527,71.091,72.568,73.987,0.22409,0.23333,0.14322,0.033556,-0.030734,-0.040559,0.00073301,0.097832,0.26989,0.54795,0.96859,1.5644,2.3483,3.3005,4.3751,5.522
3.7,48.717,50.6,52.453,54.293,56.131,57.968,59.804,61.637,63.461,65.265,67.032,68.734,70.346,71.855,73.275,74.636,0.22328,0.22746,0.13403,0.024702,-0.033396,-0.028664,0.038979,0.17678,0.40476,0.75316,1.2558,1.9399,2.812,3.8478,4.9989,6.2147
3.8,49.666,51.543,53.399,55.247,57.095,58.942,60.786,62.623,64.445,66.239,67.982,69.649,71.214,72.669,74.031,75.333,0.22002,0.22062,0.12459,0.015661,-0.034358,-0.010131,0.092288,0.28307,0.58321,1.021,1.6247,2.413,3.3835,4.5079,5.7387,7.0293
3.9,50.608,52.484,54.353,56.217,58.082,59.946,61.804,63.65,65.473,67.256,68.977,70.607,72.126,73.527,74.829,76.059,0.21467,0.21231,0.11667,0.014457,-0.021098,0.031306,0.18097,0.43974,0.82677,1.3655,2.0777,2.975,4.0495,5.2706,6.5933,7.9812
4,51.547,53.425,55.305,57.187,59.072,60.957,62.832,64.688,66.509,68.277,69.968,71.556,73.017,74.358,75.602,76.755,0.20776,0.20668,0.11482,0.019139,-0.0014144,0.083846,0.29054,0.63221,1.1232,1.7779,2.6088,3.6209,4.8052,6.1238,7.532,9.0142
4.1,52.484,54.369,56.263,58.162,60.066,61.965,63.849,65.704,67.512,69.253,70.906,72.447,73.858,75.147,76.335,77.42,0.20035,0.20197,0.1133,0.02574,0.031467,0.16604,0.44513,0.87945,1.4787,2.2499,3.197,4.3181,5.5997,7.0043,8.4976,10.072
4.2,53.422,55.312,57.217,59.129,61.045,62.953,64.837,66.679,68.463,70.167,71.772,73.258,74.614,75.841,76.973,78.022,0.19322,0.19714,0.11376,0.041992,0.083492,0.27735,0.63749,1.1691,1.8745,2.7541,3.806,5.0197,6.3793,7.8609,9.4255,11.055
4.3,54.361,56.25,58.15,60.057,61.965,63.86,65.724,67.536,69.28,70.935,72.481,73.899,75.175,76.322,77.383,78.359,0.18682,0.19654,0.12644,0.081213,0.16367,0.41521,0.8491,1.4643,2.2563,3.2206,4.3522,5.6401,7.0731,8.6187,10.232,11.907
4.4,55.301,57.186,59.076,60.968,62.858,64.728,66.555,68.321,70.01,71.604,73.085,74.433,75.637,76.718,77.714,78.627,0.18244,0.20436,0.1548,0.14236,0.27289,0.58773,1.0962,1.7898,2.6563,3.6861,4.8743,6.2122,7.6838,9.253,10.882,12.562
4.5,56.242,58.124,60.007,61.889,63.762,65.605,67.393,69.11,70.742,72.273,73.687,74.967,76.102,77.116,78.044,78.885,0.18238,0.22158,0.19453,0.2151,0.40017,0.78673,1.3743,2.1453,3.0839,4.1787,5.4217,6.8035,8.3077,9.8983,11.542,13.234
4.6,57.184,59.064,60.943,62.819,64.678,66.494,68.246,69.919,71.499,72.972,74.325,75.539,76.603,77.542,78.393,79.156,0.18872,0.24653,0.24958,0.32244,0.58179,1.054,1.7265,2.5762,3.5889,4.7512,6.0529,7.486,9.0355,10.666,12.346,14.069
4.7,58.124,60.006,61.893,63.776,65.634,67.437,69.167,70.808,72.346,73.768,75.062,76.211,77.2,78.054,78.812,79.471,0.20329,0.29077,0.33898,0.48068,0.83227,1.4042,2.1699,3.1128,4.2173,5.4676,6.8511,8.3599,9.9814,11.683,13.434,15.229
4.8,59.064,60.955,62.867,64.777,66.65,68.455,70.177,71.798,73.295,74.658,75.884,76.96,77.868,78.624,79.267,79.794,0.22966,0.35938,0.46956,0.69926,1.1602,1.8488,2.7284,3.7818,4.9964,6.3553,7.8372,9.4322,11.133,12.915,14.752,16.633
4.9,60.004,61.903,63.841,65.772,67.653,69.455,71.164,72.755,74.196,75.481,76.613,77.589,78.399,79.053,79.594,80.064,0.27275,0.45879,0.64602,0.97485,1.5478,2.3435,3.3231,4.4768,5.796,7.2544,8.8279,10.502,12.264,14.093,15.964,17.865
5,60.942,62.839,64.772,66.693,68.549,70.312,71.963,73.486,74.867,76.096,77.165,78.067,78.791,79.337,79.733,80.03,0.33792,0.59016,0.85581,1.2657,1.9179,2.7905,3.8557,5.0923,6.4837,8.0107,9.6531,11.394,13.218,15.107,17.038,18.992
5.1,61.881,63.772,65.691,67.57,69.375,71.091,72.697,74.172,75.499,76.668,77.667,78.492,79.133,79.586,79.878,80.067,0.42969,0.7499,1.1439,1.7442,2.5504,3.5352,4.6879,5.9999,7.4561,9.0389,10.732,12.517,14.377,16.295,18.247,20.216
5.2,62.817,64.691,66.61,68.514,70.334,72.029,73.586,74.994,76.239,77.305,78.184,78.891,79.434,79.79,79.952,79.973,0.55415,1.0064,1.4881,2.0684,2.89,3.951,5.2046,6.6208,8.1794,9.8628,11.648,13.504,15.411,17.359,19.333,21.315
5.3,63.748,65.605,67.489,69.333,71.073,72.691,74.172,75.502,76.673,77.675,78.498,79.139,79.601,79.877,79.98,79.952,0.7189,1.2036,1.732,2.4228,3.3547,4.4855,5.7899,7.2462,8.834,10.535,12.331,14.199,16.119,18.075,20.05,22.027
5.4,64.674,66.511,68.353,70.125,71.795,73.35,74.771,76.039,77.139,78.061,78.798,79.351,79.725,79.913,79.924,79.799,0.91736,1.4937,2.1716,3.049,4.1123,5.3411,6.7212,8.2396,9.8782,11.62,13.446,15.336,17.271,19.234,21.207,23.179
5.5,65.593,67.396,69.234,71.038,72.721,74.248,75.612,76.804,77.812,78.622,79.228,79.65,79.906,79.966,79.824,79.542,1.1529,1.8624,2.6232,3.4904,4.5877,5.8976,7.3767,8.9935,10.727,12.558,14.463,16.415,18.393,20.384,22.371,24.346
5.6,66.499,68.275,70.067,71.793,73.379,74.816,76.092,77.197,78.125,78.864,79.414,79.784,79.963,79.946,79.746,79.407,1.435,2.1815,2.9877,3.9541,5.1445,6.5131,8.0316,9.677,11.428,13.266,15.167,17.109,19.075,21.049,23.012,24.957
5.7,67.394,69.133,70.883,72.56,74.089,75.458,76.66,77.687,78.53,79.178,79.627,79.891,79.977,79.871,79.574,79.13,1.7552,2.5921,3.4891,4.5391,5.8068,7.2466,8.8281,10.527,12.323,14.196,16.124,18.082,20.054,22.022,23.971,25.892
5.8,68.276,69.976,71.675,73.287,74.744,76.039,77.163,78.107,78.865,79.426,79.786,79.958,79.952,79.754,79.365,78.832,2.1128,3.0277,4.0122,5.1557,6.5013,8.0055,9.6412,11.385,13.215,15.113,17.057,19.023,20.994,22.953,24.883,26.779
5.9,69.142,70.792,72.44,73.996,75.387,76.607,77.65,78.509,79.176,79.641,79.902,79.976,79.876,79.583,79.097,78.469,2.5111,3.5148,4.5904,5.815,7.2338,8.8038,10.497,12.287,14.156,16.081,18.043,20.017,21.987,23.936,25.846,27.715
6,69.987,71.584,73.17,74.654,75.968,77.109,78.069,78.842,79.42,79.795,79.967,79.956,79.771,79.394,78.824,78.112,2.9506,4.0334,5.1893,6.4895,7.9711,9.5924,11.327,13.15,15.042,16.981,18.946,20.916,22.873,24.801,26.68,28.511
6.1,70.809,72.348,73.85,75.222,76.441,77.497,78.376,79.065,79.557,79.839,79.912,79.79,79.491,79.005,78.349,77.578,3.4311,4.5987,5.8738,7.3073,8.8797,10.567,12.355,14.222,16.149,18.114,20.096,22.074,24.032,25.951,27.82,29.648
6.2,71.605,73.062,74.495,75.824,76.987,77.973,78.774,79.377,79.775,79.96,79.918,79.654,79.188,78.58,77.853,76.968,3.9531,5.2307,6.6016,8.0892,9.7194,11.468,13.311,15.228,17.197,19.196,21.201,23.185,25.127,27.029,28.888,30.685
6.3,72.368,73.751,75.12,76.404,77.511,78.42,79.128,79.634,79.936,80.025,79.905,79.607,79.148,78.504,77.671,76.711,4.5194,5.8605,7.2656,8.7606,10.4,12.164,14.017,15.933,17.888,19.861,21.828,23.772,25.681,27.531,29.305,31.013
6.4,73.1,74.431,75.746,76.953,77.963,78.773,79.384,79.795,80.003,80.002,79.795,79.408,78.856,78.121,77.205,76.16,5.1257,6.5218,7.9802,9.5427,11.246,13.055,14.941,16.878,18.844,20.819,22.779,24.708,26.593,28.412,30.146,31.806
6.5,73.804,75.067,76.308,77.433,78.357,79.077,79.598,79.919,80.038,79.95,79.662,79.197,78.566,77.756,76.773,75.663,5.7657,7.2207,8.7311,10.341,12.081,13.917,15.819,17.764,19.73,21.693,23.634,25.537,27.387,29.163,30.848,32.452
6.6,74.478,75.674,76.842,77.881,78.713,79.342,79.77,79.995,80.018,79.833,79.449,78.888,78.164,77.264,76.196,75.005,6.4384,7.9514,9.5233,11.195,12.985,14.859,16.789,18.75,20.723,22.684,24.612,26.494,28.314,30.052,31.691,33.243
6.7,75.119,76.24,77.314,78.236,78.964,79.497,79.832,79.962,79.889,79.607,79.119,78.447,77.611,76.608,75.451,74.186,7.1429,8.7161,10.366,12.119,13.967,15.882,17.84,19.822,21.806,23.768,25.687,27.546,29.336,31.035,32.633,34.15
6.8,75.722,76.742,77.734,78.617,79.289,79.746,79.991,80.029,79.861,79.485,78.91,78.167,77.275,76.216,74.993,73.658,7.8788,9.5156,11.207,12.969,14.827,16.753,18.717,20.693,22.66,24.594,26.475,28.291,30.034,31.676,33.199,34.625
6.9,76.286,77.243,78.145,78.893,79.442,79.792,79.943,79.894,79.646,79.196,78.549,77.729,76.754,75.621,74.343,72.965,8.6451,10.314,12.046,13.862,15.751,17.689,19.653,21.621,23.574,25.487,27.34,29.12,30.816,32.408,33.885,35.27
7,76.811,77.664,78.469,79.145,79.617,79.881,79.938,79.791,79.44,78.884,78.125,77.197,76.127,74.903,73.535,72.072,9.4381,11.169,12.961,14.816,16.738,18.702,20.684,22.662,24.612,26.511,28.334,30.074,31.725,33.262,34.673,35.986
7.1,77.295,78.063,78.784,79.37,79.752,79.921,79.884,79.643,79.204,78.564,77.727,76.724,75.581,74.291,72.865,71.347,10.257,12.023,13.846,15.727,17.665,19.635,21.613,23.576,25.504,27.371,29.155,30.847,32.444,33.921,35.265,36.507
7.2,77.736,78.415,79.048,79.548,79.838,79.914,79.782,79.448,78.917,78.187,77.266,76.182,74.962,73.601,72.111,70.535,11.099,12.902,14.758,16.664,18.619,20.595,22.57,24.52,26.425,28.259,30.002,31.644,33.183,34.595,35.868,37.036
7.3,78.134,78.727,79.297,79.753,79.972,79.957,79.725,79.29,78.657,77.829,76.819,75.658,74.367,72.938,71.379,69.734,11.962,13.797,15.678,17.6,19.568,21.552,23.522,25.455,27.33,29.123,30.816,32.405,33.884,35.227,36.415,37.481
7.4,78.492,79.024,79.498,79.803,79.892,79.772,79.448,78.926,78.213,77.314,76.238,75.01,73.647,72.157,70.557,68.881,12.843,14.696,16.597,18.544,20.517,22.49,24.438,26.343,28.182,29.935,31.584,33.118,34.531,35.806,36.939,37.96
7.5,78.81,79.228,79.617,79.882,79.904,79.691,79.265,78.641,77.823,76.817,75.636,74.312,72.867,71.3,69.62,67.871,13.741,15.63,17.565,19.532,21.522,23.504,25.451,27.341,29.153,30.864,32.455,33.924,35.27,36.465,37.498,38.408
7.6,79.084,79.441,79.761,79.926,79.842,79.532,79.014,78.301,77.402,76.324,75.08,73.697,72.194,70.576,68.856,67.07,14.653,16.552,18.493,20.465,22.447,24.409,26.325,28.177,29.943,31.603,33.14,34.548,35.822,36.942,37.898,38.723
7.7,79.317,79.586,79.782,79.794,79.593,79.188,78.585,77.794,76.824,75.681,74.378,72.94,71.387,69.728,67.98,66.175,15.577,17.488,19.439,21.411,23.376,25.311,27.194,29.004,30.723,32.329,33.805,35.146,36.348,37.395,38.286,39.058
7.8,79.508,79.654,79.736,79.667,79.378,78.88,78.183,77.295,76.226,74.985,73.583,72.054,70.423,68.693,66.877,65.011,16.512,18.444,20.417,22.403,24.373,26.303,28.17,29.955,31.636,33.191,34.599,35.861,36.985,37.942,38.726,39.385
7.9,79.65,79.707,79.727,79.62,79.26,78.67,77.873,76.888,75.727,74.399,72.923,71.328,69.64,67.859,65.997,64.089,17.455,19.393,21.375,23.365,25.332,27.245,29.082,30.822,32.445,33.933,35.267,36.451,37.492,38.359,39.035,39.569
8,79.745,79.74,79.653,79.377,78.893,78.212,77.344,76.305,75.108,73.758,72.264,70.654,68.95,67.162,65.306,63.412,18.403,20.332,22.287,24.235,26.146,27.998,29.769,31.444,33.008,34.437,35.713,36.834,37.801,38.596,39.218,39.711
8.1,79.799,79.659,79.482,79.191,78.659,77.901,76.945,75.81,74.511,73.06,71.475,69.787,68.022,66.182,64.283,62.354,19.357,21.288,23.251,25.212,27.127,28.968,30.714,32.348,33.85,35.201,36.384,37.406,38.278,38.969,39.473,39.844
8.2,79.805,79.617,79.348,78.89,78.229,77.378,76.349,75.161,73.827,72.353,70.752,69.05,67.27,65.421,63.523,61.599,20.312,22.229,24.162,26.068,27.917,29.689,31.364,32.929,34.369,35.662,36.789,37.752,38.554,39.177,39.622,39.938
8.3,79.767,79.445,79.055,78.527,77.797,76.868,75.758,74.483,73.061,71.504,69.829,68.066,66.239,64.355,62.428,60.483,21.266,23.171,25.093,26.991,28.825,30.57,32.208,33.722,35.095,36.31,37.347,38.217,38.933,39.465,39.805,40.013
8.4,79.68,79.275,78.826,78.258,77.46,76.45,75.258,73.906,72.413,70.792,69.062,67.254,65.392,63.482,61.541,59.589,22.216,24.105,26.017,27.907,29.718,31.423,33.007,34.455,35.751,36.877,37.822,38.595,39.211,39.648,39.906,40.04
8.5,79.547,79.081,78.535,77.812,76.894,75.798,74.539,73.132,71.594,69.94,68.188,66.364,64.488,62.569,60.625,58.673,23.161,25.03,26.905,28.73,30.47,32.105,33.617,34.993,36.219,37.277,38.16,38.874,39.427,39.8,39.998,40.076
8.6,79.372,78.78,78.145,77.4,76.428,75.252,73.903,72.407,70.781,69.045,67.22,65.335,63.413,61.462,59.496,57.527,24.099,25.941,27.807,29.644,31.378,32.985,34.451,35.761,36.903,37.862,38.627,39.218,39.658,39.931,40.047,40.064
8.7,79.152,78.514,77.821,76.973,75.904,74.653,73.244,71.698,70.035,68.271,66.428,64.532,62.604,60.653,58.692,56.73,25.027,26.849,28.682,30.46,32.122,33.653,35.04,36.27,37.332,38.211,38.904,39.424,39.79,40.007,40.086,40.072
8.8,78.89,78.16,77.373,76.436,75.282,73.949,72.464,70.85,69.126,67.312,65.429,63.502,61.552,59.586,57.614,55.642,25.945,27.737,29.54,31.282,32.897,34.37,35.689,36.843,37.82,38.609,39.209,39.641,39.929,40.078,40.1,40.037
8.9,78.589,77.78,76.911,75.893,74.669,73.275,71.737,70.078,68.318,66.478,64.581,62.65,60.701,58.741,56.778,54.816,26.852,28.606,30.362,32.045,33.594,34.994,36.235,37.305,38.196,38.897,39.416,39.778,40.007,40.114,40.106,40.018
9,78.245,77.354,76.403,75.311,74.021,72.568,70.979,69.278,67.486,65.622,63.712,61.777,59.831,57.877,55.923,53.97,27.744,29.454,31.159,32.786,34.269,35.596,36.756,37.742,38.545,39.158,39.594,39.888,40.062,40.132,40.105,40.008
9.1,77.86,76.89,75.858,74.685,73.326,71.815,70.179,68.44,66.619,64.738,62.822,60.888,58.943,56.995,55.047,53.102,28.618,30.282,31.931,33.492,34.901,36.149,37.227,38.13,38.849,39.385,39.763,40.009,40.132,40.156,40.107,39.997
9.2,77.434,76.384,75.277,74.042,72.629,71.069,69.391,67.619,65.776,63.887,61.971,60.04,58.104,56.166,54.231,52.298,29.473,31.081,32.671,34.169,35.508,36.677,37.669,38.48,39.111,39.575,39.895,40.088,40.158,40.153,40.098,39.98
9.3,76.968,75.846,74.649,73.312,71.832,70.229,68.528,66.745,64.9,63.011,61.099,59.178,57.254,55.331,53.411,51.494,30.305,31.854,33.357,34.745,35.983,37.061,37.977,38.724,39.295,39.698,39.953,40.081,40.129,40.141,40.092,39.982
9.4,76.463,75.249,73.994,72.65,71.15,69.517,67.784,65.976,64.114,62.221,60.315,58.404,56.493,54.586,52.682,50.781,31.112,32.582,34.028,35.394,36.591,37.601,38.428,39.072,39.539,39.854,40.048,40.138,40.155,40.138,40.08,39.961
9.5,75.917,74.658,73.351,71.933,70.375,68.702,66.94,65.114,63.245,61.356,59.457,57.555,55.654,53.756,51.859,49.963,31.889,33.312,34.698,35.972,37.075,37.995,38.733,39.289,39.678,39.936,40.09,40.142,40.126,40.088,40.031,39.971
9.6,75.337,74.006,72.623,71.136,69.531,67.826,66.043,64.205,62.333,60.444,58.551,56.656,54.762,52.87,50.978,49.087,32.639,33.987,35.285,36.466,37.481,38.317,38.973,39.453,39.775,39.973,40.09,40.12,40.096,40.06,40.002,39.945
9.7,74.722,73.322,71.876,70.344,68.705,66.975,65.176,63.333,61.463,59.581,57.695,55.809,53.924,52.04,50.156,48.27,33.357,34.623,35.837,36.941,37.879,38.635,39.211,39.622,39.89,40.047,40.118,40.112,40.066,40.041,40.021,39.977
9.8,74.072,72.614,71.117,69.545,67.873,66.117,64.302,62.449,60.576,58.694,56.81,54.926,53.042,51.158,49.27,47.379,34.039,35.228,36.369,37.403,38.268,38.946,39.442,39.779,39.977,40.07,40.104,40.075,40.017,39.999,39.997,39.979
9.9,73.39,71.878,70.335,68.729,67.02,65.227,63.378,61.496,59.6,57.698,55.795,53.892,51.986,50.074,48.156,46.231,34.685,35.802,36.893,37.894,38.709,39.322,39.74,39.983,40.092,40.111,40.066,39.976,39.918,39.961,40.011,40.013
10,72.68,71.129,69.544,67.884,66.124,64.29,62.413,60.517,58.615,56.711,54.807,52.902,50.992,49.076,47.154,45.227,35.295,36.359,37.391,38.305,39.018,39.519,39.829,39.995,40.076,40.107,40.091,40.016,39.946,39.946,39.965,40.002
10.1,71.944,70.347,68.72,67.025,65.241,63.394,61.512,59.617,57.718,55.817,53.915,52.01,50.1,48.182,46.257,44.326,35.873,36.861,37.817,38.654,39.289,39.71,39.948,40.058,40.101,40.106,40.07,39.984,39.925,39.949,39.983,40.027
10.2,71.183,69.553,67.9,66.187,64.398,62.557,60.692,58.82,56.944,55.068,53.189,51.306,49.417,47.522,45.62,43.713,36.416,37.329,38.203,38.954,39.504,39.849,40.028,40.097,40.106,40.081,40.021,39.933,39.892,39.935,39.98,40.027
10.3,70.4,68.745,67.075,65.35,63.575,61.767,59.945,58.117,56.286,54.455,52.623,50.787,48.945,47.096,45.244,43.391,36.922,37.754,38.517,39.132,39.573,39.855,40.011,40.083,40.1,40.072,39.999,39.911,39.869,39.886,39.914,39.956
10.4,69.595,67.927,66.292,64.641,62.947,61.219,59.476,57.728,55.978,54.229,52.476,50.721,48.967,47.219,45.466,43.707,37.39,38.106,38.774,39.364,39.792,40.046,40.166,40.195,40.158,40.06,39.932,39.831,39.829,39.931,40.001,39.974
10.5,68.775,67.101,65.445,63.756,62.036,60.297,58.552,56.804,55.055,53.305,51.554,49.799,48.04,46.277,44.514,42.752,37.814,38.474,39.057,39.5,39.796,39.965,40.043,40.067,40.065,40.043,39.998,39.939,39.911,39.927,39.942,39.955
10.6,67.949,66.288,64.697,63.105,61.482,59.841,58.193,56.542,54.888,53.232,51.572,49.905,48.236,46.569,44.9,43.232,38.196,38.735,39.23,39.653,39.924,40.051,40.086,40.084,40.071,40.051,40.016,39.966,39.941,39.965,39.993,40.013
10.7,67.118,65.48,63.906,62.318,60.71,59.092,57.47,55.847,54.221,52.596,50.971,49.345,47.718,46.092,44.469,42.852,38.533,39.018,39.438,39.745,39.928,40.015,40.042,40.042,40.033,40.018,39.99,39.955,39.944,39.965,39.977,39.976
10.8,66.292,64.656,63.073,61.488,59.889,58.284,56.676,55.066,53.455,51.842,50.224,48.598,46.965,45.326,43.684,42.043,38.829,39.219,39.559,39.811,39.958,40.019,40.029,40.024,40.017,40.006,39.981,39.956,39.967,40.001,40.009,39.996
10.9,65.473,63.849,62.27,60.695,59.114,57.527,55.939,54.349,52.755,51.158,49.554,47.94,46.316,44.682,43.044,41.403,39.079,39.395,39.667,39.862,39.971,40.012,40.016,40.012,40.012,40.004,39.981,39.966,39.993,40.036,40.04,40.013
11,64.659,63.031,61.426,59.823,58.219,56.617,55.014,53.409,51.803,50.19,48.565,46.927,45.274,43.61,41.935,40.258,39.287,39.534,39.743,39.886,39.963,39.989,39.993,39.997,40.002,39.997,39.978,39.977,40.028,40.095,40.112,40.089
11.1,63.848,62.198,60.533,58.867,57.198,55.527,53.853,52.174,50.492,48.801,47.092,45.363,43.614,41.848,40.055,38.245,39.456,39.636,39.809,39.949,40.022,40.037,40.021,39.999,39.988,39.984,39.978,39.991,40.082,40.247,40.337,40.318
11.2,63.036,61.349,59.606,57.852,56.091,54.327,52.558,50.785,49.008,47.222,45.42,43.606,41.77,39.9,37.992,36.048,39.589,39.735,39.869,39.951,39.983,40.003,40.021,40.016,39.983,39.964,40.014,40.039,40.057,40.152,40.218,40.179
11.3,62.218,60.488,58.646,56.768,54.885,53.013,51.146,49.269,47.377,45.463,43.517,41.543,39.536,37.483,35.378,33.224,39.694,39.781,39.852,39.871,39.873,39.899,39.958,40.021,40.05,40.08,40.096,40.053,40.048,40.13,40.218,40.245
11.4,61.393,59.658,57.83,55.976,54.119,52.265,50.401,48.518,46.618,44.693,42.734,40.744,38.719,36.646,34.517,32.328,39.77,39.796,39.834,39.875,39.932,40.033,40.115,40.136,40.13,40.126,40.087,40.018,40.024,40.149,40.274,40.305
11.5,60.558,58.787,56.906,54.995,53.077,51.167,49.266,47.367,45.457,43.517,41.545,39.549,37.52,35.439,33.306,31.14,39.818,39.813,39.818,39.848,39.914,39.995,40.067,40.107,40.08,40.04,40.044,40.04,40.061,40.121,40.119,39.994
11.6,59.713,57.912,55.989,54.034,52.069,50.113,48.174,46.244,44.302,42.342,40.369,38.374,36.344,34.262,32.129,29.961,39.847,39.816,39.818,39.863,39.944,40.011,40.056,40.082,40.071,40.026,40.002,40.007,40.042,40.112,40.12,40.021
11.7,58.858,57.031,55.077,53.086,51.082,49.083,47.098,45.124,43.144,41.155,39.159,37.147,35.103,33.008,30.861,28.68,39.858,39.799,39.808,39.898,40.006,40.055,40.055,40.047,40.047,40.043,40.012,39.982,40.034,40.125,40.121,39.986
11.8,57.99,56.126,54.117,52.068,50,47.938,45.889,43.854,41.831,39.811,37.787,35.749,33.679,31.563,29.401,27.211,39.857,39.804,39.838,39.933,40.014,40.033,40.019,40.026,40.071,40.097,40.036,39.973,40.023,40.111,40.123,40.036
11.9,57.111,55.219,53.177,51.086,48.974,46.867,44.77,42.685,40.613,38.544,36.469,34.38,32.271,30.137,27.974,25.785,39.851,39.803,39.852,39.95,40.018,40.038,40.038,40.049,40.063,40.062,40.057,40.064,40.079,40.092,40.102,40.105
12,56.218,54.298,52.224,50.097,47.95,45.809,43.681,41.564,39.459,37.359,35.253,33.133,30.994,28.83,26.638,24.422,39.844,39.801,39.862,39.964,40.029,40.048,40.053,40.062,40.066,40.06,40.057,40.065,40.083,40.098,40.109,40.112
12.1,55.311,53.364,51.257,49.094,46.915,44.744,42.586,40.438,38.302,36.171,34.036,31.888,29.721,27.528,25.309,23.065,39.836,39.798,39.869,39.976,40.037,40.052,40.056,40.066,40.068,40.058,40.053,40.065,40.085,40.1,40.109,40.116
12.2,54.39,52.415,50.276,48.079,45.869,43.67,41.484,39.309,37.145,34.987,32.824,30.648,28.452,26.231,23.983,21.711,39.829,39.797,39.878,39.987,40.042,40.054,40.059,40.068,40.069,40.061,40.058,40.071,40.093,40.111,40.123,40.127
12.3,53.455,51.452,49.284,47.055,44.815,42.587,40.374,38.171,35.98,33.793,31.602,29.398,27.175,24.927,22.651,20.353,39.823,39.796,39.881,39.988,40.039,40.052,40.06,40.072,40.073,40.065,40.063,40.076,40.096,40.112,40.122,40.125
12.4,52.506,50.475,48.286,46.041,43.779,41.526,39.286,37.056,34.839,32.626,30.408,28.178,25.927,23.652,21.35,19.023,39.819,39.793,39.88,39.995,40.053,40.058,40.055,40.066,40.072,40.066,40.064,40.075,40.093,40.107,40.118,40.123
12.5,51.543,49.484,47.267,44.994,42.705,40.425,38.157,35.902,33.658,31.419,29.173,26.915,24.637,22.335,20.006,17.652,39.816,39.793,39.88,39.988,40.042,40.051,40.055,40.069,40.075,40.069,40.068,40.078,40.094,40.11,40.123,40.127
12.6,50.567,48.479,46.245,43.965,41.664,39.37,37.089,34.819,32.56,30.305,28.042,25.763,23.458,21.12,18.743,16.339,39.814,39.788,39.872,39.991,40.061,40.061,40.037,40.032,40.049,40.083,40.099,40.056,40.047,40.108,40.115,40.114
12.7,49.576,47.46,45.2,42.896,40.572,38.253,35.948,33.654,31.374,29.097,26.813,24.512,22.18,19.806,17.392,14.952,39.813,39.786,39.87,39.987,40.049,40.035,40.003,40.024,40.098,40.138,40.071,39.997,40.048,40.135,40.131,40.055
12.8,48.571,46.427,44.14,41.811,39.461,37.117,34.783,32.463,30.156,27.852,25.539,23.211,20.852,18.451,16.01,13.542,39.811,39.783,39.868,39.989,40.053,40.035,40.001,40.022,40.098,40.138,40.072,39.999,40.052,40.14,40.131,40.049
12.9,47.552,45.38,43.065,40.709,38.332,35.959,33.597,31.248,28.913,26.58,24.24,21.883,19.496,17.068,14.599,12.103,39.81,39.783,39.869,39.991,40.054,40.036,40.004,40.024,40.096,40.137,40.073,40.001,40.059,40.148,40.139,40.063
13,46.519,44.319,41.976,39.593,37.188,34.788,32.398,30.022,27.659,25.299,22.931,20.546,18.132,15.676,13.179,10.655,39.81,39.781,39.867,39.987,40.049,40.034,40.004,40.025,40.094,40.135,40.075,40.006,40.066,40.152,40.139,40.059
13.1,45.471,43.243,40.874,38.467,36.038,33.612,31.195,28.792,26.402,24.014,21.618,19.206,16.764,14.28,11.755,9.2017,39.809,39.778,39.865,39.992,40.058,40.038,40.005,40.027,40.094,40.135,40.074,40.005,40.069,40.156,40.14,40.056
13.2,44.41,42.154,39.757,37.322,34.865,32.41,29.966,27.535,25.116,22.7,20.275,17.834,15.364,12.852,10.299,7.7182,39.809,39.779,39.867,39.993,40.058,40.04,40.01,40.031,40.094,40.132,40.073,40.005,40.071,40.158,40.142,40.062
13.3,43.334,41.05,38.628,36.17,33.688,31.207,28.734,26.275,23.829,21.384,18.932,16.463,13.965,11.425,8.8441,6.2338,39.809,39.777,39.869,40.008,40.083,40.061,40.02,40.03,40.087,40.127,40.07,40.003,40.073,40.162,40.145,40.064
13.4,42.245,39.932,37.479,34.99,32.478,29.968,27.467,24.979,22.504,20.031,17.55,15.052,12.525,9.9576,7.3487,4.711,39.809,39.781,39.877,40.011,40.079,40.057,40.021,40.036,40.091,40.128,40.073,40.006,40.076,40.163,40.144,40.068
13.5,41.141,38.801,36.325,33.812,31.277,28.741,26.213,23.699,21.196,18.694,16.185,13.659,11.103,8.5062,5.8678,3.1995,39.81,39.78,39.876,40.016,40.089,40.067,40.029,40.038,40.086,40.123,40.07,40.003,40.078,40.166,40.145,40.069
13.6,40.023,37.655,35.153,32.614,30.052,27.489,24.934,22.392,19.861,17.331,14.793,12.238,9.6538,7.0284,4.3613,1.6639,39.811,39.783,39.883,40.028,40.103,40.078,40.033,40.035,40.08,40.12,40.071,40.006,40.08,40.166,40.144,40.074
13.7,38.89,36.496,33.968,31.403,28.815,26.225,23.644,21.074,18.515,15.957,13.391,10.807,8.1945,5.5405,2.8446,0.11786,39.813,39.786,39.888,40.033,40.108,40.083,40.038,40.038,40.079,40.12,40.073,40.006,40.082,40.168,40.143,40.078
13.8,37.744,35.323,32.77,30.182,27.569,24.954,22.347,19.75,17.164,14.578,11.983,9.3711,6.7292,4.0462,1.3212,-1.4354,39.816,39.789,39.893,40.043,40.12,40.091,40.039,40.033,40.072,40.12,40.082,40.016,40.088,40.166,40.134,40.071
13.9,36.584,34.137,31.561,28.95,26.312,23.672,21.038,18.414,15.8,13.186,10.564,7.9235,5.2532,2.5416,-0.21233,-2.9984,39.82,39.793,39.9,40.058,40.144,40.113,40.052,40.036,40.071,40.117,40.08,40.014,40.088,40.168,40.137,40.08
14,35.41,32.937,30.337,27.701,25.041,22.378,19.721,17.075,14.438,11.8,9.1512,6.4789,3.7736,1.0276,-1.7594,-4.579,39.824,39.799,39.903,40.047,40.118,40.084,40.036,40.056,40.122,40.138,40.081,40.058,40.108,40.157,40.117,40.113
14.1,34.223,31.726,29.107,26.456,23.778,21.095,18.417,15.747,13.086,10.422,7.7459,5.0453,2.3105,-0.46623,-3.2849,-6.1375,39.829,39.799,39.901,40.058,40.145,40.107,40.045,40.056,40.126,40.144,40.083,40.067,40.12,40.164,40.115,40.104
14.2,33.022,30.499,27.853,25.177,22.474,19.766,17.062,14.367,11.679,8.9884,6.2863,3.5591,0.79772,-2.0056,-4.8509,-7.7304,39.834,39.803,39.906,40.069,40.16,40.119,40.049,40.055,40.126,40.146,40.085,40.066,40.119,40.164,40.113,40.099
14.3,31.808,29.258,26.584,23.879,21.147,18.41,15.678,12.954,10.239,7.5207,4.7911,2.0366,-0.75169,-3.5809,-6.4516,-9.3559,39.839,39.81,39.913,40.067,40.149,40.107,40.046,40.06,40.128,40.146,40.087,40.069,40.118,40.162,40.12,40.115
14.4,30.581,28.006,25.309,22.583,19.83,17.071,14.315,11.566,8.8241,6.0799,3.3237,0.54262,-2.2725,-5.1291,-8.0277,-10.96,39.844,39.808,39.905,40.077,40.178,40.135,40.055,40.053,40.121,40.145,40.09,40.07,40.118,40.162,40.116,40.106
14.5,29.34,26.733,23.996,21.227,18.432,15.633,12.84,10.058,7.2862,4.5133,1.7303,-1.0756,-3.9138,-6.791,-9.7076,-12.656,39.85,39.821,39.912,40.065,40.154,40.112,40.052,40.07,40.129,40.142,40.092,40.075,40.121,40.166,40.131,40.133
14.6,28.087,25.45,22.677,19.868,17.037,14.203,11.378,8.5646,5.7619,2.9597,0.14912,-2.6789,-5.5364,-8.4328,-11.369,-14.336,39.856,39.833,39.925,40.065,40.141,40.106,40.056,40.061,40.096,40.144,40.114,40.041,40.104,40.174,40.141,40.134
14.7,26.819,24.157,21.362,18.533,15.681,12.824,9.9751,7.1365,4.3077,1.4784,-1.36,-4.2196,-7.1102,-10.04,-13.008,-16.007,39.863,39.828,39.905,40.059,40.161,40.131,40.068,40.07,40.109,40.127,40.097,40.08,40.122,40.167,40.134,40.135
14.8,25.538,22.848,20.002,17.103,14.194,11.296,8.4117,5.5398,2.6783,-0.1818,-3.0502,-5.9349,-8.8478,-11.798,-14.784,-17.799,39.869,39.884,40.012,40.087,40.091,40.072,40.064,40.076,40.105,40.154,40.132,40.062,40.117,40.182,40.154,40.159
14.9,24.243,21.545,18.737,15.907,13.056,10.193,7.328,4.4622,1.5954,-1.278,-4.1676,-7.085,-10.041,-13.045,-16.102,-19.199,39.876,39.805,39.879,40.07,40.185,40.168,40.089,40.056,40.093,40.125,40.102,40.076,40.111,40.175,40.134,40.115
15,22.934,20.191,17.305,14.375,11.428,8.4821,5.5466,2.6242,-0.28783,-3.1992,-6.1193,-9.0571,-12.025,-15.03,-18.073,-21.147,39.882,39.869,39.97,40.084,40.127,40.096,40.065,40.076,40.109,40.164,40.142,40.064,40.114,40.179,40.151,40.15
15.1,21.613,18.851,15.966,13.055,10.121,7.172,4.225,1.2853,-1.648,-4.5843,-7.5321,-10.503,-13.508,-16.552,-19.637,-22.756,39.888,39.824,39.853,40.003,40.147,40.152,40.089,40.077,40.109,40.128,40.108,40.103,40.134,40.168,40.134,40.136
15.2,20.278,17.477,14.514,11.497,8.4795,5.4787,2.4927,-0.48699,-3.4606,-6.4329,-9.4136,-12.411,-15.435,-18.495,-21.591,-24.712,39.893,39.932,40.072,40.093,40.069,40.076,40.098,40.108,40.115,40.156,40.154,40.098,40.144,40.198,40.165,40.169
15.3,18.93,16.152,13.291,10.416,7.523,4.6169,1.7021,-1.2236,-4.1622,-7.1176,-10.096,-13.108,-16.17,-19.288,-22.474,-25.709,39.894,39.788,39.845,40.051,40.182,40.185,40.13,40.096,40.123,40.152,40.062,39.923,39.995,40.213,40.275,40.153
15.4,17.569,14.729,11.765,8.7752,5.763,2.7376,-0.28659,-3.3043,-6.3164,-9.3319,-12.359,-15.409,-18.492,-21.615,-24.779,-27.977,39.895,39.822,39.857,40.029,40.172,40.167,40.097,40.082,40.106,40.124,40.114,40.116,40.144,40.174,40.137,40.14
15.5,16.197,13.322,10.287,7.1992,4.1127,1.044,-2.0148,-5.0729,-8.128,-11.182,-14.244,-17.322,-20.428,-23.57,-26.745,-29.945,39.895,39.938,40.101,40.137,40.116,40.131,40.149,40.132,40.12,40.159,40.165,40.116,40.155,40.204,40.171,40.177
15.6,14.812,11.953,9.0003,6.0316,3.0452,0.044095,-2.9655,-5.9843,-9.0105,-12.048,-15.108,-18.199,-21.334,-24.525,-27.78,-31.082,39.896,39.777,39.813,40.03,40.192,40.203,40.137,40.093,40.11,40.148,40.119,40.04,40.088,40.235,40.2,40.086
15.7,13.413,10.491,7.4228,4.307,1.1783,-1.947,-5.0617,-8.1635,-11.257,-14.349,-17.45,-20.569,-23.717,-26.901,-30.121,-33.371,39.899,39.905,40.033,40.107,40.108,40.096,40.103,40.107,40.114,40.165,40.161,40.093,40.134,40.19,40.169,40.174
15.8,12.003,9.0836,6.0586,3.0116,-0.05664,-3.1347,-6.2169,-9.303,-12.392,-15.492,-18.609,-21.756,-24.943,-28.181,-31.474,-34.811,39.9,39.813,39.888,40.094,40.192,40.167,40.099,40.076,40.116,40.147,40.13,40.096,40.117,40.198,40.159,40.128
15.9,10.581,7.6093,4.4899,1.3213,-1.8587,-5.0338,-8.1976,-11.349,-14.491,-17.633,-20.784,-23.952,-27.149,-30.382,-33.652,-36.95,39.903,39.922,40.063,40.119,40.107,40.096,40.108,40.114,40.119,40.17,40.169,40.1,40.139,40.194,40.173,40.179
16,9.1457,6.1894,3.1415,0.075796,-3.0094,-6.1093,-9.2173,-12.335,-15.461,-18.598,-21.758,-24.949,-28.184,-31.477,-34.832,-38.235,39.907,39.794,39.834,40.06,40.221,40.223,40.146,40.101,40.12,40.148,40.13,40.073,40.093,40.204,40.175,40.133
16.1,7.6977,4.6762,1.5014,-1.7264,-4.9614,-8.1874,-11.401,-14.602,-17.794,-20.986,-24.187,-27.406,-30.652,-33.934,-37.252,-40.597,39.911,39.948,40.101,40.125,40.089,40.083,40.108,40.118,40.124,40.181,40.19,40.124,40.155,40.204,40.182,40.187
16.2,6.2388,3.2483,0.18797,-2.8817,-5.9699,-9.0715,-12.182,-15.297,-18.422,-21.573,-24.758,-27.977,-31.253,-34.584,-37.989,-41.451,39.913,39.791,39.839,40.046,40.169,40.176,40.116,40.083,40.128,40.129,39.989,39.799,39.853,40.182,40.411,40.417
16.3,4.7671,1.7127,-1.4615,-4.6609,-7.881,-11.114,-14.348,-17.581,-20.812,-24.049,-27.299,-30.574,-33.882,-37.231,-40.624,-44.052,39.915,39.835,39.858,40.028,40.176,40.188,40.136,40.121,40.129,40.14,40.139,40.144,40.163,40.193,40.158,40.168
16.4,3.2856,0.19242,-3.0587,-6.3619,-9.6633,-12.948,-16.225,-19.501,-22.775,-26.049,-29.331,-32.63,-35.955,-39.315,-42.708,-46.125,39.915,39.968,40.146,40.176,40.135,40.15,40.177,40.158,40.135,40.176,40.197,40.149,40.178,40.223,40.196,40.2
16.5,1.7915,-1.2797,-4.4343,-7.5984,-10.781,-13.976,-17.181,-20.401,-23.631,-26.876,-30.146,-33.45,-36.806,-40.221,-43.703,-47.234,39.916,39.789,39.842,40.097,40.244,40.211,40.116,40.087,40.133,40.2,40.143,39.99,40.03,40.211,40.227,40.139
16.6,0.28374,-2.8586,-6.1559,-9.5061,-12.861,-16.206,-19.538,-22.859,-26.174,-29.488,-32.81,-36.151,-39.518,-42.921,-46.358,-49.823,39.921,39.967,40.134,40.145,40.096,40.098,40.138,40.146,40.137,40.185,40.204,40.15,40.178,40.219,40.2,40.205
16.7,-1.2349,-4.3292,-7.4733,-10.626,-13.8,-16.99,-20.189,-23.399,-26.63,-29.882,-33.155,-36.491,-39.87,-43.278,-46.779,-50.364,39.926,39.807,39.853,40.019,40.118,40.139,40.129,40.151,40.14,39.894,39.518,39.416,39.795,40.462,40.984,41.104
16.8,-2.7661,-5.9161,-9.1641,-12.433,-15.723,-19.025,-22.333,-25.648,-28.969,-32.303,-35.659,-39.045,-42.472,-45.953,-49.493,-53.078,39.927,39.826,39.889,40.111,40.227,40.224,40.153,40.117,40.142,40.163,40.152,40.114,40.123,40.22,40.188,40.167
16.9,-4.3054,-7.5121,-10.875,-14.289,-17.705,-21.111,-24.505,-27.889,-31.267,-34.645,-38.03,-41.433,-44.863,-48.326,-51.824,-55.348,39.926,39.973,40.152,40.171,40.112,40.109,40.148,40.154,40.146,40.192,40.214,40.164,40.191,40.23,40.21,40.214
17,-5.8555,-9.0194,-12.242,-15.462,-18.691,-21.935,-25.196,-28.471,-31.762,-35.08,-38.428,-41.83,-45.281,-48.778,-52.36,-56.008,39.931,39.787,39.829,40.095,40.264,40.271,40.207,40.186,40.18,40.021,39.757,39.67,39.98,40.498,40.836,40.842
17.1,-7.4186,-10.667,-14.062,-17.509,-20.967,-24.418,-27.858,-31.287,-34.71,-38.133,-41.566,-45.017,-48.496,-52.01,-55.56,-59.138,39.936,39.983,40.154,40.158,40.097,40.092,40.138,40.157,40.151,40.189,40.203,40.158,40.194,40.229,40.203,40.207
17.2,-8.9912,-12.184,-15.419,-18.657,-21.917,-25.191,-28.473,-31.764,-35.079,-38.409,-41.764,-45.2,-48.689,-52.184,-55.76,-59.45,39.94,39.807,39.861,40.058,40.145,40.136,40.141,40.205,40.155,39.779,39.289,39.099,39.484,40.293,41.068,41.471
17.3,-10.576,-13.836,-17.199,-20.585,-23.992,-27.408,-30.829,-34.255,-37.687,-41.131,-44.596,-48.091,-51.625,-55.212,-58.854,-62.542,39.942,39.843,39.899,40.1,40.187,40.178,40.143,40.134,40.156,40.173,40.169,40.139,40.145,40.24,40.201,40.179
17.4,-12.168,-15.481,-18.949,-22.469,-25.99,-29.502,-33.001,-36.491,-39.975,-43.458,-46.95,-50.459,-53.995,-57.565,-61.168,-64.799,39.942,39.992,40.175,40.189,40.124,40.121,40.162,40.168,40.159,40.199,40.218,40.175,40.206,40.243,40.223,40.229
17.5,-13.771,-17.042,-20.368,-23.689,-27.02,-30.363,-33.722,-37.093,-40.483,-43.897,-47.342,-50.848,-54.396,-57.993,-61.683,-65.44,39.947,39.806,39.861,40.13,40.277,40.259,40.186,40.177,40.16,39.931,39.612,39.594,39.998,40.585,40.958,40.965
17.6,-15.388,-18.737,-22.217,-25.745,-29.294,-32.844,-36.386,-39.918,-43.445,-46.975,-50.515,-54.076,-57.667,-61.295,-64.96,-68.657,39.953,39.974,40.123,40.173,40.141,40.117,40.139,40.161,40.165,40.172,40.176,40.183,40.193,40.22,40.198,40.21
17.7,-17.014,-20.337,-23.732,-27.129,-30.541,-33.971,-37.418,-40.885,-44.367,-47.866,-51.392,-54.958,-58.582,-62.267,-66.02,-69.869,39.958,39.824,39.863,40.139,40.293,40.241,40.134,40.112,40.187,40.247,40.159,40.042,40.12,40.322,40.433,40.414
17.8,-18.652,-22.057,-25.619,-29.233,-32.846,-36.443,-40.03,-43.616,-47.199,-50.783,-54.375,-57.984,-61.619,-65.287,-68.987,-72.712,39.964,40.026,40.193,40.189,40.147,40.179,40.213,40.194,40.171,40.198,40.218,40.189,40.224,40.261,40.243,40.248
17.9,-20.3,-23.671,-27.112,-30.548,-33.989,-37.441,-40.916,-44.417,-47.938,-51.479,-55.051,-58.664,-62.329,-66.061,-69.864,-73.751,39.972,39.84,39.891,40.144,40.221,40.115,40.072,40.167,40.215,40.161,40.049,40.023,40.254,40.561,40.71,40.717
18,-21.962,-25.405,-28.992,-32.634,-36.289,-39.938,-43.575,-47.201,-50.821,-54.443,-58.075,-61.726,-65.404,-69.117,-72.867,-76.646,39.979,40.025,40.177,40.163,40.111,40.119,40.166,40.182,40.176,40.193,40.205,40.19,40.237,40.256,40.221,40.238
18.1,-23.633,-27.027,-30.458,-33.89,-37.345,-40.814,-44.292,-47.777,-51.284,-54.805,-58.352,-61.981,-65.662,-69.354,-73.14,-77.037,39.987,39.863,39.929,40.122,40.18,40.16,40.166,40.246,40.201,39.809,39.301,39.114,39.537,40.371,41.115,41.413
18.2,-25.317,-28.755,-32.272,-35.813,-39.377,-42.956,-46.549,-50.16,-53.788,-57.43,-61.099,-64.814,-68.597,-72.44,-76.318,-80.242,39.992,39.907,40.005,40.226,40.292,40.263,40.208,40.174,40.183,40.2,40.192,40.13,40.115,40.235,40.218,40.224
18.3,-27.009,-30.507,-34.143,-37.83,-41.534,-45.237,-48.929,-52.611,-56.288,-59.968,-63.658,-67.366,-71.103,-74.876,-78.686,-82.526,39.998,40.021,40.158,40.167,40.121,40.123,40.174,40.192,40.182,40.194,40.204,40.192,40.241,40.261,40.225,40.239
18.4,-28.709,-32.18,-35.721,-39.255,-42.803,-46.37,-49.953,-53.558,-57.18,-60.823,-64.496,-68.21,-71.981,-75.818,-79.723,-83.729,40.008,39.874,39.93,40.216,40.348,40.275,40.174,40.169,40.211,40.241,40.199,40.098,40.205,40.43,40.553,40.559
18.5,-30.422,-33.975,-37.684,-41.445,-45.21,-48.964,-52.703,-56.434,-60.158,-63.884,-67.619,-71.371,-75.149,-78.961,-82.807,-86.68,40.015,40.07,40.218,40.173,40.121,40.153,40.2,40.201,40.191,40.209,40.223,40.209,40.255,40.281,40.254,40.26
18.6,-32.145,-35.636,-39.158,-42.681,-46.229,-49.792,-53.362,-56.939,-60.538,-64.151,-67.795,-71.526,-75.308,-79.094,-82.974,-86.982,40.023,39.898,39.972,40.164,40.202,40.175,40.181,40.236,40.128,39.676,39.139,38.952,39.426,40.35,41.199,41.567
18.7,-33.881,-37.429,-41.062,-44.721,-48.404,-52.096,-55.796,-59.505,-63.224,-66.958,-70.713,-74.5,-78.334,-82.226,-86.179,-90.189,40.027,39.935,40.008,40.165,40.177,40.178,40.191,40.191,40.233,40.293,40.207,40.091,40.222,40.394,40.369,40.191
18.8,-35.624,-39.196,-42.869,-46.585,-50.33,-54.086,-57.847,-61.615,-65.389,-69.175,-72.984,-76.828,-80.72,-84.654,-88.62,-92.624,40.031,39.99,40.079,40.195,40.212,40.182,40.178,40.193,40.2,40.206,40.213,40.223,40.223,40.259,40.236,40.242
18.9,-37.376,-40.967,-44.657,-48.39,-52.149,-55.918,-59.695,-63.479,-67.271,-71.075,-74.903,-78.769,-82.684,-86.642,-90.634,-94.665,40.038,39.995,40.084,40.197,40.211,40.183,40.182,40.196,40.203,40.209,40.215,40.226,40.222,40.259,40.24,40.246
19,-39.138,-42.764,-46.502,-50.282,-54.086,-57.895,-61.701,-65.507,-69.316,-73.129,-76.954,-80.805,-84.695,-88.633,-92.616,-96.636,40.045,39.999,40.07,40.148,40.152,40.164,40.194,40.202,40.235,40.229,40.178,40.216,40.247,40.293,40.324,40.19
19.1,-40.912,-44.547,-48.283,-52.051,-55.839,-59.634,-63.439,-67.257,-71.082,-74.916,-78.765,-82.642,-86.558,-90.525,-94.545,-98.608,40.05,39.968,40.01,40.139,40.185,40.215,40.238,40.231,40.245,40.228,40.139,40.129,40.209,40.322,40.342,40.167
19.2,-42.696,-46.378,-50.186,-54.04,-57.919,-61.799,-65.672,-69.538,-73.403,-77.274,-81.156,-85.059,-88.991,-92.962,-96.973,-101.02,40.054,40.027,40.11,40.178,40.174,40.171,40.201,40.212,40.212,40.218,40.224,40.235,40.236,40.262,40.251,40.258
19.3,-44.492,-48.184,-51.983,-55.821,-59.685,-63.553,-67.421,-71.291,-75.165,-79.043,-82.932,-86.847,-90.8,-94.802,-98.851,-102.94,40.057,40.004,40.076,40.16,40.173,40.178,40.201,40.208,40.242,40.232,40.166,40.202,40.257,40.315,40.334,40.186
19.4,-46.301,-49.988,-53.749,-57.535,-61.341,-65.16,-68.993,-72.841,-76.702,-80.578,-84.481,-88.426,-92.436,-96.5,-100.6,-104.73,40.06,39.988,40.086,40.253,40.288,40.265,40.228,40.211,40.218,40.235,40.232,40.157,40.143,40.275,40.255,40.261
19.5,-48.121,-51.833,-55.626,-59.449,-63.294,-67.152,-71.022,-74.9,-78.786,-82.685,-86.608,-90.568,-94.575,-98.625,-102.71,-106.82,40.063,40.018,40.113,40.22,40.237,40.216,40.208,40.216,40.221,40.225,40.234,40.228,40.212,40.261,40.259,40.265
19.6,-49.949,-53.668,-57.453,-61.259,-65.082,-68.918,-72.769,-76.634,-80.508,-84.397,-88.31,-92.262,-96.274,-100.33,-104.42,-108.55,40.069,40.016,40.122,40.256,40.271,40.236,40.21,40.21,40.224,40.243,40.241,40.161,40.151,40.282,40.262,40.268
19.7,-51.787,-55.517,-59.306,-63.111,-66.931,-70.764,-74.612,-78.475,-82.347,-86.234,-90.146,-94.097,-98.11,-102.17,-106.25,-110.38,40.074,40.026,40.139,40.267,40.273,40.238,40.217,40.218,40.227,40.246,40.251,40.169,40.162,40.289,40.265,40.272
19.8,-53.632,-57.377,-61.175,-64.983,-68.805,-72.637,-76.479,-80.331,-84.192,-88.069,-91.965,-95.892,-99.86,-103.88,-107.94,-112.05,40.08,40.017,40.097,40.199,40.194,40.154,40.174,40.224,40.301,40.346,40.242,40.121,40.229,40.389,40.388,40.291
19.9,-55.484,-59.241,-63.042,-66.843,-70.652,-74.471,-78.299,-82.136,-85.984,-89.851,-93.74,-97.661,-101.63,-105.64,-109.7,-113.83,40.086,40.023,40.134,40.282,40.287,40.208,40.173,40.199,40.284,40.343,40.244,40.123,40.229,40.404,40.425,40.349
20,-57.344,-61.111,-64.917,-68.713,-72.512,-76.318,-80.135,-83.963,-87.802,-91.662,-95.547,-99.465,-103.43,-107.44,-111.49,-115.63,40.09,40.022,40.154,40.337,40.348,40.249,40.168,40.163,40.256,40.335,40.247,40.128,40.227,40.405,40.452,40.414
20.1,-59.211,-62.988,-66.801,-70.605,-74.409,-78.22,-82.044,-85.878,-89.724,-93.589,-97.478,-101.4,-105.36,-109.37,-113.42,-117.57,40.097,40.036,40.168,40.325,40.315,40.222,40.177,40.184,40.27,40.34,40.25,40.126,40.215,40.386,40.445,40.449
20.2,-61.084,-64.871,-68.683,-72.476,-76.265,-80.059,-83.86,-87.67,-91.493,-95.338,-99.212,-103.12,-107.07,-111.08,-115.13,-119.27,40.107,40.046,40.179,40.32,40.318,40.239,40.183,40.182,40.278,40.35,40.253,40.152,40.255,40.445,40.523,40.53
20.3,-62.963,-66.73,-70.486,-74.219,-77.952,-81.689,-85.441,-89.207,-92.989,-96.79,-100.61,-104.5,-108.44,-112.41,-116.45,-120.55,40.116,40.023,40.132,40.305,40.328,40.246,40.189,40.242,40.317,40.103,39.709,39.564,39.941,40.623,41.107,41.159
20.4,-64.847,-68.626,-72.397,-76.146,-79.887,-83.63,-87.389,-91.163,-94.949,-98.755,-102.59,-106.48,-110.42,-114.39,-118.44,-122.53,40.123,40.032,40.114,40.213,40.205,40.159,40.201,40.286,40.346,40.16,39.799,39.719,40.082,40.659,41.026,41.033
20.5,-66.735,-70.486,-74.196,-77.886,-81.581,-85.275,-88.972,-92.683,-96.416,-100.16,-103.93,-107.79,-111.7,-115.61,-119.6,-123.71,40.127,39.988,40.069,40.241,40.226,40.202,40.29,40.396,40.294,39.854,39.292,39.077,39.518,40.459,41.34,41.756
20.6,-68.624,-72.423,-76.234,-80.027,-83.813,-87.6,-91.396,-95.203,-99.021,-102.86,-106.73,-110.63,-114.58,-118.58,-122.62,-126.76,40.128,40.045,40.166,40.302,40.294,40.218,40.184,40.167,40.269,40.363,40.26,40.136,40.239,40.457,40.566,40.574
20.7,-70.513,-74.28,-78.021,-81.743,-85.462,-89.183,-92.914,-96.657,-100.42,-104.2,-108,-111.88,-115.81,-119.74,-123.75,-127.85,40.129,39.996,40.067,40.222,40.258,40.226,40.232,40.279,40.249,39.89,39.391,39.195,39.614,40.478,41.218,41.479
20.8,-72.405,-76.19,-79.962,-83.712,-87.455,-91.196,-94.949,-98.715,-102.5,-106.3,-110.13,-114.03,-117.96,-121.93,-125.98,-130.06,40.129,40.011,40.089,40.225,40.248,40.203,40.22,40.268,40.33,40.168,39.836,39.766,40.131,40.704,41.072,41.079
20.9,-74.298,-78.07,-81.815,-85.54,-89.259,-92.978,-96.706,-100.45,-104.21,-107.99,-111.79,-115.67,-119.6,-123.53,-127.54,-131.63,40.123,39.983,40.051,40.217,40.266,40.228,40.22,40.256,40.231,39.887,39.409,39.242,39.681,40.551,41.284,41.524
21,-76.193,-79.985,-83.767,-87.52,-91.262,-95.002,-98.755,-102.53,-106.31,-110.13,-113.98,-117.88,-121.82,-125.8,-129.84,-133.92,40.115,39.989,40.078,40.218,40.208,40.169,40.193,40.24,40.319,40.205,39.961,39.928,40.252,40.752,41.054,41.021
21.1,-78.088,-81.88,-85.659,-89.409,-93.146,-96.88,-100.63,-104.4,-108.19,-112,-115.85,-119.75,-123.69,-127.67,-131.71,-135.79,40.106,39.975,40.068,40.226,40.223,40.185,40.209,40.255,40.328,40.196,39.938,39.926,40.289,40.815,41.119,41.041
21.2,-79.986,-83.79,-87.588,-91.36,-95.12,-98.876,-102.65,-106.43,-110.24,-114.07,-117.93,-121.83,-125.78,-129.77,-133.82,-137.91,40.096,39.98,40.087,40.229,40.18,40.11,40.163,40.241,40.362,40.401,40.245,40.186,40.41,40.729,40.842,40.685
21.3,-81.886,-85.693,-89.492,-93.264,-97.023,-100.78,-104.54,-108.33,-112.13,-115.96,-119.81,-123.72,-127.66,-131.66,-135.7,-139.79,40.088,39.971,40.08,40.226,40.171,40.092,40.144,40.236,40.377,40.431,40.268,40.201,40.434,40.742,40.807,40.546
21.4,-83.788,-87.604,-91.416,-95.202,-98.978,-102.75,-106.53,-110.33,-114.15,-117.98,-121.85,-125.76,-129.71,-133.72,-137.76,-141.83,40.08,39.972,40.093,40.262,40.23,40.143,40.157,40.208,40.318,40.392,40.308,40.271,40.466,40.664,40.57,40.158
21.5,-85.693,-89.456,-93.157,-96.833,-100.5,-104.15,-107.82,-111.49,-115.18,-118.88,-122.61,-126.37,-130.15,-133.97,-137.8,-141.63,40.073,39.978,40.061,40.151,40.191,40.246,40.256,40.249,40.332,40.405,40.335,40.294,40.456,40.577,40.422,40.037
21.6,-87.6,-91.243,-94.663,-97.978,-101.25,-104.53,-107.83,-111.12,-114.41,-117.73,-121.06,-124.42,-127.83,-131.25,-134.65,-138.1,40.068,39.927,39.996,40.194,40.279,40.221,40.184,40.241,40.319,40.386,40.335,40.235,40.232,40.252,40.269,40.353
21.7,-89.49,-93.074,-96.421,-99.678,-102.92,-106.15,-109.39,-112.62,-115.86,-119.11,-122.35,-125.6,-128.86,-132.1,-135.32,-138.51,40.058,39.979,40.1,40.235,40.246,40.237,40.24,40.252,40.278,40.313,40.367,40.392,40.381,40.445,40.357,40.173
21.8,-91.34,-94.833,-98.064,-101.17,-104.26,-107.34,-110.43,-113.51,-116.6,-119.7,-122.8,-125.9,-129,-132.08,-135.13,-138.16,40.052,39.961,40.075,40.228,40.246,40.236,40.242,40.257,40.285,40.331,40.375,40.37,40.366,40.428,40.355,40.208
21.9,-93.145,-96.553,-99.7,-102.73,-105.74,-108.74,-111.75,-114.75,-117.76,-120.78,-123.79,-126.79,-129.77,-132.73,-135.66,-138.55,40.05,39.991,40.11,40.224,40.236,40.237,40.247,40.265,40.313,40.361,40.392,40.429,40.458,40.473,40.344,40.153
22,-94.908,-98.228,-101.28,-104.2,-107.09,-109.98,-112.88,-115.78,-118.68,-121.58,-124.48,-127.38,-130.27,-133.13,-135.96,-138.76,40.05,39.976,40.085,40.221,40.237,40.236,40.25,40.267,40.32,40.378,40.403,40.406,40.408,40.437,40.336,40.151
22.1,-96.627,-99.86,-102.84,-105.7,-108.55,-111.4,-114.25,-117.1,-119.95,-122.81,-125.67,-128.51,-131.33,-134.13,-136.88,-139.6,40.05,40.004,40.121,40.233,40.246,40.243,40.245,40.275,40.366,40.424,40.42,40.444,40.472,40.459,40.3,40.054
22.2,-98.302,-101.45,-104.34,-107.11,-109.87,-112.63,-115.39,-118.15,-120.92,-123.68,-126.45,-129.2,-131.94,-134.65,-137.33,-139.96,40.052,39.993,40.101,40.227,40.244,40.237,40.244,40.284,40.376,40.434,40.43,40.449,40.468,40.445,40.286,40.048
22.3,-99.933,-102.99,-105.8,-108.5,-111.18,-113.86,-116.55,-119.24,-121.93,-124.63,-127.32,-130,-132.65,-135.28,-137.86,-140.4,40.056,40.015,40.13,40.244,40.255,40.241,40.24,40.291,40.405,40.469,40.44,40.439,40.463,40.423,40.267,40.042
22.4,-101.52,-104.49,-107.2,-109.81,-112.4,-114.98,-117.58,-120.17,-122.77,-125.37,-127.97,-130.55,-133.12,-135.64,-138.13,-140.58,40.06,40.018,40.12,40.224,40.239,40.244,40.258,40.294,40.383,40.464,40.445,40.397,40.404,40.376,40.253,40.051
22.5,-103.07,-105.95,-108.59,-111.14,-113.67,-116.2,-118.74,-121.27,-123.81,-126.35,-128.89,-131.41,-133.91,-136.38,-138.81,-141.19,40.066,40.023,40.124,40.232,40.251,40.251,40.26,40.303,40.4,40.477,40.453,40.407,40.42,40.399,40.253,39.981
22.6,-104.57,-107.36,-109.93,-112.41,-114.89,-117.36,-119.84,-122.32,-124.8,-127.28,-129.76,-132.23,-134.67,-137.07,-139.44,-141.76,40.072,40.035,40.134,40.235,40.249,40.243,40.251,40.308,40.421,40.496,40.458,40.402,40.403,40.377,40.221,39.923
22.7,-106.02,-108.73,-111.22,-113.64,-116.05,-118.46,-120.87,-123.29,-125.71,-128.13,-130.54,-132.94,-135.32,-137.66,-139.96,-142.21,40.077,40.04,40.135,40.233,40.243,40.231,40.242,40.312,40.433,40.505,40.461,40.4,40.39,40.347,40.178,39.87
22.8,-107.43,-110.06,-112.47,-114.85,-117.22,-119.59,-121.97,-124.35,-126.73,-129.11,-131.49,-133.85,-136.19,-138.5,-140.76,-142.98,40.083,40.049,40.141,40.235,40.246,40.237,40.251,40.322,40.442,40.507,40.455,40.383,40.354,40.286,40.09,39.753
22.9,-108.8,-111.35,-113.72,-116.07,-118.42,-120.78,-123.14,-125.5,-127.86,-130.23,-132.58,-134.93,-137.25,-139.55,-141.8,-144.01,40.088,40.054,40.141,40.235,40.254,40.251,40.268,40.34,40.455,40.512,40.448,40.355,40.307,40.212,39.968,39.558
23,-110.13,-112.61,-114.93,-117.23,-119.54,-121.85,-124.16,-126.47,-128.78,-131.1,-133.4,-135.7,-137.98,-140.23,-142.43,-144.6,40.092,40.057,40.139,40.228,40.252,40.255,40.279,40.354,40.463,40.508,40.431,40.325,40.253,40.127,39.861,39.441
23.1,-111.41,-113.82,-116.06,-118.28,-120.51,-122.74,-124.97,-127.2,-129.44,-131.67,-133.9,-136.12,-138.32,-140.49,-142.61,-144.69,40.095,40.058,40.134,40.223,40.252,40.26,40.284,40.352,40.448,40.492,40.434,40.367,40.323,40.179,39.882,39.444
23.2,-112.66,-114.99,-117.16,-119.32,-121.48,-123.64,-125.81,-127.97,-130.14,-132.3,-134.47,-136.63,-138.78,-140.91,-143,-145.06,40.097,40.061,40.136,40.228,40.267,40.286,40.317,40.362,40.411,40.451,40.463,40.424,40.307,40.103,39.796,39.373
23.3,-113.88,-116.16,-118.33,-120.48,-122.64,-124.79,-126.95,-129.11,-131.27,-133.43,-135.59,-137.74,-139.88,-142,-144.08,-146.12,40.097,40.063,40.136,40.225,40.266,40.285,40.318,40.367,40.418,40.453,40.452,40.383,40.22,39.955,39.579,39.078
23.4,-115.06,-117.27,-119.36,-121.43,-123.5,-125.58,-127.66,-129.74,-131.82,-133.9,-135.98,-138.05,-140.11,-142.15,-144.15,-146.12,40.097,40.06,40.13,40.222,40.268,40.291,40.324,40.373,40.422,40.454,40.447,40.377,40.218,39.957,39.588,39.109
23.5,-116.21,-118.36,-120.4,-122.41,-124.43,-126.45,-128.48,-130.5,-132.53,-134.56,-136.58,-138.6,-140.61,-142.59,-144.54,-146.45,40.095,40.063,40.134,40.222,40.269,40.297,40.333,40.381,40.425,40.453,40.44,40.356,40.179,39.901,39.517,39.028
23.6,-117.33,-119.43,-121.42,-123.39,-125.37,-127.35,-129.33,-131.31,-133.29,-135.27,-137.25,-139.23,-141.19,-143.12,-145.02,-146.87,40.093,40.061,40.131,40.222,40.271,40.298,40.334,40.383,40.428,40.45,40.426,40.329,40.135,39.833,39.414,38.885
23.7,-118.42,-120.47,-122.41,-124.33,-126.26,-128.19,-130.12,-132.05,-133.99,-135.92,-137.85,-139.78,-141.69,-143.57,-145.42,-147.22,40.091,40.063,40.134,40.224,40.275,40.305,40.343,40.391,40.431,40.445,40.41,40.297,40.085,39.761,39.319,38.767
23.8,-119.48,-121.51,-123.46,-125.4,-127.33,-129.27,-131.2,-133.14,-135.08,-137.02,-138.96,-140.89,-142.8,-144.67,-146.5,-148.26,40.088,40.063,40.133,40.22,40.275,40.311,40.351,40.397,40.429,40.426,40.363,40.209,39.933,39.518,38.96,38.274
23.9,-120.52,-122.5,-124.37,-126.23,-128.09,-129.95,-131.82,-133.68,-135.55,-137.41,-139.28,-141.14,-142.97,-144.78,-146.53,-148.23,40.086,40.058,40.127,40.22,40.28,40.318,40.357,40.401,40.429,40.422,40.353,40.195,39.924,39.519,38.981,38.324
24,-121.54,-123.47,-125.3,-127.11,-128.92,-130.73,-132.55,-134.37,-136.19,-138,-139.82,-141.63,-143.41,-145.16,-146.86,-148.51,40.083,40.062,40.136,40.228,40.288,40.326,40.364,40.402,40.42,40.4,40.322,40.152,39.854,39.419,38.859,38.205
24.1,-122.54,-124.46,-126.32,-128.15,-129.99,-131.82,-133.66,-135.5,-137.34,-139.18,-141.01,-142.83,-144.62,-146.35,-148.03,-149.64,40.082,40.064,40.137,40.226,40.288,40.329,40.365,40.396,40.404,40.362,40.237,39.988,39.589,39.035,38.343,37.545
24.2,-123.52,-125.4,-127.19,-128.96,-130.73,-132.5,-134.27,-136.05,-137.83,-139.6,-141.37,-143.13,-144.86,-146.53,-148.14,-149.7,40.081,40.06,40.132,40.228,40.295,40.337,40.37,40.393,40.388,40.334,40.2,39.95,39.551,38.997,38.31,37.522
24.3,-124.48,-126.33,-128.09,-129.82,-131.55,-133.29,-135.02,-136.76,-138.51,-140.25,-141.98,-143.7,-145.38,-147,-148.56,-150.07,40.08,40.067,40.143,40.239,40.306,40.346,40.375,40.389,40.369,40.294,40.136,39.855,39.42,38.831,38.113,37.307
24.4,-125.43,-127.26,-129,-130.73,-132.45,-134.18,-135.91,-137.64,-139.37,-141.09,-142.81,-144.51,-146.15,-147.74,-149.26,-150.72,40.08,40.07,40.147,40.243,40.31,40.349,40.371,40.372,40.334,40.231,40.027,39.684,39.175,38.505,37.708,36.829
24.5,-126.36,-128.17,-129.9,-131.62,-133.33,-135.04,-136.76,-138.47,-140.19,-141.9,-143.6,-145.27,-146.88,-148.41,-149.88,-151.29,40.082,40.073,40.152,40.25,40.32,40.356,40.368,40.352,40.291,40.154,39.903,39.497,38.915,38.172,37.308,36.368
24.6,-127.28,-129.06,-130.77,-132.46,-134.15,-135.83,-137.52,-139.21,-140.9,-142.59,-144.25,-145.88,-147.44,-148.92,-150.33,-151.69,40.084,40.078,40.159,40.26,40.33,40.363,40.363,40.326,40.236,40.063,39.769,39.318,38.69,37.901,36.994,36.018
24.7,-128.19,-129.95,-131.66,-133.34,-135.02,-136.71,-138.39,-140.08,-141.76,-143.43,-145.08,-146.67,-148.2,-149.63,-150.98,-152.28,40.088,40.086,40.169,40.27,40.338,40.364,40.348,40.284,40.153,39.926,39.565,39.037,38.33,37.463,36.481,35.433
24.8,-129.09,-130.84,-132.53,-134.21,-135.88,-137.56,-139.23,-140.91,-142.58,-144.23,-145.86,-147.42,-148.9,-150.28,-151.57,-152.81,40.093,40.093,40.179,40.282,40.347,40.361,40.321,40.223,40.046,39.762,39.336,38.738,37.958,37.02,35.972,34.862
24.9,-129.98,-131.73,-133.45,-135.16,-136.87,-138.58,-140.29,-142,-143.69,-145.36,-146.97,-148.5,-149.93,-151.25,-152.48,-153.66,40.099,40.102,40.192,40.293,40.351,40.351,40.284,40.137,39.884,39.493,38.932,38.183,37.253,36.175,35.004,33.78
25,-130.86,-132.61,-134.34,-136.06,-137.79,-139.51,-141.23,-142.94,-144.63,-146.29,-147.87,-149.36,-150.74,-152,-153.17,-154.27,40.106,40.11,40.2,40.302,40.354,40.332,40.225,40.014,39.676,39.184,38.515,37.658,36.628,35.465,34.216,32.913
25.1,-131.74,-133.48,-135.22,-136.94,-138.67,-140.39,-142.11,-143.81,-145.48,-147.11,-148.65,-150.08,-151.38,-152.59,-153.76,-154.94,40.114,40.12,40.207,40.297,40.325,40.267,40.11,39.835,39.423,38.848,38.088,37.136,36.012,34.782,33.523,32.25
25.2,-132.61,-134.37,-136.12,-137.86,-139.61,-141.35,-143.08,-144.78,-146.45,-148.04,-149.55,-150.95,-152.22,-153.36,-154.41,-155.38,40.123,40.125,40.211,40.298,40.309,40.209,39.979,39.607,39.08,38.387,37.52,36.481,35.292,33.987,32.606,31.166
25.3,-133.49,-135.25,-137.01,-138.76,-140.51,-142.26,-143.99,-145.67,-147.31,-148.86,-150.3,-151.63,-152.84,-153.93,-154.92,-155.82,40.131,40.133,40.215,40.291,40.279,40.136,39.839,39.376,38.74,37.929,36.946,35.809,34.544,33.173,31.726,30.225
25.4,-134.37,-136.14,-137.9,-139.66,-141.42,-143.18,-144.9,-146.57,-148.18,-149.69,-151.08,-152.35,-153.47,-154.49,-155.46,-156.36,40.139,40.136,40.208,40.262,40.208,40,39.619,39.059,38.321,37.409,36.33,35.095,33.726,32.274,30.782,29.249
25.5,-135.26,-137.02,-138.77,-140.52,-142.27,-144,-145.69,-147.32,-148.87,-150.31,-151.64,-152.83,-153.89,-154.87,-155.81,-156.69,40.145,40.133,40.187,40.211,40.113,39.848,39.397,38.759,37.942,36.957,35.815,34.537,33.146,31.691,30.208,28.691
25.6,-136.14,-137.89,-139.63,-141.36,-143.08,-144.78,-146.42,-147.99,-149.47,-150.85,-152.12,-153.26,-154.29,-155.21,-156.04,-156.81,40.148,40.12,40.152,40.14,39.988,39.656,39.13,38.417,37.531,36.491,35.318,34.031,32.646,31.182,29.669,28.127
25.7,-137.02,-138.77,-140.49,-142.21,-143.91,-145.58,-147.18,-148.7,-150.12,-151.43,-152.63,-153.71,-154.68,-155.54,-156.36,-157.16,40.145,40.098,40.1,40.042,39.826,39.419,38.817,38.031,37.078,35.979,34.756,33.429,32.017,30.543,29.041,27.523
25.8,-137.9,-139.65,-141.37,-143.09,-144.78,-146.42,-147.99,-149.47,-150.84,-152.1,-153.23,-154.25,-155.15,-155.98,-156.78,-157.58,40.133,40.059,40.022,39.907,39.611,39.112,38.421,37.554,36.524,35.354,34.07,32.691,31.238,29.738,28.219,26.688
25.9,-138.78,-140.53,-142.27,-143.99,-145.68,-147.3,-148.84,-150.29,-151.61,-152.81,-153.89,-154.84,-155.69,-156.45,-157.19,-157.93,40.111,40.001,39.913,39.723,39.331,38.73,37.947,36.993,35.88,34.633,33.279,31.835,30.323,28.767,27.193,25.608
26,-139.66,-141.41,-143.16,-144.89,-146.58,-148.19,-149.7,-151.09,-152.36,-153.51,-154.53,-155.44,-156.24,-156.94,-157.54,-158.05,40.074,39.915,39.767,39.505,39.026,38.323,37.428,36.363,35.151,33.818,32.39,30.886,29.32,27.704,26.045,24.357
26.1,-140.54,-142.28,-144.03,-145.76,-147.43,-149.01,-150.48,-151.82,-153.03,-154.09,-155.03,-155.86,-156.59,-157.24,-157.8,-158.31,40.017,39.805,39.587,39.238,38.666,37.875,36.895,35.748,34.457,33.048,31.551,29.989,28.379,26.729,25.048,23.347
26.2,-141.41,-143.15,-144.89,-146.6,-148.24,-149.77,-151.19,-152.48,-153.62,-154.64,-155.53,-156.32,-157,-157.57,-158.07,-158.5,39.937,39.661,39.361,38.911,38.232,37.346,36.281,35.059,33.705,32.251,30.721,29.132,27.493,25.814,24.109,22.386
26.3,-142.28,-144,-145.71,-147.37,-148.93,-150.4,-151.74,-152.97,-154.07,-155.06,-155.92,-156.67,-157.31,-157.84,-158.29,-158.69,39.829,39.475,39.044,38.426,37.615,36.629,35.489,34.22,32.846,31.385,29.852,28.26,26.62,24.945,23.246,21.533
26.4,-143.15,-144.85,-146.54,-148.18,-149.73,-151.16,-152.47,-153.64,-154.67,-155.58,-156.38,-157.07,-157.66,-158.14,-158.53,-158.87,39.687,39.218,38.674,37.972,37.076,36.005,34.781,33.426,31.965,30.425,28.827,27.18,25.493,23.774,22.034,20.281
26.5,-144,-145.68,-147.35,-148.96,-150.47,-151.86,-153.12,-154.23,-155.22,-156.07,-156.8,-157.41,-157.95,-158.4,-158.75,-158.99,39.5,38.936,38.287,37.485,36.5,35.345,34.047,32.626,31.106,29.511,27.856,26.157,24.428,22.675,20.896,19.099
26.6,-144.85,-146.47,-148.07,-149.61,-151.04,-152.35,-153.52,-154.57,-155.51,-156.33,-157.02,-157.6,-158.09,-158.51,-158.82,-159.01,39.27,38.614,37.886,37.025,35.996,34.809,33.491,32.069,30.567,29.002,27.383,25.72,24.035,22.332,20.606,18.867
26.7,-145.68,-147.26,-148.8,-150.27,-151.64,-152.88,-153.99,-154.97,-155.82,-156.56,-157.2,-157.75,-158.2,-158.56,-158.86,-159.1,38.995,38.255,37.448,36.521,35.446,34.227,32.88,31.438,29.921,28.349,26.74,25.099,23.436,21.756,20.066,18.372
26.8,-146.49,-148.02,-149.49,-150.89,-152.19,-153.35,-154.39,-155.3,-156.09,-156.78,-157.38,-157.9,-158.34,-158.68,-158.92,-159.11,38.678,37.857,36.986,36.012,34.9,33.664,32.317,30.877,29.366,27.811,26.229,24.628,23.011,21.379,19.737,18.094
26.9,-147.28,-148.76,-150.18,-151.52,-152.74,-153.84,-154.82,-155.69,-156.44,-157.07,-157.62,-158.09,-158.49,-158.8,-159,-159.12,38.32,37.425,36.478,35.424,34.244,32.954,31.575,30.12,28.6,27.031,25.431,23.817,22.194,20.561,18.918,17.273
27,-148.06,-149.48,-150.85,-152.14,-153.31,-154.35,-155.28,-156.08,-156.78,-157.38,-157.91,-158.35,-158.7,-158.95,-159.1,-159.18,37.921,36.945,35.922,34.806,33.568,32.224,30.795,29.294,27.739,26.15,24.537,22.903,21.257,19.599,17.932,16.266
27.1,-148.8,-150.17,-151.5,-152.73,-153.86,-154.85,-155.73,-156.48,-157.13,-157.68,-158.15,-158.52,-158.82,-159.01,-159.11,-159.12,37.483,36.437,35.337,34.142,32.837,31.436,29.954,28.408,26.812,25.183,23.531,21.858,20.172,18.475,16.771,15.068
27.2,-149.52,-150.85,-152.18,-153.42,-154.54,-155.51,-156.34,-157.05,-157.64,-158.13,-158.52,-158.81,-159.02,-159.14,-159.14,-159.01,37.007,35.866,34.651,33.341,31.91,30.378,28.765,27.092,25.368,23.609,21.822,20.014,18.188,16.345,14.489,12.631
27.3,-150.21,-151.51,-152.82,-154.02,-155.08,-155.99,-156.79,-157.48,-158.03,-158.44,-158.74,-158.94,-159.08,-159.13,-159.02,-158.75,36.494,35.275,33.956,32.523,30.966,29.322,27.62,25.874,24.085,22.262,20.416,18.551,16.67,14.769,12.858,10.953
27.4,-150.88,-152.09,-153.32,-154.51,-155.54,-156.4,-157.11,-157.68,-158.15,-158.53,-158.83,-159.03,-159.13,-159.15,-159.04,-158.77,35.944,34.679,33.378,32.025,30.547,28.959,27.297,25.584,23.84,22.074,20.294,18.5,16.692,14.873,13.051,11.241
27.5,-151.52,-152.73,-153.98,-155.15,-156.14,-156.95,-157.6,-158.1,-158.48,-158.75,-158.93,-159.06,-159.1,-159.01,-158.8,-158.49,35.36,34.047,32.674,31.217,29.626,27.932,26.169,24.364,22.533,20.69,18.841,16.981,15.104,13.22,11.342,9.4737
27.6,-152.14,-153.32,-154.53,-155.64,-156.57,-157.31,-157.89,-158.34,-158.68,-158.91,-159.03,-159.09,-159.04,-158.87,-158.58,-158.17,34.751,33.388,31.955,30.417,28.747,26.988,25.181,23.344,21.485,19.61,17.728,15.836,13.927,12.015,10.115,8.2289
27.7,-152.75,-153.86,-154.93,-155.86,-156.67,-157.36,-157.95,-158.42,-158.75,-158.95,-159.02,-158.99,-158.89,-158.68,-158.31,-157.79,34.115,32.683,31.128,29.46,27.717,25.929,24.112,22.266,20.397,18.515,16.628,14.733,12.825,10.91,9.012,7.1429
27.8,-153.33,-154.42,-155.58,-156.64,-157.47,-158.12,-158.62,-158.99,-159.21,-159.26,-159.17,-158.91,-158.46,-157.82,-157.05,-156.13,33.45,31.911,30.206,28.372,26.419,24.396,22.338,20.261,18.183,16.1,14.004,11.904,9.8168,7.7526,5.7099,3.703
27.9,-153.88,-154.91,-155.95,-156.85,-157.57,-158.15,-158.63,-158.98,-159.17,-159.19,-159.07,-158.78,-158.29,-157.62,-156.81,-155.88,32.751,31.172,29.434,27.568,25.616,23.621,21.605,19.575,17.538,15.493,13.439,11.39,9.3662,7.3733,5.4095,3.4843
28,-154.4,-155.34,-156.32,-157.25,-157.99,-158.51,-158.88,-159.12,-159.23,-159.2,-159,-158.64,-158.08,-157.37,-156.54,-155.57,32.021,30.368,28.61,26.79,24.871,22.886,20.871,18.841,16.807,14.78,12.763,10.768,8.8083,6.8838,4.9963,3.1556
28.1,-154.9,-155.8,-156.65,-157.36,-157.94,-158.41,-158.78,-159.03,-159.13,-159.08,-158.88,-158.52,-158.01,-157.34,-156.52,-155.6,31.259,29.607,27.86,26.025,24.143,22.232,20.3,18.353,16.399,14.448,12.505,10.579,8.6806,6.828,5.0322,3.2719
28.2,-155.38,-156.16,-156.92,-157.59,-158.15,-158.58,-158.88,-159.04,-159.08,-159.02,-158.82,-158.46,-157.95,-157.26,-156.38,-155.32,30.471,28.772,27.025,25.235,23.4,21.528,19.63,17.716,15.797,13.88,11.971,10.086,8.235,6.4374,4.7264,3.1095
28.3,-155.82,-156.53,-157.25,-157.93,-158.49,-158.9,-159.16,-159.28,-159.25,-159.07,-158.74,-158.25,-157.62,-156.84,-155.9,-154.84,29.658,27.925,26.157,24.364,22.527,20.649,18.745,16.827,14.907,12.997,11.11,9.2599,7.4524,5.7028,4.0356,2.4426
28.4,-156.22,-156.89,-157.52,-158.06,-158.49,-158.8,-159.02,-159.16,-159.17,-159.03,-158.72,-158.27,-157.7,-156.97,-156.09,-155.09,28.825,27.099,25.37,23.611,21.821,20.009,18.186,16.355,14.52,12.694,10.894,9.133,7.4159,5.7672,4.2117,2.7398
28.5,-156.6,-157.19,-157.76,-158.26,-158.65,-158.93,-159.1,-159.17,-159.09,-158.86,-158.47,-157.93,-157.26,-156.44,-155.45,-154.35,27.976,26.217,24.455,22.673,20.862,19.031,17.187,15.338,13.49,11.659,9.8619,8.1115,6.4142,4.7953,3.2826,1.8599
28.6,-156.95,-157.48,-158,-158.46,-158.81,-159.04,-159.15,-159.14,-158.97,-158.63,-158.14,-157.47,-156.67,-155.72,-154.6,-153.38,27.114,25.329,23.532,21.713,19.866,17.998,16.119,14.237,12.364,10.517,8.7115,6.9652,5.2854,3.6952,2.219,0.83891
28.7,-157.26,-157.73,-158.2,-158.61,-158.91,-159.09,-159.15,-159.1,-158.9,-158.51,-157.94,-157.21,-156.36,-155.37,-154.22,-152.96,26.24,24.443,22.644,20.829,18.992,17.138,15.277,13.417,11.569,9.755,7.9952,6.3003,4.6743,3.142,1.7332,0.43112
28.8,-157.54,-157.97,-158.4,-158.77,-159.02,-159.15,-159.13,-158.97,-158.64,-158.12,-157.41,-156.54,-155.53,-154.38,-153.1,-151.71,25.355,23.53,21.687,19.823,17.936,16.032,14.123,12.221,10.343,8.5111,6.7474,5.0663,3.4696,1.9716,0.59344,-0.68388
28.9,-157.8,-158.17,-158.54,-158.85,-159.03,-159.08,-159,-158.79,-158.44,-157.9,-157.2,-156.35,-155.35,-154.19,-152.92,-151.58,24.461,22.637,20.815,18.98,17.128,15.268,13.408,11.56,9.7379,7.9635,6.2542,4.6174,3.0816,1.6724,0.36961,-0.85297
29,-158.02,-158.34,-158.68,-158.97,-159.11,-159.1,-158.93,-158.6,-158.09,-157.41,-156.56,-155.57,-154.41,-153.12,-151.75,-150.33,23.557,21.705,19.837,17.956,16.055,14.148,12.248,10.37,8.5325,6.7579,5.0582,3.4466,1.9526,0.57694,-0.70938,-1.9368
29.1,-158.22,-158.51,-158.81,-159.03,-159.11,-159.01,-158.75,-158.32,-157.74,-156.98,-156.04,-154.95,-153.7,-152.35,-150.93,-149.47,22.647,20.782,18.895,16.991,15.073,13.156,11.253,9.38,7.5533,5.7949,4.1274,2.5695,1.1287,-0.20672,-1.4628,-2.6651
29.2,-158.4,-158.64,-158.89,-159.07,-159.08,-158.91,-158.55,-158.01,-157.29,-156.39,-155.33,-154.12,-152.8,-151.39,-149.93,-148.44,21.729,19.843,17.924,15.987,14.039,12.098,10.183,8.3109,6.5013,4.7761,3.1507,1.6307,0.21363,-1.121,-2.3973,-3.6327
29.3,-158.55,-158.74,-158.94,-159.05,-159,-158.75,-158.31,-157.68,-156.86,-155.88,-154.75,-153.51,-152.16,-150.76,-149.31,-147.84,20.804,18.913,16.994,15.061,13.123,11.199,9.3103,7.4773,5.7178,4.047,2.4739,0.99833,-0.39015,-1.71,-2.9824,-4.2236
29.4,-158.68,-158.81,-158.96,-159.02,-158.92,-158.61,-158.1,-157.4,-156.52,-155.49,-154.34,-153.09,-151.76,-150.38,-148.97,-147.54,19.871,17.982,16.084,14.179,12.273,10.39,8.5527,6.7808,5.0917,3.4931,1.985,0.5616,-0.78721,-2.0773,-3.3275,-4.5505
29.5,-158.79,-158.87,-158.96,-158.96,-158.77,-158.37,-157.77,-156.99,-156.04,-154.95,-153.75,-152.47,-151.13,-149.75,-148.34,-146.91,18.933,17.041,15.144,13.244,11.353,9.4948,7.6912,5.9618,4.322,2.7734,1.3091,-0.082581,-1.4136,-2.696,-3.9451,-5.1728
29.6,-158.87,-158.9,-158.94,-158.91,-158.67,-158.22,-157.59,-156.77,-155.79,-154.67,-153.44,-152.15,-150.82,-149.47,-148.11,-146.76,17.991,16.114,14.257,12.408,10.578,8.7887,7.0579,5.4032,3.8429,2.3776,0.99519,-0.32356,-1.5998,-2.8528,-4.0975,-5.3426
29.7,-158.92,-158.91,-158.89,-158.75,-158.43,-157.91,-157.21,-156.34,-155.31,-154.16,-152.92,-151.62,-150.31,-148.98,-147.67,-146.36,17.046,15.175,13.333,11.51,9.7172,7.9727,6.2939,4.6989,3.1995,1.7905,0.45493,-0.83143,-2.0917,-3.3417,-4.5905,-5.8442
29.8,-158.95,-158.86,-158.78,-158.62,-158.24,-157.65,-156.88,-155.93,-154.84,-153.65,-152.39,-151.1,-149.79,-148.47,-147.16,-145.85,16.102,14.246,12.426,10.626,8.8637,7.1626,5.5373,4.0043,2.5705,1.2194,-0.071622,-1.325,-2.5558,-3.7719,-4.9815,-6.1891
29.9,-158.95,-158.82,-158.69,-158.45,-158,-157.36,-156.55,-155.57,-154.45,-153.24,-151.97,-150.68,-149.38,-148.09,-146.8,-145.5,15.162,13.329,11.547,9.7959,8.0915,6.4528,4.8907,3.4228,2.0543,0.76536,-0.47221,-1.6868,-2.8975,-4.1067,-5.3084,-6.4976
30,-158.92,-158.73,-158.53,-158.2,-157.67,-156.93,-156.01,-154.93,-153.74,-152.47,-151.17,-149.86,-148.55,-147.26,-145.99,-144.75,14.228,12.405,10.617,8.8605,7.1623,5.5439,4.019,2.5992,1.2746,0.018846,-1.1976,-2.4006,-3.6045,-4.816,-6.0451,-7.2951
30.1,-158.87,-158.61,-158.33,-157.93,-157.31,-156.49,-155.5,-154.36,-153.12,-151.83,-150.52,-149.2,-147.9,-146.61,-145.36,-144.15,13.304,11.499,9.7279,7.9945,6.33,4.7545,3.2818,1.9162,0.63723,-0.58492,-1.7799,-2.9702,-4.1662,-5.377,-6.6174,-7.8905
30.2,-158.78,-158.45,-158.09,-157.6,-156.9,-156,-154.93,-153.73,-152.47,-151.16,-149.84,-148.52,-147.21,-145.94,-144.71,-143.52,12.387,10.601,8.8439,7.1303,5.4987,3.9682,2.5484,1.2305,-0.017064,-1.2255,-2.417,-3.6048,-4.8034,-6.0327,-7.2978,-8.5918
30.3,-158.65,-158.25,-157.82,-157.25,-156.46,-155.48,-154.34,-153.1,-151.8,-150.47,-149.14,-147.81,-146.51,-145.25,-144.03,-142.85,11.48,9.712,7.9714,6.281,4.6837,3.1988,1.8294,0.55414,-0.663,-1.8518,-3.0299,-4.2115,-5.4211,-6.6764,-7.9661,-9.2835
30.4,-158.5,-158.02,-157.51,-156.86,-156.01,-154.97,-153.8,-152.54,-151.24,-149.93,-148.62,-147.31,-146.03,-144.8,-143.59,-142.42,10.581,8.8452,7.1472,5.5078,3.971,2.5539,1.2476,0.01782,-1.1721,-2.3464,-3.5163,-4.692,-5.8972,-7.1474,-8.4239,-9.7195
30.5,-158.3,-157.77,-157.23,-156.56,-155.72,-154.75,-153.7,-152.59,-151.45,-150.29,-149.13,-147.97,-146.82,-145.68,-144.57,-143.47,9.6927,8.059,6.5531,5.1234,3.782,2.5248,1.3331,0.18651,-0.93181,-2.0364,-3.1334,-4.2226,-5.3072,-6.3963,-7.4886,-8.5775
30.6,-158.07,-157.47,-156.87,-156.16,-155.3,-154.31,-153.25,-152.14,-151.02,-149.89,-148.75,-147.63,-146.51,-145.42,-144.34,-143.27,8.8228,7.2543,5.8132,4.447,3.1702,1.9801,0.85135,-0.24216,-1.3179,-2.3864,-3.4506,-4.5113,-5.5752,-6.6502,-7.7282,-8.7998
30.7,-157.81,-157.19,-156.6,-155.93,-155.13,-154.26,-153.32,-152.36,-151.38,-150.4,-149.42,-148.45,-147.48,-146.53,-145.6,-144.66,7.9898,6.5633,5.3211,4.1527,3.0601,2.0299,1.0402,0.068007,-0.90229,-1.8727,-2.8371,-3.7922,-4.7404,-5.683,-6.6118,-7.5237
30.8,-157.52,-156.86,-156.24,-155.56,-154.77,-153.9,-153,-152.07,-151.14,-150.22,-149.29,-148.38,-147.48,-146.6,-145.73,-144.87,7.1989,5.8668,4.7105,3.6282,2.6193,1.6679,0.74782,-0.16476,-1.0826,-2.0038,-2.9202,-3.8291,-4.7348,-5.6393,-6.5338,-7.4172
30.9,-157.22,-156.53,-155.89,-155.18,-154.38,-153.52,-152.63,-151.74,-150.85,-149.96,-149.09,-148.22,-147.36,-146.52,-145.7,-144.87,6.4627,5.2283,4.1474,3.1358,2.1938,1.3038,0.43594,-0.43566,-1.3209,-2.2138,-3.104,-3.9882,-4.8708,-5.752,-6.6212,-7.4786
31,-156.9,-156.18,-155.49,-154.75,-153.93,-153.05,-152.17,-151.28,-150.41,-149.55,-148.69,-147.85,-147.01,-146.18,-145.36,-144.53,5.7804,4.6279,3.5982,2.6318,1.727,0.86502,0.017088,-0.84103,-1.716,-2.6001,-3.4851,-4.3684,-5.2543,-6.141,-7.0136,-7.8712
31.1,-156.56,-155.79,-155.01,-154.18,-153.29,-152.38,-151.46,-150.55,-149.65,-148.76,-147.86,-146.96,-146.07,-145.17,-144.25,-143.32,5.1497,4.0403,3.0048,2.0339,1.1114,0.21396,-0.67888,-1.5832,-2.5001,-3.4204,-4.3414,-5.2691,-6.211,-7.1545,-8.0757,-8.9776
31.2,-156.2,-155.35,-154.44,-153.47,-152.47,-151.45,-150.43,-149.42,-148.41,-147.39,-146.35,-145.33,-144.32,-143.28,-142.17,-141.01,4.5637,3.4676,2.3726,1.3167,0.29249,-0.71422,-1.7289,-2.7628,-3.8048,-4.8434,-5.8821,-6.9457,-8.0474,-9.1541,-10.223,-11.262
31.3,-155.81,-154.87,-153.8,-152.67,-151.58,-150.53,-149.49,-148.41,-147.27,-146.08,-144.86,-143.64,-142.43,-141.26,-140.07,-138.78,4.0083,2.9202,1.7893,0.66012,-0.50026,-1.6885,-2.8751,-4.0386,-5.1654,-6.2633,-7.3756,-8.527,-9.7248,-11.003,-12.347,-13.699
31.4,-155.39,-154.41,-153.32,-152.2,-151.1,-150.04,-148.98,-147.88,-146.73,-145.53,-144.33,-143.13,-141.96,-140.8,-139.59,-138.25,3.4738,2.4249,1.3279,0.22352,-0.91379,-2.0834,-3.2508,-4.3998,-5.528,-6.6495,-7.8037,-9.0075,-10.252,-11.565,-12.936,-14.31
31.5,-154.93,-153.9,-152.81,-151.72,-150.66,-149.66,-148.62,-147.51,-146.35,-145.17,-143.95,-142.71,-141.49,-140.3,-139.13,-137.9,2.9556,1.9373,0.85049,-0.27063,-1.4289,-2.6377,-3.835,-4.9895,-6.1256,-7.2751,-8.4293,-9.5951,-10.818,-12.145,-13.553,-14.994
31.6,-154.46,-153.39,-152.24,-151.06,-149.89,-148.76,-147.66,-146.57,-145.47,-144.35,-143.16,-141.9,-140.63,-139.38,-138.12,-136.84,2.4459,1.4017,0.26244,-0.90728,-2.0912,-3.283,-4.4795,-5.6909,-6.9101,-8.1392,-9.3375,-10.488,-11.682,-12.964,-14.311,-15.685
31.7,-153.96,-152.86,-151.67,-150.47,-149.31,-148.18,-147.05,-145.92,-144.75,-143.55,-142.32,-141.08,-139.84,-138.61,-137.32,-135.94,1.9389,0.89679,-0.25111,-1.4518,-2.6933,-3.9407,-5.1661,-6.3703,-7.5556,-8.7428,-9.9376,-11.128,-12.37,-13.691,-15.012,-16.289
31.8,-153.45,-152.31,-151.1,-149.9,-148.71,-147.52,-146.34,-145.16,-143.98,-142.77,-141.52,-140.25,-139.02,-137.79,-136.47,-135.06,1.433,0.38714,-0.78945,-2.0445,-3.3274,-4.5925,-5.8358,-7.0712,-8.3035,-9.5255,-10.718,-11.911,-13.192,-14.54,-15.854,-17.131
31.9,-152.93,-151.75,-150.53,-149.34,-148.12,-146.86,-145.59,-144.32,-143.07,-141.83,-140.59,-139.34,-138.08,-136.79,-135.49,-134.16,0.92632,-0.15186,-1.3993,-2.7378,-4.0772,-5.3746,-6.6385,-7.8894,-9.1406,-10.394,-11.657,-12.932,-14.218,-15.527,-16.862,-18.208
32,-152.39,-151.22,-149.98,-148.72,-147.42,-146.12,-144.83,-143.54,-142.25,-140.97,-139.68,-138.4,-137.1,-135.77,-134.43,-133.07,0.412,-0.70799,-2.0247,-3.4243,-4.7985,-6.1283,-7.4309,-8.7237,-10.014,-11.304,-12.599,-13.909,-15.231,-16.565,-17.916,-19.285
32.1,-151.85,-150.66,-149.41,-148.13,-146.81,-145.49,-144.18,-142.86,-141.54,-140.22,-138.91,-137.59,-136.26,-134.9,-133.51,-132.11,-0.11667,-1.2649,-2.6196,-4.0518,-5.443,-6.7866,-8.107,-9.4212,-10.737,-12.054,-13.377,-14.716,-16.072,-17.443,-18.828,-20.227
32.2,-151.29,-150.1,-148.83,-147.53,-146.19,-144.85,-143.51,-142.17,-140.82,-139.48,-138.14,-136.8,-135.45,-134.07,-132.66,-131.24,-0.65937,-1.8376,-3.2231,-4.677,-6.0849,-7.446,-8.7852,-10.119,-11.453,-12.787,-14.131,-15.493,-16.872,-18.265,-19.672,-21.09
32.3,-150.74,-149.52,-148.24,-146.91,-145.56,-144.19,-142.83,-141.47,-140.1,-138.73,-137.37,-136.01,-134.64,-133.25,-131.83,-130.38,-1.2151,-2.418,-3.8261,-5.2994,-6.7292,-8.1143,-9.474,-10.824,-12.174,-13.527,-14.892,-16.278,-17.683,-19.103,-20.534,-21.972
32.4,-150.17,-148.93,-147.62,-146.26,-144.87,-143.49,-142.12,-140.74,-139.36,-137.97,-136.6,-135.22,-133.82,-132.4,-130.95,-129.49,-1.7831,-3.0089,-4.4327,-5.9168,-7.3666,-8.778,-10.168,-11.547,-12.923,-14.301,-15.689,-17.095,-18.514,-19.945,-21.392,-22.854
32.5,-149.59,-148.33,-147,-145.63,-144.23,-142.83,-141.44,-140.05,-138.65,-137.26,-135.87,-134.49,-133.09,-131.67,-130.22,-128.76,-2.3623,-3.6033,-5.0389,-6.5388,-8.007,-9.4391,-10.847,-12.242,-13.634,-15.021,-16.414,-17.824,-19.25,-20.688,-22.142,-23.61
32.6,-149,-147.72,-146.37,-144.98,-143.56,-142.13,-140.72,-139.31,-137.89,-136.48,-135.07,-133.66,-132.25,-130.81,-129.35,-127.87,-2.9517,-4.2162,-5.6753,-7.1957,-8.6842,-10.138,-11.568,-12.984,-14.392,-15.796,-17.208,-18.641,-20.092,-21.556,-23.033,-24.521
32.7,-148.4,-147.09,-145.74,-144.35,-142.92,-141.48,-140.04,-138.59,-137.14,-135.7,-134.27,-132.85,-131.42,-129.97,-128.5,-127.02,-3.552,-4.8364,-6.313,-7.8548,-9.3676,-10.838,-12.28,-13.71,-15.128,-16.54,-17.966,-19.42,-20.897,-22.388,-23.896,-25.42
32.8,-147.79,-146.47,-145.08,-143.65,-142.18,-140.71,-139.26,-137.81,-136.36,-134.9,-133.45,-132,-130.54,-129.06,-127.56,-126.03,-4.1635,-5.4731,-6.9765,-8.535,-10.061,-11.555,-13.029,-14.491,-15.943,-17.386,-18.838,-20.311,-21.801,-23.303,-24.819,-26.349
32.9,-147.17,-145.82,-144.41,-142.96,-141.48,-140,-138.53,-137.06,-135.59,-134.11,-132.65,-131.18,-129.7,-128.19,-126.67,-125.12,-4.7865,-6.1117,-7.6215,-9.1892,-10.743,-12.266,-13.764,-15.247,-16.717,-18.178,-19.647,-21.136,-22.642,-24.159,-25.694,-27.246
33,-146.54,-145.16,-143.74,-142.31,-140.83,-139.33,-137.83,-136.34,-134.86,-133.38,-131.89,-130.4,-128.89,-127.37,-125.82,-124.25,-5.4191,-6.7574,-8.2718,-9.8476,-11.411,-12.936,-14.441,-15.946,-17.443,-18.928,-20.414,-21.916,-23.436,-24.973,-26.528,-28.099
33.1,-145.9,-144.5,-143.05,-141.57,-140.06,-138.54,-137.03,-135.51,-134.01,-132.5,-130.99,-129.47,-127.95,-126.41,-124.84,-123.26,-6.0605,-7.4224,-8.9641,-10.565,-12.158,-13.72,-15.26,-16.786,-18.298,-19.803,-21.314,-22.844,-24.392,-25.954,-27.533,-29.126
33.2,-145.24,-143.81,-142.35,-140.89,-139.39,-137.85,-136.3,-134.78,-133.27,-131.75,-130.23,-128.69,-127.14,-125.58,-123.99,-122.38,-6.712,-8.0873,-9.6381,-11.251,-12.853,-14.414,-15.955,-17.499,-19.041,-20.572,-22.105,-23.644,-25.202,-26.791,-28.398,-30.019
33.3,-144.57,-143.13,-141.65,-140.17,-138.65,-137.08,-135.51,-133.96,-132.42,-130.9,-129.36,-127.78,-126.2,-124.63,-122.99,-121.35,-7.3732,-8.7737,-10.355,-11.997,-13.622,-15.196,-16.747,-18.301,-19.857,-21.418,-22.977,-24.517,-26.089,-27.718,-29.339,-30.987
33.4,-143.9,-142.43,-140.94,-139.45,-137.92,-136.32,-134.72,-133.13,-131.55,-129.96,-128.38,-126.8,-125.23,-123.63,-122.02,-120.38,-8.0453,-9.4696,-11.078,-12.754,-14.414,-16.017,-17.594,-19.172,-20.744,-22.306,-23.877,-25.475,-27.098,-28.736,-30.392,-32.06
33.5,-143.21,-141.73,-140.2,-138.64,-137.05,-135.45,-133.85,-132.26,-130.67,-129.09,-127.5,-125.88,-124.27,-122.67,-121.02,-119.34,-8.7294,-10.18,-11.814,-13.499,-15.169,-16.809,-18.432,-20.044,-21.649,-23.252,-24.853,-26.444,-28.068,-29.75,-31.433,-33.119
33.6,-142.51,-141,-139.46,-137.93,-136.35,-134.71,-133.07,-131.47,-129.93,-128.35,-126.7,-125.03,-123.43,-121.82,-120.12,-118.34,-9.4247,-10.884,-12.525,-14.229,-15.91,-17.53,-19.129,-20.757,-22.413,-24.04,-25.596,-27.159,-28.837,-30.572,-32.269,-33.926
33.7,-141.8,-140.27,-138.72,-137.16,-135.55,-133.89,-132.22,-130.6,-129.03,-127.43,-125.75,-124.06,-122.44,-120.8,-119.08,-117.28,-10.13,-11.62,-13.293,-15.022,-16.724,-18.368,-19.992,-21.642,-23.32,-24.973,-26.558,-28.148,-29.847,-31.6,-33.316,-35
33.8,-141.08,-139.53,-137.94,-136.33,-134.69,-133.02,-131.35,-129.72,-128.12,-126.5,-124.81,-123.1,-121.46,-119.8,-118.04,-116.22,-10.846,-12.355,-14.043,-15.779,-17.5,-19.184,-20.854,-22.536,-24.233,-25.905,-27.513,-29.127,-30.847,-32.615,-34.341,-36.032
33.9,-140.35,-138.77,-137.18,-135.61,-133.98,-132.29,-130.57,-128.9,-127.28,-125.64,-123.93,-122.2,-120.54,-118.88,-117.1,-115.25,-11.573,-13.091,-14.794,-16.569,-18.32,-20.001,-21.656,-23.335,-25.044,-26.736,-28.364,-29.998,-31.749,-33.548,-35.302,-37.022
34,-139.61,-138.02,-136.4,-134.75,-133.06,-131.34,-129.63,-127.95,-126.31,-124.65,-122.91,-121.16,-119.47,-117.77,-115.98,-114.11,-12.31,-13.866,-15.603,-17.384,-19.147,-20.873,-22.586,-24.308,-26.045,-27.761,-29.413,-31.07,-32.835,-34.648,-36.418,-38.156
34.1,-138.86,-137.23,-135.61,-134.01,-132.35,-130.62,-128.87,-127.14,-125.46,-123.77,-122.01,-120.24,-118.55,-116.86,-115.06,-113.18,-13.059,-14.617,-16.363,-18.187,-19.984,-21.708,-23.402,-25.112,-26.845,-28.569,-30.236,-31.918,-33.725,-35.584,-37.398,-39.179
34.2,-138.1,-136.46,-134.82,-133.16,-131.44,-129.67,-127.89,-126.17,-124.48,-122.78,-121,-119.2,-117.47,-115.73,-113.89,-111.99,-13.818,-15.42,-17.211,-19.051,-20.855,-22.597,-24.327,-26.088,-27.872,-29.635,-31.334,-33.033,-34.845,-36.698,-38.507,-40.294
34.3,-137.32,-135.67,-133.99,-132.29,-130.54,-128.77,-127,-125.25,-123.54,-121.82,-120.02,-118.21,-116.46,-114.7,-112.83,-110.9,-14.59,-16.204,-18,-19.841,-21.664,-23.454,-25.229,-27.007,-28.798,-30.58,-32.3,-34.023,-35.858,-37.733,-39.56,-41.361
34.4,-136.54,-134.86,-133.16,-131.47,-129.72,-127.94,-126.16,-124.4,-122.67,-120.91,-119.09,-117.27,-115.49,-113.7,-111.8,-109.87,-15.372,-16.993,-18.793,-20.652,-22.49,-24.291,-26.083,-27.88,-29.688,-31.473,-33.209,-34.971,-36.821,-38.713,-40.569,-42.432
34.5,-135.75,-134.04,-132.35,-130.67,-128.94,-127.11,-125.26,-123.45,-121.69,-119.93,-118.1,-116.25,-114.46,-112.65,-110.74,-108.76,-16.164,-17.81,-19.646,-21.557,-23.435,-25.23,-26.996,-28.788,-30.613,-32.444,-34.217,-35.983,-37.866,-39.785,-41.654,-43.514
34.6,-134.94,-133.23,-131.49,-129.73,-127.93,-126.1,-124.27,-122.45,-120.66,-118.87,-117.02,-115.14,-113.33,-111.51,-109.58,-107.6,-16.966,-18.646,-20.508,-22.41,-24.298,-26.156,-27.994,-29.825,-31.671,-33.517,-35.306,-37.09,-38.99,-40.928,-42.82,-44.7
34.7,-134.13,-132.38,-130.64,-128.95,-127.19,-125.34,-123.47,-121.64,-119.85,-118.03,-116.15,-114.29,-112.46,-110.58,-108.59,-106.59,-17.78,-19.455,-21.321,-23.268,-25.181,-27.011,-28.813,-30.65,-32.516,-34.347,-36.142,-37.995,-39.923,-41.87,-43.773,-45.701
34.8,-133.31,-131.55,-129.8,-128.04,-126.21,-124.31,-122.41,-120.55,-118.72,-116.88,-114.99,-113.06,-111.22,-109.36,-107.4,-105.39,-18.603,-20.331,-22.252,-24.222,-26.152,-28.013,-29.861,-31.732,-33.615,-35.494,-37.322,-39.148,-41.098,-43.083,-45.021,-46.958
34.9,-132.47,-130.7,-128.91,-127.1,-125.23,-123.34,-121.46,-119.62,-117.79,-115.93,-114,-112.1,-110.21,-108.28,-106.26,-104.24,-19.439,-21.175,-23.088,-25.04,-26.967,-28.867,-30.768,-32.684,-34.608,-36.489,-38.328,-40.221,-42.179,-44.155,-46.093,-48.075
35,-131.63,-129.83,-128.03,-126.23,-124.38,-122.49,-120.6,-118.73,-116.88,-114.98,-113.03,-111.1,-109.19,-107.25,-105.22,-103.18,-20.286,-22.021,-23.933,-25.905,-27.85,-29.76,-31.665,-33.583,-35.509,-37.4,-39.254,-41.161,-43.147,-45.166,-47.156,-49.196
35.1,-130.78,-128.95,-127.15,-125.38,-123.54,-121.6,-119.64,-117.73,-115.86,-113.95,-111.99,-110.03,-108.1,-106.15,-104.1,-102.05,-21.141,-22.904,-24.855,-26.879,-28.865,-30.768,-32.647,-34.562,-36.513,-38.436,-40.316,-42.239,-44.242,-46.284,-48.293,-50.348
35.2,-129.91,-128.08,-126.24,-124.37,-122.45,-120.5,-118.56,-116.65,-114.76,-112.84,-110.85,-108.89,-106.94,-104.95,-102.87,-100.8,-22.006,-23.802,-25.778,-27.789,-29.776,-31.736,-33.693,-35.661,-37.641,-39.584,-41.483,-43.434,-45.452,-47.488,-49.489,-51.55
35.3,-129.04,-127.17,-125.34,-123.56,-121.71,-119.75,-117.74,-115.77,-113.85,-111.92,-109.94,-107.94,-105.97,-103.97,-101.86,-99.749,-22.882,-24.67,-26.655,-28.732,-30.763,-32.696,-34.586,-36.514,-38.492,-40.463,-42.398,-44.363,-46.399,-48.474,-50.514,-52.604
35.4,-128.16,-126.29,-124.43,-122.56,-120.6,-118.57,-116.55,-114.58,-112.63,-110.67,-108.65,-106.63,-104.65,-102.65,-100.56,-98.459,-23.768,-25.621,-27.669,-29.757,-31.797,-33.766,-35.732,-37.729,-39.734,-41.728,-43.683,-45.644,-47.699,-49.785,-51.83,-53.918
35.5,-127.27,-125.37,-123.5,-121.67,-119.75,-117.72,-115.67,-113.66,-111.71,-109.74,-107.71,-105.68,-103.66,-101.62,-99.477,-97.332,-24.666,-26.514,-28.557,-30.667,-32.726,-34.69,-36.627,-38.607,-40.633,-42.652,-44.633,-46.638,-48.71,-50.822,-52.899,-55.021
35.6,-126.37,-124.47,-122.55,-120.6,-118.6,-116.58,-114.56,-112.55,-110.58,-108.57,-106.52,-104.47,-102.44,-100.36,-98.199,-96.051,-25.577,-27.462,-29.52,-31.597,-33.658,-35.699,-37.732,-39.767,-41.815,-43.843,-45.837,-47.87,-49.961,-52.076,-54.159,-56.305
35.7,-125.46,-123.52,-121.6,-119.7,-117.75,-115.74,-113.72,-111.71,-109.72,-107.7,-105.65,-103.57,-101.5,-99.416,-97.215,-95.02,-26.497,-28.351,-30.374,-32.469,-34.539,-36.565,-38.58,-40.605,-42.648,-44.687,-46.708,-48.753,-50.863,-53.026,-55.154,-57.348
35.8,-124.54,-122.58,-120.64,-118.69,-116.7,-114.67,-112.63,-110.59,-108.57,-106.53,-104.44,-102.35,-100.26,-98.156,-95.95,-93.748,-27.423,-29.314,-31.374,-33.483,-35.573,-37.635,-39.689,-41.742,-43.809,-45.872,-47.91,-49.975,-52.105,-54.281,-56.427,-58.633
35.9,-123.61,-121.63,-119.66,-117.71,-115.71,-113.67,-111.64,-109.6,-107.56,-105.5,-103.4,-101.29,-99.185,-97.062,-94.835,-92.612,-28.357,-30.245,-32.304,-34.424,-36.518,-38.588,-40.665,-42.741,-44.818,-46.89,-48.949,-51.033,-53.18,-55.381,-57.552,-59.786
36,-122.67,-120.66,-118.69,-116.72,-114.7,-112.64,-110.58,-108.52,-106.45,-104.37,-102.26,-100.13,-98.005,-95.869,-93.632,-91.398,-29.298,-31.205,-33.289,-35.433,-37.549,-39.641,-41.738,-43.829,-45.92,-48.008,-50.086,-52.188,-54.354,-56.576,-58.769,-61.023
36.1,-121.71,-119.69,-117.7,-115.72,-113.67,-111.59,-109.51,-107.43,-105.35,-103.26,-101.14,-98.993,-96.85,-94.688,-92.422,-90.159,-30.246,-32.169,-34.275,-36.438,-38.569,-40.676,-42.791,-44.905,-47.019,-49.133,-51.238,-53.361,-55.54,-57.77,-59.966,-62.225
36.2,-120.75,-118.71,-116.7,-114.71,-112.65,-110.55,-108.45,-106.35,-104.24,-102.13,-99.993,-97.835,-95.681,-93.51,-91.23,-88.944,-31.202,-33.143,-35.27,-37.456,-39.608,-41.736,-43.867,-45.991,-48.117,-50.248,-52.373,-54.518,-56.722,-58.978,-61.197,-63.466
36.3,-119.78,-117.72,-115.7,-113.67,-111.59,-109.5,-107.38,-105.24,-103.11,-100.98,-98.829,-96.665,-94.509,-92.338,-90.048,-87.725,-32.166,-34.127,-36.275,-38.476,-40.653,-42.818,-44.965,-47.089,-49.219,-51.363,-53.51,-55.684,-57.918,-60.208,-62.451,-64.718
36.4,-118.8,-116.73,-114.69,-112.66,-110.56,-108.43,-106.29,-104.14,-101.99,-99.858,-97.706,-95.543,-93.379,-91.19,-88.858,-86.451,-33.139,-35.115,-37.28,-39.506,-41.694,-43.863,-46.023,-48.161,-50.31,-52.481,-54.66,-56.868,-59.132,-61.441,-63.68,-65.9
36.5,-117.81,-115.72,-113.67,-111.63,-109.51,-107.37,-105.21,-103.02,-100.85,-98.688,-96.523,-94.357,-92.193,-89.99,-87.62,-85.131,-34.121,-36.119,-38.308,-40.552,-42.758,-44.943,-47.118,-49.267,-51.427,-53.614,-55.82,-58.067,-60.371,-62.705,-64.943,-67.11
36.6,-116.81,-114.71,-112.64,-110.57,-108.42,-106.25,-104.07,-101.87,-99.686,-97.524,-95.363,-93.198,-91.005,-88.735,-86.277,-83.679,-35.112,-37.129,-39.337,-41.598,-43.815,-46.017,-48.218,-50.392,-52.58,-54.801,-57.047,-59.33,-61.643,-63.95,-66.129,-68.203
36.7,-115.81,-113.68,-111.59,-109.49,-107.32,-105.13,-102.95,-100.74,-98.543,-96.367,-94.2,-92.023,-89.79,-87.441,-84.873,-82.142,-36.113,-38.146,-40.37,-42.641,-44.867,-47.091,-49.325,-51.527,-53.735,-55.981,-58.259,-60.569,-62.885,-65.153,-67.245,-69.191
36.8,-114.79,-112.65,-110.57,-108.56,-106.46,-104.22,-101.92,-99.654,-97.457,-95.268,-93.069,-90.856,-88.573,-86.15,-83.476,-80.61,-37.122,-39.171,-41.434,-43.8,-46.102,-48.287,-50.419,-52.598,-54.851,-57.124,-59.412,-61.731,-64.039,-66.271,-68.275,-70.072
36.9,-113.77,-111.71,-109.76,-107.81,-105.82,-103.78,-101.74,-99.724,-97.744,-95.779,-93.755,-91.68,-89.618,-87.49,-85.266,-82.966,-38.143,-40.175,-42.3,-44.417,-46.481,-48.51,-50.532,-52.575,-54.662,-56.773,-58.836,-60.857,-62.908,-64.908,-66.802,-68.623
37,-112.75,-110.75,-109,-107.3,-105.52,-103.69,-101.86,-100.08,-98.315,-96.509,-94.667,-92.865,-91.087,-89.271,-87.406,-85.496,-39.175,-41.089,-42.995,-44.928,-46.79,-48.599,-50.418,-52.286,-54.178,-56.032,-57.843,-59.678,-61.528,-63.321,-65.022,-66.643
37.1,-111.72,-109.81,-108.12,-106.44,-104.72,-102.97,-101.23,-99.502,-97.813,-96.098,-94.32,-92.55,-90.843,-89.156,-87.423,-85.626,-40.203,-42.113,-43.974,-45.798,-47.569,-49.321,-51.076,-52.861,-54.686,-56.488,-58.219,-59.938,-61.685,-63.401,-65.02,-66.533
37.2,-110.73,-108.85,-107.18,-105.56,-103.87,-102.13,-100.39,-98.682,-97.017,-95.325,-93.562,-91.8,-90.103,-88.418,-86.665,-84.83,-41.206,-43.047,-44.869,-46.699,-48.46,-50.182,-51.907,-53.672,-55.477,-57.258,-58.961,-60.652,-62.389,-64.107,-65.719,-67.204
37.3,-109.77,-107.96,-106.35,-104.75,-103.09,-101.41,-99.728,-98.073,-96.452,-94.805,-93.098,-91.399,-89.757,-88.107,-86.388,-84.596,-42.182,-43.993,-45.769,-47.519,-49.221,-50.901,-52.587,-54.308,-56.065,-57.798,-59.463,-61.121,-62.803,-64.437,-65.959,-67.364
37.4,-108.84,-107.07,-105.53,-104.01,-102.44,-100.84,-99.248,-97.683,-96.145,-94.579,-92.961,-91.363,-89.822,-88.262,-86.632,-84.935,-43.132,-44.862,-46.544,-48.215,-49.836,-51.435,-53.041,-54.683,-56.357,-58.004,-59.591,-61.182,-62.796,-64.348,-65.786,-67.11
37.5,-107.93,-106.2,-104.66,-103.14,-101.57,-99.986,-98.397,-96.819,-95.256,-93.686,-92.074,-90.476,-88.912,-87.287,-85.604,-83.869,-44.055,-45.761,-47.442,-49.112,-50.739,-52.349,-53.963,-55.59,-57.235,-58.871,-60.458,-62.045,-63.642,-65.146,-66.554,-67.868
37.6,-107.05,-105.38,-103.89,-102.43,-100.93,-99.409,-97.886,-96.368,-94.853,-93.339,-91.82,-90.285,-88.722,-87.137,-85.52,-83.853,-44.95,-46.591,-48.198,-49.803,-51.376,-52.934,-54.495,-56.061,-57.632,-59.205,-60.772,-62.315,-63.815,-65.269,-66.66,-67.961
37.7,-106.19,-104.57,-103.13,-101.71,-100.25,-98.777,-97.302,-95.833,-94.368,-92.904,-91.435,-89.949,-88.435,-86.895,-85.319,-83.693,-45.821,-47.414,-48.971,-50.527,-52.05,-53.558,-55.072,-56.593,-58.12,-59.649,-61.171,-62.669,-64.124,-65.529,-66.865,-68.11
37.8,-105.35,-103.77,-102.35,-100.95,-99.516,-98.051,-96.589,-95.14,-93.697,-92.254,-90.802,-89.329,-87.824,-86.287,-84.71,-83.083,-46.666,-48.224,-49.765,-51.309,-52.814,-54.296,-55.784,-57.286,-58.794,-60.303,-61.802,-63.273,-64.7,-66.074,-67.379,-68.596
37.9,-104.54,-103.01,-101.65,-100.32,-98.95,-97.567,-96.184,-94.803,-93.424,-92.043,-90.656,-89.254,-87.825,-86.36,-84.857,-83.312,-47.487,-48.996,-50.466,-51.927,-53.361,-54.786,-56.217,-57.653,-59.091,-60.528,-61.957,-63.363,-64.725,-66.025,-67.249,-68.389
38,-103.75,-102.26,-100.94,-99.646,-98.32,-96.976,-95.632,-94.295,-92.96,-91.624,-90.282,-88.922,-87.53,-86.102,-84.634,-83.129,-48.286,-49.747,-51.17,-52.59,-53.983,-55.365,-56.752,-58.149,-59.548,-60.947,-62.338,-63.703,-65.021,-66.274,-67.452,-68.55
38.1,-102.98,-101.52,-100.2,-98.898,-97.568,-96.216,-94.866,-93.526,-92.189,-90.847,-89.491,-88.105,-86.677,-85.206,-83.69,-82.132,-49.061,-50.5,-51.931,-53.362,-54.763,-56.147,-57.536,-58.936,-60.339,-61.738,-63.123,-64.472,-65.767,-66.996,-68.149,-69.221
38.2,-102.24,-100.82,-99.558,-98.321,-97.058,-95.78,-94.502,-93.228,-91.954,-90.676,-89.387,-88.075,-86.723,-85.328,-83.892,-82.425,-49.813,-51.205,-52.567,-53.923,-55.255,-56.578,-57.907,-59.242,-60.579,-61.911,-63.232,-64.523,-65.758,-66.921,-68.006,-69.018
38.3,-101.51,-100.13,-98.915,-97.727,-96.515,-95.288,-94.06,-92.834,-91.606,-90.374,-89.132,-87.867,-86.564,-85.219,-83.835,-82.423,-50.548,-51.897,-53.208,-54.514,-55.798,-57.074,-58.356,-59.644,-60.933,-62.217,-63.489,-64.733,-65.923,-67.041,-68.083,-69.055
38.4,-100.79,-99.459,-98.281,-97.13,-95.956,-94.767,-93.577,-92.389,-91.198,-90.001,-88.794,-87.563,-86.293,-84.979,-83.627,-82.248,-51.262,-52.574,-53.849,-55.115,-56.36,-57.598,-58.842,-60.093,-61.343,-62.588,-63.821,-65.025,-66.176,-67.255,-68.259,-69.195
38.5,-100.1,-98.788,-97.605,-96.446,-95.268,-94.077,-92.884,-91.696,-90.507,-89.311,-88.095,-86.841,-85.535,-84.178,-82.778,-81.347,-51.955,-53.248,-54.526,-55.797,-57.048,-58.291,-59.537,-60.79,-62.044,-63.29,-64.516,-65.698,-66.812,-67.844,-68.792,-69.666
38.6,-99.431,-98.159,-97.032,-95.934,-94.817,-93.684,-92.548,-91.414,-90.279,-89.136,-87.977,-86.785,-85.546,-84.259,-82.933,-81.581,-52.628,-53.875,-55.095,-56.308,-57.503,-58.689,-59.879,-61.075,-62.271,-63.461,-64.633,-65.768,-66.839,-67.834,-68.749,-69.597
38.7,-98.774,-97.525,-96.406,-95.313,-94.197,-93.066,-91.935,-90.809,-89.681,-88.543,-87.381,-86.175,-84.911,-83.592,-82.231,-80.843,-53.286,-54.517,-55.735,-56.947,-58.138,-59.319,-60.504,-61.697,-62.889,-64.072,-65.23,-66.339,-67.371,-68.316,-69.176,-69.969
38.8,-98.133,-96.933,-95.879,-94.851,-93.807,-92.748,-91.685,-90.622,-89.553,-88.476,-87.382,-86.252,-85.073,-83.847,-82.583,-81.298,-53.928,-55.114,-56.262,-57.399,-58.518,-59.632,-60.751,-61.877,-63.003,-64.121,-65.22,-66.278,-67.272,-68.19,-69.032,-69.815
38.9,-97.508,-96.325,-95.268,-94.234,-93.183,-92.118,-91.052,-89.987,-88.919,-87.837,-86.728,-85.571,-84.352,-83.076,-81.759,-80.419,-54.555,-55.727,-56.88,-58.026,-59.154,-60.274,-61.397,-62.527,-63.656,-64.771,-65.858,-66.891,-67.842,-68.7,-69.474,-70.185
39,-96.901,-95.758,-94.746,-93.762,-92.764,-91.753,-90.738,-89.719,-88.695,-87.658,-86.594,-85.488,-84.327,-83.115,-81.867,-80.598,-55.165,-56.298,-57.401,-58.493,-59.569,-60.64,-61.713,-62.792,-63.869,-64.934,-65.971,-66.959,-67.874,-68.704,-69.456,-70.148
39.1,-96.307,-95.181,-94.17,-93.186,-92.19,-91.183,-90.17,-89.156,-88.136,-87.1,-86.029,-84.905,-83.72,-82.477,-81.195,-79.889,-55.761,-56.879,-57.98,-59.069,-60.144,-61.211,-62.28,-63.352,-64.422,-65.477,-66.497,-67.455,-68.328,-69.103,-69.787,-70.402
39.2,-95.729,-94.628,-93.642,-92.684,-91.712,-90.726,-89.735,-88.744,-87.746,-86.729,-85.676,-84.564,-83.385,-82.147,-80.87,-79.574,-56.342,-57.433,-58.509,-59.579,-60.633,-61.678,-62.724,-63.774,-64.82,-65.849,-66.839,-67.761,-68.588,-69.311,-69.943,-70.513
39.3,-95.162,-94.082,-93.11,-92.164,-91.205,-90.234,-89.259,-88.282,-87.296,-86.286,-85.231,-84.113,-82.922,-81.672,-80.384,-79.079,-56.911,-57.987,-59.052,-60.107,-61.146,-62.178,-63.21,-64.246,-65.276,-66.283,-67.242,-68.121,-68.896,-69.558,-70.125,-70.631
39.4,-94.608,-93.55,-92.602,-91.68,-90.746,-89.799,-88.847,-87.891,-86.924,-85.932,-84.892,-83.786,-82.607,-81.369,-80.096,-78.808,-57.469,-58.524,-59.564,-60.596,-61.612,-62.619,-63.625,-64.635,-65.637,-66.614,-67.539,-68.378,-69.106,-69.717,-70.232,-70.688
39.5,-94.063,-93.021,-92.078,-91.159,-90.234,-89.298,-88.353,-87.399,-86.426,-85.419,-84.357,-83.226,-82.026,-80.772,-79.488,-78.19,-58.017,-59.06,-60.093,-61.114,-62.122,-63.123,-64.12,-65.113,-66.091,-67.034,-67.915,-68.703,-69.374,-69.927,-70.385,-70.786
39.6,-93.529,-92.507,-91.589,-90.699,-89.802,-88.892,-87.97,-87.035,-86.077,-85.084,-84.039,-82.928,-81.752,-80.525,-79.269,-78.001,-58.556,-59.575,-60.58,-61.575,-62.556,-63.528,-64.495,-65.453,-66.393,-67.298,-68.14,-68.891,-69.526,-70.044,-70.468,-70.839
39.7,-93.003,-91.989,-91.067,-90.171,-89.267,-88.349,-87.418,-86.473,-85.5,-84.483,-83.401,-82.241,-81.01,-79.728,-78.42,-77.103,-59.086,-60.1,-61.116,-62.126,-63.123,-64.108,-65.084,-66.049,-66.989,-67.881,-68.691,-69.382,-69.928,-70.329,-70.621,-70.845
39.8,-92.487,-91.484,-90.568,-89.677,-88.777,-87.861,-86.929,-85.976,-84.986,-83.944,-82.831,-81.64,-80.381,-79.078,-77.756,-76.427,-59.607,-60.614,-61.629,-62.64,-63.637,-64.622,-65.593,-66.545,-67.462,-68.317,-69.075,-69.7,-70.165,-70.478,-70.679,-70.816
39.9,-91.977,-90.997,-90.115,-89.255,-88.387,-87.501,-86.593,-85.659,-84.685,-83.66,-82.571,-81.41,-80.188,-78.927,-77.651,-76.372,-60.123,-61.111,-62.089,-63.056,-64.009,-64.948,-65.871,-66.77,-67.631,-68.433,-69.146,-69.732,-70.166,-70.451,-70.633,-70.766
40,-91.473,-90.494,-89.599,-88.729,-87.846,-86.939,-86.004,-85.032,-84.012,-82.926,-81.765,-80.532,-79.247,-77.939,-76.626,-75.317,-60.635,-61.623,-62.623,-63.624,-64.61,-65.576,-66.516,-67.42,-68.268,-69.028,-69.666,-70.145,-70.455,-70.615,-70.668,-70.655
40.1,-90.976,-90.011,-89.122,-88.248,-87.36,-86.447,-85.5,-84.51,-83.465,-82.354,-81.169,-79.92,-78.629,-77.326,-76.026,-74.732,-61.14,-62.124,-63.115,-64.096,-65.058,-65.996,-66.902,-67.764,-68.56,-69.261,-69.829,-70.231,-70.455,-70.527,-70.494,-70.392
40.2,-90.485,-89.521,-88.63,-87.755,-86.864,-85.941,-84.976,-83.959,-82.881,-81.734,-80.517,-79.243,-77.94,-76.634,-75.338,-74.056,-61.642,-62.618,-63.607,-64.59,-65.551,-66.482,-67.37,-68.2,-68.95,-69.59,-70.082,-70.396,-70.527,-70.505,-70.371,-70.158
40.3,-89.996,-89.04,-88.157,-87.29,-86.402,-85.477,-84.502,-83.469,-82.371,-81.205,-79.975,-78.699,-77.404,-76.112,-74.837,-73.582,-62.141,-63.109,-64.088,-65.058,-66.003,-66.909,-67.763,-68.548,-69.241,-69.815,-70.237,-70.48,-70.548,-70.467,-70.268,-69.981
40.4,-89.51,-88.553,-87.659,-86.777,-85.867,-84.911,-83.895,-82.812,-81.661,-80.443,-79.166,-77.853,-76.533,-75.229,-73.956,-72.716,-62.636,-63.605,-64.593,-65.574,-66.524,-67.424,-68.257,-69.002,-69.636,-70.127,-70.443,-70.569,-70.52,-70.315,-69.973,-69.528
40.5,-89.027,-88.07,-87.173,-86.28,-85.352,-84.369,-83.319,-82.198,-81.006,-79.748,-78.44,-77.111,-75.789,-74.495,-73.241,-72.025,-63.129,-64.095,-65.082,-66.059,-66.999,-67.879,-68.678,-69.372,-69.936,-70.339,-70.552,-70.574,-70.415,-70.091,-69.634,-69.082
40.6,-88.544,-87.585,-86.684,-85.782,-84.836,-83.823,-82.736,-81.573,-80.339,-79.045,-77.717,-76.381,-75.066,-73.791,-72.564,-71.378,-63.62,-64.583,-65.568,-66.543,-67.471,-68.324,-69.079,-69.712,-70.195,-70.499,-70.607,-70.521,-70.249,-69.812,-69.246,-68.593
40.7,-88.061,-87.101,-86.2,-85.298,-84.34,-83.302,-82.181,-80.978,-79.706,-78.383,-77.038,-75.7,-74.397,-73.148,-71.951,-70.789,-64.11,-65.069,-66.055,-67.034,-67.952,-68.779,-69.488,-70.055,-70.452,-70.655,-70.653,-70.447,-70.046,-69.475,-68.785,-68.027
40.8,-87.578,-86.624,-85.73,-84.827,-83.861,-82.811,-81.672,-80.456,-79.181,-77.876,-76.566,-75.277,-74.019,-72.772,-71.501,-70.192,-64.598,-65.554,-66.529,-67.485,-68.371,-69.152,-69.797,-70.279,-70.575,-70.67,-70.564,-70.278,-69.859,-69.374,-68.877,-68.366
40.9,-87.095,-86.144,-85.242,-84.307,-83.301,-82.211,-81.04,-79.801,-78.514,-77.202,-75.891,-74.605,-73.365,-72.182,-71.054,-69.965,-65.086,-66.031,-66.977,-67.879,-68.696,-69.398,-69.961,-70.359,-70.572,-70.589,-70.412,-70.053,-69.527,-68.859,-68.085,-67.246
41,-86.611,-85.647,-84.732,-83.788,-82.771,-81.665,-80.48,-79.237,-77.959,-76.669,-75.392,-74.15,-72.958,-71.827,-70.757,-69.732,-65.569,-66.488,-67.401,-68.268,-69.04,-69.68,-70.164,-70.476,-70.604,-70.545,-70.305,-69.897,-69.335,-68.642,-67.848,-66.987
41.1,-86.124,-85.149,-84.218,-83.256,-82.213,-81.079,-79.865,-78.595,-77.3,-76.005,-74.736,-73.516,-72.359,-71.269,-70.221,-69.179,-66.042,-66.939,-67.833,-68.683,-69.427,-70.022,-70.44,-70.667,-70.696,-70.532,-70.186,-69.666,-68.989,-68.187,-67.313,-66.413
41.2,-85.633,-84.649,-83.691,-82.682,-81.59,-80.42,-79.193,-77.933,-76.665,-75.416,-74.207,-73.052,-71.95,-70.871,-69.761,-68.608,-66.504,-67.381,-68.238,-69.017,-69.67,-70.168,-70.492,-70.627,-70.57,-70.329,-69.917,-69.356,-68.685,-67.959,-67.219,-66.455
41.3,-85.136,-84.114,-83.107,-82.054,-80.916,-79.694,-78.415,-77.114,-75.823,-74.565,-73.359,-72.223,-71.175,-70.219,-69.328,-68.485,-66.955,-67.798,-68.635,-69.404,-70.033,-70.474,-70.702,-70.717,-70.539,-70.186,-69.673,-69.007,-68.198,-67.271,-66.271,-65.22
41.4,-84.63,-83.585,-82.543,-81.445,-80.261,-79.002,-77.701,-76.394,-75.11,-73.872,-72.702,-71.626,-70.655,-69.762,-68.913,-68.12,-67.389,-68.204,-69.005,-69.719,-70.273,-70.62,-70.75,-70.675,-70.411,-69.969,-69.358,-68.583,-67.667,-66.661,-65.604,-64.494
41.5,-84.111,-83.035,-81.951,-80.806,-79.58,-78.291,-76.978,-75.675,-74.409,-73.206,-72.087,-71.071,-70.163,-69.33,-68.544,-67.819,-67.809,-68.583,-69.334,-69.982,-70.45,-70.697,-70.727,-70.554,-70.192,-69.651,-68.944,-68.085,-67.101,-66.041,-64.931,-63.766
41.6,-83.579,-82.466,-81.333,-80.131,-78.856,-77.538,-76.211,-74.908,-73.656,-72.48,-71.402,-70.439,-69.6,-68.869,-68.195,-67.549,-68.21,-68.935,-69.623,-70.182,-70.543,-70.683,-70.616,-70.352,-69.9,-69.27,-68.478,-67.539,-66.478,-65.329,-64.131,-62.898
41.7,-83.03,-81.864,-80.643,-79.351,-78.01,-76.653,-75.306,-73.996,-72.752,-71.61,-70.603,-69.753,-69.054,-68.472,-67.953,-67.429,-68.587,-69.244,-69.821,-70.22,-70.421,-70.421,-70.235,-69.871,-69.319,-68.577,-67.656,-66.579,-65.391,-64.134,-62.842,-61.534
41.8,-82.463,-81.261,-80.028,-78.747,-77.416,-76.071,-74.751,-73.485,-72.3,-71.223,-70.278,-69.478,-68.826,-68.305,-67.878,-67.512,-68.934,-69.501,-70.024,-70.426,-70.609,-70.552,-70.289,-69.831,-69.189,-68.376,-67.412,-66.323,-65.136,-63.883,-62.592,-61.28
41.9,-81.876,-80.65,-79.392,-78.085,-76.743,-75.406,-74.106,-72.872,-71.734,-70.717,-69.839,-69.11,-68.535,-68.097,-67.759,-67.488,-69.242,-69.752,-70.205,-70.507,-70.582,-70.429,-70.073,-69.527,-68.8,-67.91,-66.88,-65.736,-64.503,-63.209,-61.88,-60.532
42,-81.273,-80,-78.672,-77.308,-75.94,-74.601,-73.321,-72.127,-71.039,-70.083,-69.282,-68.653,-68.2,-67.899,-67.707,-67.577,-69.519,-69.943,-70.251,-70.362,-70.268,-69.967,-69.473,-68.803,-67.973,-66.997,-65.887,-64.668,-63.367,-62.016,-60.64,-59.252
42.1,-80.655,-79.365,-78.04,-76.688,-75.33,-74.013,-72.764,-71.61,-70.576,-69.683,-68.947,-68.384,-68,-67.778,-67.674,-67.645,-69.759,-70.083,-70.343,-70.461,-70.345,-69.996,-69.449,-68.722,-67.832,-66.8,-65.648,-64.402,-63.089,-61.74,-60.376,-59.008
42.2,-80.022,-78.719,-77.386,-76.045,-74.725,-73.457,-72.269,-71.178,-70.208,-69.38,-68.71,-68.219,-67.922,-67.794,-67.776,-67.819,-69.951,-70.196,-70.319,-70.248,-69.976,-69.511,-68.872,-68.079,-67.144,-66.08,-64.907,-63.645,-62.321,-60.966,-59.6,-58.231
42.3,-79.379,-78.054,-76.696,-75.33,-73.994,-72.731,-71.566,-70.524,-69.628,-68.894,-68.337,-67.965,-67.774,-67.738,-67.815,-67.968,-70.104,-70.244,-70.313,-70.236,-69.925,-69.394,-68.675,-67.787,-66.753,-65.596,-64.345,-63.025,-61.668,-60.299,-58.932,-57.572
42.4,-78.727,-77.403,-76.056,-74.713,-73.418,-72.204,-71.097,-70.12,-69.293,-68.632,-68.149,-67.852,-67.738,-67.782,-67.933,-68.146,-70.209,-70.282,-70.274,-70.099,-69.693,-69.082,-68.295,-67.351,-66.273,-65.084,-63.811,-62.481,-61.122,-59.758,-58.4,-57.049
42.5,-78.069,-76.74,-75.401,-74.092,-72.848,-71.698,-70.661,-69.754,-68.995,-68.403,-67.995,-67.781,-67.766,-67.933,-68.214,-68.552,-70.276,-70.25,-70.091,-69.739,-69.195,-68.473,-67.599,-66.593,-65.471,-64.248,-62.95,-61.603,-60.238,-58.881,-57.541,-56.212
42.6,-77.409,-76.087,-74.754,-73.461,-72.247,-71.14,-70.156,-69.318,-68.646,-68.153,-67.851,-67.743,-67.825,-68.076,-68.447,-68.895,-70.299,-70.169,-69.915,-69.472,-68.84,-68.036,-67.086,-66.009,-64.823,-63.553,-62.225,-60.867,-59.508,-58.17,-56.86,-55.574
42.7,-76.751,-75.447,-74.125,-72.829,-71.627,-70.556,-69.628,-68.864,-68.279,-67.886,-67.685,-67.662,-67.821,-68.157,-68.624,-69.178,-70.269,-70.021,-69.695,-69.243,-68.577,-67.718,-66.707,-65.57,-64.334,-63.027,-61.681,-60.323,-58.978,-57.668,-56.401,-55.172
42.8,-76.099,-74.815,-73.536,-72.306,-71.178,-70.185,-69.339,-68.654,-68.139,-67.8,-67.646,-67.686,-67.913,-68.299,-68.797,-69.362,-70.189,-69.892,-69.512,-68.982,-68.249,-67.34,-66.294,-65.136,-63.892,-62.59,-61.252,-59.907,-58.582,-57.296,-56.05,-54.833
42.9,-75.45,-74.181,-72.932,-71.761,-70.701,-69.779,-69.009,-68.402,-67.976,-67.741,-67.706,-67.871,-68.228,-68.746,-69.369,-70.048,-70.071,-69.679,-69.16,-68.465,-67.603,-66.596,-65.473,-64.254,-62.96,-61.619,-60.257,-58.903,-57.586,-56.324,-55.108,-53.921
43,-74.811,-73.581,-72.374,-71.254,-70.258,-69.408,-68.718,-68.198,-67.861,-67.719,-67.775,-68.02,-68.44,-69.014,-69.696,-70.444,-69.911,-69.418,-68.809,-68.037,-67.109,-66.046,-64.875,-63.622,-62.31,-60.964,-59.612,-58.283,-57.001,-55.781,-54.62,-53.502
43.1,-74.188,-72.996,-71.815,-70.718,-69.764,-68.975,-68.363,-67.943,-67.726,-67.717,-67.912,-68.297,-68.855,-69.557,-70.355,-71.214,-69.7,-69.101,-68.388,-67.534,-66.52,-65.373,-64.125,-62.804,-61.438,-60.056,-58.688,-57.362,-56.1,-54.911,-53.787,-52.707
43.2,-73.585,-72.44,-71.3,-70.227,-69.313,-68.588,-68.051,-67.714,-67.58,-67.65,-67.917,-68.368,-68.988,-69.743,-70.587,-71.487,-69.442,-68.767,-68.013,-67.148,-66.112,-64.937,-63.666,-62.331,-60.963,-59.592,-58.246,-56.951,-55.73,-54.59,-53.516,-52.49
43.3,-73,-71.888,-70.821,-69.876,-69.086,-68.469,-68.028,-67.771,-67.708,-67.842,-68.172,-68.689,-69.368,-70.169,-71.047,-71.964,-69.143,-68.42,-67.589,-66.608,-65.493,-64.273,-62.981,-61.642,-60.281,-58.927,-57.605,-56.343,-55.159,-54.051,-53,-51.981
43.4,-72.432,-71.384,-70.376,-69.482,-68.759,-68.224,-67.879,-67.733,-67.79,-68.046,-68.49,-69.101,-69.86,-70.738,-71.691,-72.688,-68.807,-67.98,-67.051,-65.995,-64.814,-63.536,-62.196,-60.823,-59.445,-58.092,-56.789,-55.555,-54.407,-53.347,-52.353,-51.402
43.5,-71.891,-70.902,-69.955,-69.128,-68.484,-68.035,-67.784,-67.736,-67.895,-68.255,-68.799,-69.501,-70.334,-71.264,-72.253,-73.275,-68.431,-67.531,-66.532,-65.417,-64.184,-62.868,-61.502,-60.117,-58.743,-57.407,-56.133,-54.939,-53.832,-52.804,-51.831,-50.892
43.6,-71.379,-70.454,-69.554,-68.75,-68.149,-67.771,-67.605,-67.652,-67.906,-68.356,-68.982,-69.758,-70.652,-71.627,-72.651,-73.707,-68.015,-67.049,-66.007,-64.875,-63.619,-62.28,-60.9,-59.512,-58.149,-56.838,-55.601,-54.451,-53.389,-52.401,-51.465,-50.564
43.7,-70.895,-70.017,-69.18,-68.46,-67.947,-67.656,-67.573,-67.697,-68.023,-68.537,-69.214,-70.019,-70.916,-71.878,-72.879,-73.902,-67.566,-66.565,-65.503,-64.35,-63.087,-61.755,-60.395,-59.039,-57.717,-56.454,-55.269,-54.164,-53.133,-52.162,-51.232,-50.323
43.8,-70.434,-69.616,-68.884,-68.324,-67.956,-67.789,-67.825,-68.064,-68.493,-69.087,-69.818,-70.659,-71.585,-72.576,-73.608,-74.663,-67.088,-66.029,-64.881,-63.63,-62.307,-60.944,-59.573,-58.223,-56.921,-55.686,-54.526,-53.445,-52.436,-51.49,-50.588,-49.71
43.9,-70.003,-69.281,-68.637,-68.147,-67.861,-67.787,-67.917,-68.242,-68.743,-69.394,-70.175,-71.057,-72.009,-73.012,-74.045,-75.095,-66.582,-65.46,-64.267,-62.995,-61.659,-60.295,-58.937,-57.614,-56.35,-55.158,-54.046,-53.01,-52.038,-51.122,-50.242,-49.382
44,-69.614,-68.979,-68.426,-68.03,-67.84,-67.864,-68.089,-68.5,-69.076,-69.789,-70.618,-71.536,-72.517,-73.543,-74.597,-75.664,-66.045,-64.876,-63.638,-62.333,-60.979,-59.611,-58.264,-56.966,-55.733,-54.574,-53.495,-52.487,-51.541,-50.647,-49.787,-48.946
44.1,-69.266,-68.721,-68.258,-67.946,-67.842,-67.955,-68.27,-68.766,-69.412,-70.178,-71.043,-71.983,-72.974,-74,-75.047,-76.104,-65.483,-64.272,-63.003,-61.683,-60.326,-58.97,-57.648,-56.385,-55.194,-54.078,-53.036,-52.06,-51.14,-50.262,-49.411,-48.574
44.2,-68.96,-68.5,-68.126,-67.906,-67.893,-68.098,-68.5,-69.069,-69.776,-70.596,-71.5,-72.465,-73.471,-74.505,-75.554,-76.608,-64.897,-63.653,-62.361,-61.027,-59.672,-58.331,-57.038,-55.809,-54.655,-53.576,-52.566,-51.614,-50.711,-49.842,-48.992,-48.149
44.3,-68.696,-68.324,-68.007,-67.807,-67.835,-68.099,-68.565,-69.21,-70.002,-70.896,-71.858,-72.861,-73.89,-74.936,-75.988,-77.043,-64.291,-63.019,-61.71,-60.371,-59.014,-57.683,-56.41,-55.219,-54.12,-53.104,-52.151,-51.242,-50.367,-49.513,-48.668,-47.825
44.4,-68.473,-68.151,-67.898,-67.798,-67.932,-68.29,-68.843,-69.569,-70.431,-71.373,-72.365,-73.387,-74.427,-75.476,-76.524,-77.566,-63.67,-62.382,-61.061,-59.713,-58.363,-57.052,-55.811,-54.662,-53.61,-52.632,-51.707,-50.817,-49.946,-49.084,-48.219,-47.342
44.5,-68.283,-68.04,-67.872,-67.869,-68.099,-68.544,-69.178,-69.975,-70.887,-71.86,-72.87,-73.905,-74.952,-76.005,-77.053,-78.089,-63.035,-61.727,-60.391,-59.039,-57.701,-56.418,-55.216,-54.114,-53.104,-52.157,-51.252,-50.375,-49.513,-48.655,-47.786,-46.901
44.6,-68.13,-67.971,-67.899,-68.008,-68.347,-68.89,-69.614,-70.482,-71.434,-72.431,-73.458,-74.506,-75.563,-76.621,-77.671,-78.706,-62.39,-61.066,-59.716,-58.36,-57.037,-55.783,-54.624,-53.566,-52.586,-51.655,-50.759,-49.887,-49.024,-48.158,-47.275,-46.369
44.7,-68.019,-67.967,-68.046,-68.321,-68.788,-69.424,-70.198,-71.068,-72.002,-72.983,-73.999,-75.039,-76.091,-77.146,-78.198,-79.236,-61.736,-60.408,-59.064,-57.738,-56.465,-55.267,-54.152,-53.111,-52.128,-51.194,-50.297,-49.425,-48.563,-47.698,-46.821,-45.922
44.8,-67.956,-68.01,-68.176,-68.504,-68.991,-69.621,-70.364,-71.192,-72.085,-73.025,-73.999,-74.989,-75.977,-76.96,-77.94,-78.903,-61.077,-59.775,-58.495,-57.251,-56.065,-54.949,-53.907,-52.931,-52.017,-51.154,-50.33,-49.525,-48.716,-47.901,-47.082,-46.246
44.9,-67.946,-68.106,-68.373,-68.796,-69.381,-70.106,-70.934,-71.836,-72.793,-73.789,-74.81,-75.841,-76.867,-77.891,-78.924,-79.952,-60.418,-59.12,-57.83,-56.581,-55.396,-54.288,-53.251,-52.276,-51.356,-50.479,-49.627,-48.78,-47.918,-47.042,-46.165,-45.275
45,-67.987,-68.241,-68.549,-68.936,-69.469,-70.153,-70.963,-71.861,-72.816,-73.798,-74.788,-75.776,-76.748,-77.71,-78.678,-79.642,-59.765,-58.509,-57.28,-56.081,-54.943,-53.892,-52.933,-52.053,-51.234,-50.449,-49.673,-48.89,-48.08,-47.254,-46.433,-45.607
45.1,-68.073,-68.39,-68.813,-69.366,-70.04,-70.81,-71.649,-72.533,-73.448,-74.387,-75.345,-76.316,-77.288,-78.258,-79.226,-80.186,-59.118,-57.874,-56.678,-55.544,-54.481,-53.488,-52.552,-51.659,-50.801,-49.969,-49.158,-48.361,-47.562,-46.755,-45.944,-45.125
45.2,-68.198,-68.584,-69.01,-69.516,-70.148,-70.899,-71.733,-72.618,-73.533,-74.465,-75.409,-76.353,-77.286,-78.207,-79.125,-80.036,-58.48,-57.283,-56.139,-55.043,-54.022,-53.083,-52.217,-51.403,-50.622,-49.865,-49.121,-48.378,-47.62,-46.846,-46.069,-45.289
45.3,-68.365,-68.821,-69.352,-69.982,-70.701,-71.485,-72.313,-73.168,-74.041,-74.929,-75.83,-76.739,-77.648,-78.555,-79.462,-80.363,-57.855,-56.694,-55.616,-54.612,-53.673,-52.786,-51.937,-51.111,-50.303,-49.514,-48.741,-47.978,-47.217,-46.455,-45.698,-44.942
45.4,-68.564,-69.072,-69.61,-70.225,-70.94,-71.734,-72.578,-73.449,-74.335,-75.23,-76.132,-77.034,-77.928,-78.815,-79.707,-80.603,-57.247,-56.129,-55.078,-54.089,-53.171,-52.317,-51.51,-50.736,-49.982,-49.241,-48.505,-47.768,-47.017,-46.256,-45.501,-44.753
45.5,-68.8,-69.393,-70.061,-70.804,-71.606,-72.448,-73.315,-74.192,-75.079,-75.978,-76.892,-77.817,-78.747,-79.684,-80.633,-81.586,-56.661,-55.58,-54.566,-53.617,-52.722,-51.868,-51.041,-50.226,-49.421,-48.626,-47.844,-47.068,-46.29,-45.512,-44.745,-43.982
45.6,-69.065,-69.712,-70.43,-71.213,-72.045,-72.909,-73.79,-74.679,-75.574,-76.482,-77.406,-78.341,-79.281,-80.231,-81.2,-82.177,-56.096,-55.052,-54.069,-53.146,-52.273,-51.434,-50.613,-49.802,-48.995,-48.198,-47.414,-46.634,-45.848,-45.063,-44.293,-43.531
45.7,-69.367,-70.049,-70.772,-71.562,-72.409,-73.292,-74.196,-75.112,-76.036,-76.969,-77.91,-78.848,-79.781,-80.726,-81.698,-82.686,-55.553,-54.535,-53.554,-52.631,-51.764,-50.936,-50.129,-49.335,-48.55,-47.771,-46.992,-46.2,-45.386,-44.572,-43.779,-42.999
45.8,-69.698,-70.482,-71.375,-72.366,-73.41,-74.461,-75.499,-76.521,-77.539,-78.581,-79.673,-80.813,-81.961,-83.114,-84.298,-85.512,-55.029,-54,-52.956,-51.969,-51.028,-50.101,-49.169,-48.219,-47.257,-46.308,-45.404,-44.535,-43.633,-42.688,-41.734,-40.772
45.9,-70.054,-70.912,-71.898,-72.977,-74.068,-75.123,-76.17,-77.244,-78.355,-79.521,-80.747,-82.007,-83.279,-84.545,-85.823,-87.134,-54.521,-53.527,-52.496,-51.493,-50.502,-49.493,-48.48,-47.474,-46.478,-45.502,-44.558,-43.631,-42.682,-41.658,-40.564,-39.438
46,-70.445,-71.357,-72.373,-73.445,-74.508,-75.533,-76.57,-77.652,-78.789,-79.995,-81.263,-82.55,-83.826,-85.073,-86.318,-87.599,-54.032,-53.081,-52.091,-51.103,-50.098,-49.061,-48.027,-47.014,-46.027,-45.078,-44.169,-43.254,-42.286,-41.221,-40.068,-38.864
46.1,-70.867,-71.829,-72.883,-73.972,-75.03,-76.049,-77.106,-78.238,-79.429,-80.663,-81.93,-83.206,-84.47,-85.697,-86.901,-88.134,-53.558,-52.625,-51.641,-50.64,-49.603,-48.53,-47.483,-46.49,-45.544,-44.614,-43.68,-42.725,-41.718,-40.604,-39.394,-38.153
46.2,-71.313,-72.33,-73.448,-74.597,-75.742,-76.862,-77.962,-79.072,-80.212,-81.397,-82.635,-83.909,-85.19,-86.463,-87.743,-89.029,-53.095,-52.159,-51.144,-50.102,-49.052,-48.002,-46.954,-45.913,-44.89,-43.884,-42.906,-41.94,-40.929,-39.835,-38.674,-37.456
46.3,-71.78,-72.835,-73.986,-75.164,-76.345,-77.517,-78.669,-79.807,-80.95,-82.119,-83.343,-84.632,-85.948,-87.259,-88.57,-89.886,-52.638,-51.702,-50.67,-49.601,-48.531,-47.475,-46.431,-45.384,-44.33,-43.271,-42.245,-41.266,-40.261,-39.173,-38.013,-36.805
46.4,-72.265,-73.357,-74.544,-75.75,-76.943,-78.134,-79.327,-80.528,-81.755,-83.018,-84.312,-85.613,-86.889,-88.154,-89.472,-90.836,-52.184,-51.239,-50.182,-49.067,-47.933,-46.824,-45.757,-44.724,-43.713,-42.714,-41.721,-40.716,-39.633,-38.469,-37.304,-36.147
46.5,-72.768,-73.904,-75.119,-76.359,-77.655,-78.962,-80.258,-81.54,-82.804,-84.056,-85.321,-86.614,-87.915,-89.212,-90.531,-91.862,-51.729,-50.767,-49.644,-48.452,-47.306,-46.202,-45.129,-44.068,-42.996,-41.921,-40.858,-39.8,-38.711,-37.57,-36.4,-35.2
46.6,-73.285,-74.426,-75.672,-76.983,-78.33,-79.68,-81.015,-82.343,-83.682,-85.02,-86.34,-87.65,-88.971,-90.309,-91.659,-93.015,-51.269,-50.266,-49.094,-47.867,-46.67,-45.513,-44.397,-43.313,-42.242,-41.159,-40.048,-38.911,-37.753,-36.576,-35.368,-34.128
46.7,-73.813,-74.987,-76.251,-77.565,-78.928,-80.301,-81.66,-83.012,-84.373,-85.729,-87.066,-88.391,-89.717,-91.053,-92.397,-93.744,-50.797,-49.785,-48.596,-47.344,-46.136,-44.978,-43.86,-42.767,-41.676,-40.572,-39.443,-38.285,-37.096,-35.88,-34.63,-33.348
46.8,-74.353,-75.547,-76.841,-78.201,-79.6,-81.004,-82.392,-83.772,-85.161,-86.547,-87.911,-89.257,-90.603,-91.959,-93.327,-94.702,-50.316,-49.279,-48.061,-46.793,-45.57,-44.394,-43.253,-42.136,-41.024,-39.896,-38.735,-37.535,-36.302,-35.04,-33.747,-32.425
46.9,-74.907,-76.13,-77.448,-78.827,-80.25,-81.679,-83.089,-84.492,-85.902,-87.302,-88.677,-90.035,-91.391,-92.751,-94.107,-95.456,-49.827,-48.776,-47.544,-46.259,-45.02,-43.831,-42.682,-41.556,-40.425,-39.269,-38.08,-36.857,-35.602,-34.312,-32.977,-31.6
47,-75.473,-76.722,-78.077,-79.506,-80.967,-82.419,-83.851,-85.278,-86.71,-88.129,-89.514,-90.875,-92.235,-93.598,-94.954,-96.293,-49.329,-48.26,-47.018,-45.73,-44.473,-43.249,-42.06,-40.898,-39.739,-38.557,-37.335,-36.07,-34.773,-33.441,-32.058,-30.625
47.1,-76.054,-77.339,-78.723,-80.169,-81.642,-83.1,-84.535,-85.966,-87.398,-88.815,-90.204,-91.575,-92.941,-94.296,-95.629,-96.944,-48.823,-47.748,-46.509,-45.222,-43.956,-42.716,-41.508,-40.325,-39.139,-37.936,-36.699,-35.422,-34.108,-32.743,-31.314,-29.832
47.2,-76.65,-77.969,-79.379,-80.838,-82.322,-83.798,-85.259,-86.711,-88.153,-89.572,-90.965,-92.341,-93.706,-95.044,-96.353,-97.637,-48.311,-47.228,-45.98,-44.679,-43.397,-42.146,-40.924,-39.717,-38.507,-37.275,-36.006,-34.697,-33.344,-31.926,-30.437,-28.889
47.3,-77.262,-78.611,-80.046,-81.524,-83.023,-84.519,-86.005,-87.482,-88.939,-90.363,-91.76,-93.145,-94.509,-95.828,-97.108,-98.356,-47.794,-46.697,-45.437,-44.123,-42.824,-41.558,-40.32,-39.092,-37.85,-36.58,-35.276,-33.934,-32.539,-31.061,-29.505,-27.887
47.4,-77.889,-79.268,-80.727,-82.221,-83.737,-85.254,-86.763,-88.256,-89.721,-91.151,-92.552,-93.937,-95.292,-96.591,-97.84,-99.043,-47.27,-46.161,-44.888,-43.558,-42.243,-40.961,-39.701,-38.444,-37.169,-35.862,-34.518,-33.131,-31.683,-30.146,-28.525,-26.831
47.5,-78.53,-79.937,-81.421,-82.932,-84.46,-85.995,-87.525,-89.032,-90.504,-91.937,-93.341,-94.724,-96.066,-97.331,-98.532,-99.676,-46.739,-45.615,-44.328,-42.983,-41.648,-40.35,-39.07,-37.785,-36.476,-35.132,-33.747,-32.317,-30.815,-29.21,-27.513,-25.738
47.6,-79.186,-80.623,-82.131,-83.658,-85.2,-86.751,-88.294,-89.807,-91.28,-92.713,-94.116,-95.492,-96.811,-98.031,-99.174,-100.25,-46.2,-45.062,-43.762,-42.403,-41.048,-39.73,-38.427,-37.112,-35.768,-34.386,-32.959,-31.481,-29.92,-28.242,-26.465,-24.606
47.7,-79.856,-81.321,-82.844,-84.37,-85.914,-87.477,-89.016,-90.51,-91.972,-93.406,-94.812,-96.185,-97.485,-98.667,-99.753,-100.75,-45.654,-44.501,-43.196,-41.845,-40.504,-39.202,-37.898,-36.552,-35.16,-33.731,-32.261,-30.735,-29.118,-27.377,-25.527,-23.587
47.8,-80.54,-82.029,-83.57,-85.106,-86.647,-88.192,-89.706,-91.189,-92.662,-94.113,-95.524,-96.879,-98.144,-99.274,-100.29,-101.19,-45.1,-43.938,-42.631,-41.279,-39.924,-38.589,-37.24,-35.853,-34.435,-32.981,-31.471,-29.891,-28.209,-26.393,-24.459,-22.432
47.9,-81.238,-82.748,-84.299,-85.838,-87.358,-88.854,-90.325,-91.801,-93.285,-94.749,-96.174,-97.528,-98.747,-99.798,-100.71,-101.48,-44.539,-43.375,-42.08,-40.744,-39.38,-37.999,-36.593,-35.168,-33.72,-32.233,-30.689,-29.061,-27.3,-25.392,-23.36,-21.23
48,-81.951,-83.481,-85.025,-86.525,-87.994,-89.462,-90.949,-92.454,-93.956,-95.417,-96.805,-98.103,-99.255,-100.22,-101.06,-101.8,-43.973,-42.82,-41.545,-40.196,-38.804,-37.4,-35.997,-34.576,-33.114,-31.589,-29.981,-28.279,-26.441,-24.446,-22.339,-20.15
48.1,-82.677,-84.187,-85.662,-87.085,-88.523,-90.008,-91.515,-92.996,-94.418,-95.77,-97.051,-98.263,-99.359,-100.28,-101.05,-101.7,-43.401,-42.229,-40.927,-39.556,-38.184,-36.847,-35.521,-34.159,-32.73,-31.229,-29.658,-28.018,-26.273,-24.395,-22.413,-20.354
48.2,-83.41,-84.877,-86.268,-87.63,-89.009,-90.404,-91.797,-93.168,-94.499,-95.773,-96.977,-98.101,-99.127,-100.03,-100.78,-101.38,-42.821,-41.649,-40.386,-39.088,-37.802,-36.529,-35.25,-33.943,-32.588,-31.173,-29.688,-28.13,-26.491,-24.763,-22.948,-21.067
48.3,-84.143,-85.598,-86.968,-88.312,-89.67,-91.043,-92.412,-93.755,-95.054,-96.294,-97.461,-98.54,-99.512,-100.35,-101.04,-101.61,-42.228,-41.043,-39.779,-38.491,-37.219,-35.96,-34.694,-33.397,-32.05,-30.64,-29.161,-27.605,-25.966,-24.239,-22.435,-20.58
48.4,-84.873,-86.299,-87.616,-88.901,-90.202,-91.516,-92.826,-94.11,-95.351,-96.535,-97.647,-98.671,-99.589,-100.38,-101.03,-101.57,-41.629,-40.45,-39.219,-37.969,-36.735,-35.515,-34.288,-33.03,-31.725,-30.361,-28.93,-27.427,-25.847,-24.19,-22.466,-20.701
48.5,-85.599,-86.995,-88.267,-89.509,-90.766,-92.034,-93.291,-94.521,-95.709,-96.843,-97.904,-98.876,-99.742,-100.48,-101.09,-101.6,-41.025,-39.851,-38.647,-37.431,-36.231,-35.039,-33.836,-32.603,-31.325,-29.993,-28.596,-27.13,-25.591,-23.982,-22.316,-20.615
48.6,-86.317,-87.684,-88.924,-90.135,-91.361,-92.595,-93.816,-95.004,-96.148,-97.234,-98.245,-99.164,-99.974,-100.66,-101.22,-101.67,-40.421,-39.257,-38.07,-36.873,-35.691,-34.515,-33.323,-32.098,-30.827,-29.5,-28.11,-26.65,-25.121,-23.525,-21.876,-20.197
48.7,-87.02,-88.368,-89.599,-90.804,-92.018,-93.237,-94.44,-95.608,-96.723,-97.772,-98.739,-99.607,-100.35,-100.95,-101.4,-101.74,-39.82,-38.659,-37.47,-36.27,-35.079,-33.892,-32.687,-31.444,-30.148,-28.791,-27.367,-25.872,-24.303,-22.663,-20.969,-19.247
48.8,-87.71,-89.022,-90.207,-91.361,-92.524,-93.69,-94.839,-95.952,-97.015,-98.014,-98.934,-99.758,-100.46,-101.03,-101.45,-101.77,-39.225,-38.084,-36.928,-35.759,-34.597,-33.437,-32.259,-31.044,-29.781,-28.46,-27.076,-25.625,-24.105,-22.518,-20.882,-19.222
48.9,-88.387,-89.669,-90.823,-91.947,-93.077,-94.207,-95.317,-96.39,-97.412,-98.368,-99.241,-100.01,-100.66,-101.17,-101.54,-101.81,-38.633,-37.502,-36.361,-35.206,-34.056,-32.905,-31.733,-30.525,-29.268,-27.955,-26.578,-25.135,-23.625,-22.054,-20.438,-18.802
49,-89.049,-90.314,-91.466,-92.583,-93.699,-94.813,-95.906,-96.957,-97.945,-98.852,-99.659,-100.36,-100.93,-101.36,-101.65,-101.84,-38.048,-36.917,-35.761,-34.587,-33.413,-32.232,-31.028,-29.782,-28.479,-27.109,-25.67,-24.162,-22.59,-20.963,-19.296,-17.608
49.1,-89.696,-90.932,-92.053,-93.137,-94.218,-95.293,-96.344,-97.35,-98.292,-99.149,-99.905,-100.55,-101.06,-101.45,-101.7,-101.85,-37.468,-36.348,-35.206,-34.046,-32.883,-31.711,-30.513,-29.271,-27.973,-26.609,-25.178,-23.68,-22.123,-20.516,-18.873,-17.213
49.2,-90.33,-91.542,-92.637,-93.695,-94.746,-95.788,-96.802,-97.769,-98.668,-99.48,-100.19,-100.78,-101.23,-101.55,-101.72,-101.79,-36.891,-35.776,-34.641,-33.488,-32.327,-31.154,-29.954,-28.708,-27.406,-26.039,-24.606,-23.109,-21.554,-19.952,-18.32,-16.674
49.3,-90.953,-92.142,-93.219,-94.257,-95.283,-96.295,-97.278,-98.21,-99.07,-99.835,-100.49,-101.02,-101.4,-101.63,-101.71,-101.68,-36.318,-35.205,-34.069,-32.913,-31.744,-30.559,-29.343,-28.083,-26.764,-25.38,-23.93,-22.417,-20.847,-19.232,-17.592,-15.944
49.4,-91.563,-92.733,-93.8,-94.835,-95.854,-96.852,-97.815,-98.722,-99.549,-100.27,-100.87,-101.33,-101.62,-101.73,-101.68,-101.5,-35.747,-34.634,-33.494,-32.333,-31.16,-29.968,-28.744,-27.472,-26.139,-24.739,-23.27,-21.737,-20.147,-18.518,-16.873,-15.226
49.5,-92.161,-93.301,-94.318,-95.285,-96.235,-97.166,-98.065,-98.906,-99.669,-100.33,-100.88,-101.29,-101.56,-101.68,-101.66,-101.54,-35.178,-34.082,-32.969,-31.827,-30.669,-29.492,-28.283,-27.027,-25.714,-24.338,-22.901,-21.407,-19.864,-18.288,-16.694,-15.099
49.6,-92.749,-93.866,-94.877,-95.849,-96.798,-97.719,-98.596,-99.408,-100.13,-100.75,-101.23,-101.57,-101.74,-101.73,-101.55,-101.25,-34.611,-33.502,-32.368,-31.212,-30.038,-28.841,-27.608,-26.325,-24.983,-23.579,-22.113,-20.593,-19.029,-17.44,-15.847,-14.263
49.7,-93.322,-94.412,-95.385,-96.306,-97.2,-98.066,-98.889,-99.648,-100.32,-100.89,-101.33,-101.62,-101.75,-101.71,-101.5,-101.16,-34.046,-32.949,-31.832,-30.686,-29.518,-28.326,-27.1,-25.827,-24.499,-23.112,-21.669,-20.175,-18.642,-17.087,-15.532,-13.99
49.8,-93.884,-94.954,-95.92,-96.84,-97.727,-98.576,-99.369,-100.09,-100.7,-101.19,-101.55,-101.74,-101.77,-101.6,-101.26,-100.8,-33.482,-32.371,-31.229,-30.059,-28.867,-27.646,-26.384,-25.071,-23.7,-22.27,-20.787,-19.259,-17.7,-16.132,-14.573,-13.035
49.9,-94.432,-95.482,-96.423,-97.301,-98.14,-98.938,-99.676,-100.33,-100.87,-101.29,-101.56,-101.68,-101.63,-101.39,-100.99,-100.49,-32.918,-31.804,-30.651,-29.458,-28.236,-26.983,-25.69,-24.345,-22.943,-21.485,-19.98,-18.435,-16.866,-15.292,-13.73,-12.186
50,-94.969,-95.992,-96.905,-97.757,-98.567,-99.329,-100.02,-100.62,-101.1,-101.44,-101.63,-101.66,-101.52,-101.2,-100.74,-100.17,-32.351,-31.222,-30.051,-28.844,-27.606,-26.335,-25.02,-23.653,-22.231,-20.758,-19.243,-17.699,-16.141,-14.588,-13.054,-11.538
50.1,-95.493,-96.494,-97.394,-98.241,-99.041,-99.781,-100.43,-100.98,-101.39,-101.65,-101.76,-101.7,-101.46,-101.03,-100.43,-99.717,-31.78,-30.634,-29.444,-28.221,-26.967,-25.674,-24.331,-22.933,-21.482,-19.986,-18.457,-16.906,-15.351,-13.814,-12.312,-10.843
50.2,-96.006,-96.986,-97.85,-98.635,-99.363,-100.03,-100.62,-101.09,-101.43,-101.62,-101.65,-101.5,-101.19,-100.7,-100.07,-99.354,-31.203,-30.05,-28.849,-27.601,-26.317,-24.997,-23.634,-22.219,-20.756,-19.252,-17.718,-16.169,-14.622,-13.093,-11.596,-10.12
50.3,-96.507,-97.46,-98.308,-99.091,-99.814,-100.46,-100.99,-101.39,-101.64,-101.73,-101.66,-101.41,-100.99,-100.37,-99.598,-98.732,-30.619,-29.434,-28.194,-26.914,-25.598,-24.237,-22.825,-21.363,-19.859,-18.324,-16.774,-15.221,-13.682,-12.181,-10.726,-9.3046
50.4,-96.995,-97.925,-98.735,-99.456,-100.1,-100.67,-101.13,-101.46,-101.62,-101.62,-101.46,-101.12,-100.61,-99.926,-99.111,-98.221,-30.027,-28.827,-27.564,-26.247,-24.891,-23.497,-22.059,-20.576,-19.057,-17.516,-15.965,-14.419,-12.894,-11.408,-9.9601,-8.5345
50.5,-97.47,-98.366,-99.156,-99.875,-100.51,-101.05,-101.45,-101.69,-101.77,-101.67,-101.39,-100.95,-100.33,-99.544,-98.626,-97.625,-29.424,-28.191,-26.894,-25.552,-24.165,-22.732,-21.255,-19.738,-18.195,-16.643,-15.096,-13.569,-12.075,-10.631,-9.2364,-7.8744
50.6,-97.929,-98.795,-99.539,-100.2,-100.78,-101.25,-101.58,-101.76,-101.76,-101.59,-101.26,-100.76,-100.11,-99.308,-98.389,-97.402,-28.81,-27.566,-26.268,-24.928,-23.549,-22.126,-20.662,-19.164,-17.648,-16.129,-14.62,-13.133,-11.68,-10.275,-8.9111,-7.5725
50.7,-98.375,-99.208,-99.911,-100.52,-101.03,-101.42,-101.68,-101.77,-101.68,-101.43,-101.02,-100.46,-99.741,-98.878,-97.909,-96.879,-28.186,-26.919,-25.599,-24.234,-22.829,-21.382,-19.902,-18.396,-16.881,-15.372,-13.881,-12.417,-10.992,-9.6181,-8.2851,-6.9748
50.8,-98.805,-99.6,-100.26,-100.81,-101.25,-101.57,-101.73,-101.73,-101.55,-101.21,-100.72,-100.07,-99.286,-98.354,-97.317,-96.218,-27.551,-26.257,-24.904,-23.501,-22.056,-20.575,-19.067,-17.545,-16.024,-14.519,-13.041,-11.597,-10.197,-8.8548,-7.5589,-6.2877
50.9,-99.217,-99.964,-100.57,-101.05,-101.43,-101.68,-101.77,-101.7,-101.45,-101.04,-100.48,-99.783,-98.964,-98.026,-96.999,-95.922,-26.904,-25.588,-24.221,-22.811,-21.366,-19.891,-18.395,-16.892,-15.4,-13.934,-12.503,-11.11,-9.7591,-8.4578,-7.1978,-5.9565
51,-99.607,-100.31,-100.84,-101.23,-101.51,-101.67,-101.67,-101.52,-101.19,-100.71,-100.07,-99.298,-98.42,-97.443,-96.388,-95.294,-26.245,-24.901,-23.499,-22.05,-20.573,-19.077,-17.57,-16.065,-14.579,-13.128,-11.721,-10.358,-9.039,-7.7654,-6.5286,-5.3
51.1,-99.973,-100.61,-101.1,-101.45,-101.68,-101.76,-101.67,-101.42,-101,-100.43,-99.704,-98.857,-97.908,-96.875,-95.767,-94.614,-25.573,-24.193,-22.753,-21.27,-19.759,-18.233,-16.704,-15.19,-13.708,-12.273,-10.894,-9.572,-8.2997,-7.0727,-5.8887,-4.7238
51.2,-100.31,-100.89,-101.31,-101.59,-101.73,-101.72,-101.56,-101.22,-100.73,-100.09,-99.311,-98.416,-97.428,-96.363,-95.237,-94.077,-24.888,-23.484,-22.023,-20.525,-19.005,-17.477,-15.955,-14.457,-12.998,-11.593,-10.248,-8.9607,-7.7252,-6.5335,-5.3774,-4.2334
51.3,-100.62,-101.13,-101.47,-101.66,-101.71,-101.61,-101.35,-100.94,-100.37,-99.662,-98.819,-97.865,-96.823,-95.713,-94.554,-93.369,-24.19,-22.75,-21.252,-19.726,-18.186,-16.646,-15.122,-13.63,-12.184,-10.797,-9.4779,-8.2234,-7.0244,-5.869,-4.7435,-3.6212
51.4,-100.9,-101.35,-101.62,-101.75,-101.73,-101.55,-101.22,-100.74,-100.11,-99.354,-98.477,-97.504,-96.455,-95.347,-94.193,-93.018,-23.48,-22.03,-20.54,-19.025,-17.502,-15.987,-14.496,-13.044,-11.644,-10.305,-9.0304,-7.8149,-6.6484,-5.5204,-4.42,-3.326
51.5,-101.15,-101.52,-101.72,-101.76,-101.64,-101.36,-100.92,-100.33,-99.61,-98.761,-97.805,-96.76,-95.647,-94.483,-93.282,-92.063,-22.757,-21.268,-19.73,-18.174,-16.618,-15.082,-13.581,-12.131,-10.741,-9.4209,-8.1694,-6.9801,-5.8412,-4.7392,-3.6595,-2.5795
51.6,-101.36,-101.66,-101.78,-101.73,-101.55,-101.23,-100.77,-100.19,-99.491,-98.678,-97.766,-96.772,-95.712,-94.603,-93.458,-92.298,-22.023,-20.548,-19.066,-17.585,-16.115,-14.669,-13.257,-11.889,-10.573,-9.3157,-8.118,-6.9756,-5.8802,-4.8219,-3.7899,-2.7624
51.7,-101.54,-101.77,-101.8,-101.67,-101.39,-100.98,-100.44,-99.766,-98.976,-98.077,-97.083,-96.014,-94.887,-93.72,-92.525,-91.323,-21.28,-19.78,-18.267,-16.759,-15.268,-13.807,-12.387,-11.02,-9.7139,-8.4745,-7.3013,-6.1861,-5.117,-4.0802,-3.0616,-2.0397
51.8,-101.68,-101.83,-101.79,-101.62,-101.31,-100.89,-100.35,-99.709,-98.978,-98.164,-97.276,-96.324,-95.317,-94.267,-93.183,-92.077,-20.531,-19.062,-17.641,-16.243,-14.869,-13.528,-12.228,-10.973,-9.7655,-8.609,-7.5037,-6.4481,-5.4393,-4.4726,-3.5428,-2.6392
51.9,-101.79,-101.86,-101.74,-101.46,-101.04,-100.5,-99.839,-99.076,-98.216,-97.269,-96.245,-95.157,-94.018,-92.837,-91.624,-90.395,-19.778,-18.278,-16.791,-15.326,-13.894,-12.503,-11.161,-9.8725,-8.6431,-7.4749,-6.3666,-5.3122,-4.3039,-3.3338,-2.3937,-1.4653
52,-101.85,-101.85,-101.64,-101.27,-100.77,-100.16,-99.435,-98.612,-97.697,-96.698,-95.63,-94.504,-93.334,-92.128,-90.897,-89.654,-19.027,-17.528,-16.039,-14.578,-13.155,-11.777,-10.451,-9.1822,-7.9767,-6.8366,-5.7586,-4.7345,-3.7547,-2.8094,-1.8875,-0.97196
52.1,-101.88,-101.8,-101.52,-101.09,-100.54,-99.901,-99.166,-98.345,-97.443,-96.467,-95.428,-94.335,-93.198,-92.027,-90.83,-89.621,-18.276,-16.797,-15.36,-13.966,-12.615,-11.308,-10.049,-8.8435,-7.6934,-6.6003,-5.5621,-4.574,-3.6294,-2.7211,-1.8411,-0.97608
52.2,-101.87,-101.7,-101.32,-100.79,-100.14,-99.397,-98.565,-97.649,-96.654,-95.589,-94.464,-93.288,-92.071,-90.823,-89.556,-88.279,-17.526,-16.033,-14.568,-13.146,-11.768,-10.439,-9.1634,-7.9466,-6.7931,-5.7035,-4.6748,-3.7015,-2.7758,-1.8869,-1.0206,-0.15981
52.3,-101.81,-101.57,-101.13,-100.56,-99.902,-99.166,-98.359,-97.484,-96.544,-95.543,-94.487,-93.385,-92.243,-91.068,-89.868,-88.65,-16.779,-15.327,-13.946,-12.622,-11.344,-10.109,-8.9181,-7.7766,-6.6872,-5.6515,-4.6689,-3.7364,-2.8499,-2.0041,-1.1942,-0.41025
52.4,-101.72,-101.38,-100.82,-100.1,-99.289,-98.396,-97.43,-96.393,-95.292,-94.132,-92.919,-91.656,-90.346,-88.995,-87.609,-86.2,-16.037,-14.559,-13.105,-11.698,-10.339,-9.0289,-7.774,-6.5793,-5.4454,-4.3708,-3.3558,-2.4017,-1.5085,-0.67116,0.12113,0.88466
52.5,-101.58,-101.18,-100.59,-99.895,-99.123,-98.29,-97.397,-96.448,-95.442,-94.385,-93.278,-92.128,-90.94,-89.721,-88.478,-87.218,-15.302,-13.885,-12.55,-11.274,-10.044,-8.8557,-7.7116,-6.6148,-5.5682,-4.5742,-3.6335,-2.7453,-1.9068,-1.1127,-0.35555,0.37429
52.6,-101.41,-100.92,-100.24,-99.431,-98.557,-97.625,-96.635,-95.589,-94.487,-93.332,-92.128,-90.878,-89.588,-88.259,-86.897,-85.51,-14.576,-13.158,-11.803,-10.505,-9.2481,-8.0325,-6.8627,-5.7444,-4.6815,-3.6765,-2.7308,-1.8444,-1.0161,-0.24311,0.47954,1.1635
52.7,-101.19,-100.6,-99.746,-98.765,-97.706,-96.573,-95.359,-94.07,-92.722,-91.325,-89.884,-88.402,-86.882,-85.33,-83.746,-82.133,-13.861,-12.387,-10.9,-9.4646,-8.0784,-6.7533,-5.503,-4.3333,-3.2387,-2.2148,-1.263,-0.38271,0.43354,1.1972,1.9105,2.5773
52.8,-100.94,-100.3,-99.432,-98.433,-97.365,-96.242,-95.062,-93.823,-92.529,-91.185,-89.791,-88.351,-86.873,-85.36,-83.815,-82.242,-13.155,-11.734,-10.336,-8.992,-7.6956,-6.4487,-5.2599,-4.1378,-3.0839,-2.0986,-1.1848,-0.33948,0.4476,1.1846,1.8741,2.525
52.9,-100.65,-99.902,-98.863,-97.651,-96.385,-95.059,-93.654,-92.169,-90.623,-89.027,-87.383,-85.694,-83.96,-82.182,-80.364,-78.515,-12.455,-10.994,-9.5032,-8.057,-6.6424,-5.2812,-4.0022,-2.8201,-1.7307,-0.7299,0.1805,1.0038,1.7442,2.4085,3.0092,3.5616
53,-100.32,-99.485,-98.419,-97.263,-96.049,-94.773,-93.429,-92.021,-90.561,-89.055,-87.506,-85.917,-84.293,-82.636,-80.948,-79.233,-11.762,-10.347,-8.9413,-7.5783,-6.2584,-4.9982,-3.812,-2.7043,-1.6731,-0.71995,0.14845,0.92983,1.6306,2.2595,2.8195,3.3195
53.1,-99.951,-99.056,-97.895,-96.604,-95.256,-93.844,-92.357,-90.806,-89.208,-87.566,-85.879,-84.151,-82.386,-80.58,-78.727,-76.828,-11.075,-9.6438,-8.2015,-6.8037,-5.4488,-4.1656,-2.9783,-1.8872,-0.88178,0.037621,0.869,1.625,2.3256,2.9745,3.5502,4.0389
53.2,-99.547,-98.602,-97.39,-96.005,-94.569,-93.079,-91.511,-89.872,-88.181,-86.449,-84.673,-82.853,-80.988,-79.078,-77.126,-75.14,-10.393,-8.9587,-7.502,-6.1105,-4.7582,-3.4674,-2.2756,-1.1959,-0.21508,0.67534,1.4751,2.1911,2.8342,3.4135,3.9375,4.4206
53.3,-99.11,-98.064,-96.756,-95.291,-93.779,-92.207,-90.556,-88.832,-87.052,-85.23,-83.372,-81.488,-79.581,-77.65,-75.689,-73.7,-9.7139,-8.314,-6.8868,-5.5016,-4.1503,-2.8675,-1.6903,-0.62796,0.33147,1.196,1.9668,2.6467,3.2487,3.7826,4.2439,4.6347
53.4,-98.636,-97.517,-96.149,-94.627,-93.056,-91.425,-89.719,-87.945,-86.12,-84.251,-82.345,-80.422,-78.483,-76.516,-74.515,-72.488,-9.042,-7.6637,-6.2509,-4.8814,-3.5528,-2.2994,-1.1561,-0.12801,0.79646,1.6183,2.3437,2.9929,3.5721,4.0688,4.4835,4.8353
53.5,-98.125,-96.947,-95.561,-94.004,-92.372,-90.675,-88.915,-87.1,-85.237,-83.337,-81.41,-79.461,-77.477,-75.45,-73.384,-71.292,-8.3807,-7.0132,-5.589,-4.2332,-2.9387,-1.7232,-0.61142,0.38726,1.2774,2.0631,2.7448,3.3329,3.8409,4.2797,4.6665,5.0227
53.6,-97.578,-96.312,-94.89,-93.333,-91.689,-89.99,-88.245,-86.453,-84.616,-82.73,-80.787,-78.795,-76.754,-74.671,-72.54,-70.313,-7.7288,-6.4014,-4.9939,-3.6481,-2.39,-1.2151,-0.13425,0.83805,1.6756,2.3812,3.0022,3.5634,4.0743,4.5244,4.9136,5.2294
53.7,-96.999,-95.642,-94.147,-92.551,-90.862,-89.105,-87.294,-85.44,-83.548,-81.621,-79.664,-77.678,-75.663,-73.616,-71.524,-69.392,-7.086,-5.8079,-4.4324,-3.0835,-1.836,-0.70169,0.31211,1.2011,1.9816,2.6805,3.2946,3.8315,4.3241,4.7725,5.079,5.1669
53.8,-96.386,-94.966,-93.423,-91.801,-90.079,-88.276,-86.414,-84.51,-82.57,-80.594,-78.585,-76.542,-74.465,-72.359,-70.216,-68.029,-6.454,-5.2017,-3.8406,-2.4882,-1.2476,-0.14375,0.82213,1.662,2.3998,3.0585,3.6289,4.1108,4.5428,4.9549,5.3029,5.5394
53.9,-95.742,-94.268,-92.676,-91.011,-89.239,-87.379,-85.458,-83.5,-81.51,-79.481,-77.415,-75.315,-73.186,-71.025,-68.824,-66.565,-5.833,-4.5971,-3.2434,-1.8883,-0.65782,0.41355,1.3329,2.1191,2.7959,3.3889,3.9003,4.3463,4.769,5.1634,5.4649,5.6536
54,-95.07,-93.553,-91.907,-90.154,-88.295,-86.362,-84.378,-82.362,-80.329,-78.268,-76.162,-74.012,-71.822,-69.596,-67.322,-64.95,-5.219,-3.9843,-2.6399,-1.3338,-0.16373,0.86161,1.7513,2.5234,3.1914,3.7599,4.2385,4.6521,5.0225,5.3405,5.5953,5.7615
54.1,-94.371,-92.793,-91.091,-89.291,-87.383,-85.398,-83.367,-81.313,-79.242,-77.136,-74.992,-72.811,-70.595,-68.346,-66.058,-63.707,-4.6113,-3.4058,-2.0877,-0.80001,0.33835,1.3161,2.1545,2.8774,3.4964,4.0219,4.4643,4.8411,5.1869,5.4996,5.7282,5.8461
54.2,-93.645,-92.016,-90.247,-88.362,-86.38,-84.338,-82.26,-80.164,-78.052,-75.91,-73.729,-71.511,-69.259,-66.973,-64.649,-62.262,-4.0124,-2.8235,-1.5371,-0.31209,0.76673,1.7049,2.5167,3.215,3.8072,4.3002,4.7042,5.0397,5.3486,5.6309,5.8296,5.9157
54.3,-92.892,-91.196,-89.373,-87.454,-85.429,-83.336,-81.207,-79.068,-76.917,-74.741,-72.539,-70.308,-68.048,-65.762,-63.446,-61.096,-3.4237,-2.2761,-1.0237,0.18652,1.2282,2.102,2.843,3.4805,4.036,4.5261,4.9221,5.2165,5.4638,5.7105,5.9091,5.9979
54.4,-92.109,-90.363,-88.467,-86.452,-84.353,-82.213,-80.048,-77.87,-75.675,-73.454,-71.211,-68.948,-66.66,-64.343,-61.992,-59.604,-2.8475,-1.7223,-0.51653,0.60632,1.5804,2.431,3.1744,3.8021,4.3142,4.7402,5.0818,5.3557,5.6062,5.8387,5.984,5.9873
54.5,-91.299,-89.481,-87.503,-85.408,-83.233,-81.024,-78.801,-76.567,-74.322,-72.077,-69.836,-67.586,-65.32,-63.022,-60.664,-58.258,-2.2844,-1.2177,-0.065702,1.0296,1.9741,2.7917,3.4794,4.0291,4.4644,4.8258,5.1524,5.4937,5.834,6.0092,5.7784,5.0314
54.6,-90.459,-88.583,-86.546,-84.395,-82.166,-79.91,-77.649,-75.381,-73.101,-70.821,-68.542,-66.255,-63.95,-61.615,-59.228,-56.807,-1.7391,-0.71518,0.3918,1.4392,2.3262,3.0932,3.7486,4.2803,4.6994,5.0333,5.3298,5.6289,5.9166,6.05,5.7788,4.9891
54.7,-89.59,-87.656,-85.561,-83.356,-81.079,-78.782,-76.482,-74.175,-71.859,-69.543,-67.226,-64.9,-62.56,-60.191,-57.774,-55.336,-1.2127,-0.23417,0.82566,1.8262,2.6677,3.3956,4.0167,4.5162,4.902,5.1963,5.4525,5.7054,5.9511,6.0682,5.798,5.0251
54.8,-88.692,-86.702,-84.579,-82.386,-80.098,-77.759,-75.405,-73.05,-70.697,-68.348,-65.995,-63.628,-61.251,-58.85,-56.401,-53.942,-0.70482,0.22743,1.2772,2.3279,3.1824,3.8377,4.343,4.7452,5.0882,5.3861,5.623,5.7899,5.9393,6.0112,5.7277,4.9751
54.9,-87.768,-85.745,-83.573,-81.293,-78.923,-76.52,-74.12,-71.737,-69.356,-66.97,-64.582,-62.189,-59.779,-57.349,-54.889,-52.412,-0.21342,0.72132,1.7662,2.745,3.5063,4.0924,4.569,4.9594,5.2628,5.5021,5.6879,5.8567,6.0231,6.0801,5.7983,5.0521
55,-86.821,-84.744,-82.485,-80.094,-77.654,-75.214,-72.787,-70.368,-67.946,-65.524,-63.109,-60.69,-58.253,-55.794,-53.309,-50.82,0.26733,1.1603,2.113,2.9443,3.631,4.2358,4.7504,5.1326,5.3911,5.5802,5.7399,5.8905,6.0248,6.0598,5.7945,5.0908
55.1,-85.848,-83.702,-81.421,-79.084,-76.679,-74.236,-71.779,-69.321,-66.863,-64.404,-61.939,-59.469,-56.993,-54.482,-51.921,-49.358,0.73094,1.5309,2.422,3.3155,4.0425,4.5784,4.9724,5.2786,5.5283,5.7244,5.8567,5.939,6.0178,5.9866,5.5668,4.6262
55.2,-84.847,-82.668,-80.338,-77.915,-75.421,-72.907,-70.401,-67.906,-65.418,-62.935,-60.455,-57.965,-55.463,-52.94,-50.39,-47.849,1.1688,1.9657,2.8565,3.6855,4.3128,4.7872,5.1588,5.4487,5.6667,5.8144,5.9008,5.9309,5.9557,5.9402,5.6221,4.869
55.3,-83.822,-81.593,-79.189,-76.67,-74.11,-71.556,-69.018,-66.489,-63.967,-61.455,-58.946,-56.427,-53.894,-51.341,-48.763,-46.195,1.5898,2.3415,3.1429,3.8272,4.3745,4.8568,5.2518,5.523,5.6947,5.7907,5.8495,5.8767,5.893,5.8683,5.5624,4.833
55.4,-82.773,-80.485,-78.066,-75.604,-73.093,-70.549,-67.992,-65.431,-62.871,-60.312,-57.75,-55.187,-52.609,-49.991,-47.324,-44.657,1.9927,2.6497,3.3872,4.1379,4.7497,5.1775,5.4635,5.6595,5.7986,5.8929,5.9184,5.8931,5.896,5.8192,5.3642,4.3844
55.5,-81.699,-79.376,-76.884,-74.296,-71.671,-69.05,-66.441,-63.841,-61.254,-58.68,-56.108,-53.529,-50.94,-48.329,-45.69,-43.074,2.3688,3.0168,3.7151,4.3162,4.7894,5.1889,5.5051,5.7148,5.8189,5.8389,5.83,5.8104,5.8056,5.7312,5.2797,4.3093
55.6,-80.601,-78.229,-75.716,-73.147,-70.544,-67.93,-65.313,-62.694,-60.076,-57.461,-54.845,-52.225,-49.584,-46.902,-44.182,-41.481,2.7231,3.2763,3.8812,4.4563,4.9232,5.2842,5.5603,5.7515,5.8524,5.8842,5.8401,5.7543,5.7207,5.6057,5.1012,4.0514
55.7,-79.479,-77.064,-74.508,-71.895,-69.25,-66.598,-63.945,-61.293,-58.646,-56.002,-53.36,-50.713,-48.045,-45.337,-42.596,-39.884,3.0515,3.5569,4.1218,4.6585,5.081,5.4003,5.6398,5.794,5.859,5.862,5.791,5.6774,5.6215,5.4879,4.9631,3.8889
55.8,-78.335,-75.875,-73.289,-70.672,-68.01,-65.324,-62.635,-59.95,-57.27,-54.591,-51.913,-49.234,-46.536,-43.799,-41.028,-38.284,3.353,3.8072,4.3726,4.9844,5.4391,5.6918,5.811,5.865,5.8939,5.8858,5.7964,5.6598,5.5623,5.3991,4.8633,3.7921
55.9,-77.17,-74.679,-72.025,-69.285,-66.513,-63.75,-61.003,-58.274,-55.565,-52.869,-50.174,-47.47,-44.748,-42.014,-39.278,-36.585,3.6338,4.0947,4.6363,5.0993,5.4232,5.6634,5.8292,5.8985,5.8494,5.7173,5.5808,5.4825,5.4217,5.2845,4.7751,3.7305
56,-75.985,-73.448,-70.784,-68.087,-65.346,-62.588,-59.831,-57.08,-54.338,-51.599,-48.863,-46.121,-43.361,-40.567,-37.753,-34.987,3.8991,4.2806,4.7875,5.3406,5.7165,5.8783,5.907,5.8811,5.8445,5.7815,5.64,5.4515,5.3092,5.1059,4.5068,3.3458
56.1,-74.779,-72.213,-69.501,-66.718,-63.89,-61.064,-58.254,-55.461,-52.687,-49.928,-47.168,-44.4,-41.615,-38.821,-36.027,-33.287,4.1449,4.5462,5.0669,5.5381,5.7971,5.8961,5.9158,5.8964,5.8184,5.6577,5.4698,5.3001,5.1609,4.9533,4.3744,3.2578
56.2,-73.554,-70.95,-68.176,-65.316,-62.437,-59.571,-56.725,-53.903,-51.104,-48.319,-45.533,-42.735,-39.917,-37.089,-34.26,-31.484,4.3774,4.7388,5.1495,5.4433,5.6418,5.7905,5.8682,5.8447,5.6942,5.4633,5.2418,5.0831,4.9906,4.8175,4.2143,3.0085
56.3,-72.31,-69.685,-66.949,-64.185,-61.392,-58.579,-55.757,-52.932,-50.104,-47.271,-44.434,-41.589,-38.721,-35.814,-32.876,-29.904,4.5933,4.8432,5.1792,5.5669,5.8402,5.9275,5.8999,5.8301,5.7253,5.5531,5.3213,5.0628,4.7653,4.4313,3.9881,3.5455
56.4,-71.047,-68.371,-65.559,-62.702,-59.816,-56.929,-54.048,-51.177,-48.318,-45.466,-42.616,-39.761,-36.886,-33.98,-31.061,-28.205,4.7816,5.0395,5.3945,5.729,5.9012,5.9245,5.8666,5.7595,5.5998,5.3963,5.1504,4.8675,4.6341,4.3588,3.6792,2.4162
56.5,-69.766,-67.056,-64.197,-61.281,-58.348,-55.421,-52.504,-49.604,-46.723,-43.849,-40.976,-38.095,-35.192,-32.258,-29.313,-26.423,4.9522,5.1643,5.4268,5.6096,5.702,5.7473,5.7551,5.6626,5.4356,5.1628,4.8905,4.6197,4.4016,4.1423,3.4727,2.2056
56.6,-68.468,-65.753,-62.935,-60.09,-57.22,-54.332,-51.437,-48.536,-45.628,-42.714,-39.793,-36.858,-33.893,-30.882,-27.844,-24.773,5.1058,5.2206,5.4325,5.7199,5.9018,5.8945,5.7819,5.6358,5.439,5.1744,4.8686,4.5366,4.1919,3.8078,3.297,2.8106
56.7,-67.152,-64.377,-61.467,-58.519,-55.545,-52.574,-49.61,-46.656,-43.714,-40.778,-37.845,-34.907,-31.947,-28.957,-25.958,-23.035,5.2337,5.3619,5.6059,5.8507,5.9223,5.8269,5.6651,5.4794,5.2462,4.9742,4.6648,4.3213,4.0278,3.7026,2.9611,1.6148
56.8,-65.821,-63.015,-60.073,-57.092,-54.086,-51.085,-48.09,-45.107,-42.138,-39.175,-36.217,-33.252,-30.266,-27.252,-24.228,-21.276,5.3455,5.4396,5.6537,5.8658,5.9025,5.7717,5.5761,5.36,5.0953,4.79,4.4521,4.0908,3.7895,3.4735,2.7501,1.4267
56.9,-64.472,-61.633,-58.657,-55.644,-52.613,-49.585,-46.564,-43.551,-40.549,-37.555,-34.564,-31.567,-28.547,-25.497,-22.44,-19.456,5.4451,5.5136,5.685,5.8268,5.8145,5.6652,5.4584,5.2269,4.9476,4.6266,4.2721,3.8964,3.5801,3.2524,2.5119,1.1584
57,-63.107,-60.245,-57.259,-54.239,-51.2,-48.162,-45.129,-42.1,-39.078,-36.059,-33.04,-30.009,-26.945,-23.838,-20.716,-17.67,5.5282,5.5483,5.6645,5.7786,5.766,5.6087,5.3767,5.1039,4.7815,4.4378,4.0596,3.6598,3.3443,3.0035,2.2379,0.83875
57.1,-61.724,-58.836,-55.826,-52.784,-49.724,-46.665,-43.608,-40.554,-37.505,-34.458,-31.409,-28.348,-25.249,-22.105,-18.949,-15.876,5.5925,5.5726,5.6444,5.7209,5.6816,5.4943,5.2338,4.9384,4.6032,4.256,3.8651,3.4515,3.1385,2.7774,1.9663,0.48758
57.2,-60.325,-57.42,-54.395,-51.33,-48.251,-45.172,-42.09,-39.01,-35.936,-32.863,-29.791,-26.703,-23.57,-20.39,-17.197,-14.081,5.6377,5.573,5.5749,5.5406,5.4172,5.2342,5.0233,4.751,4.4028,4.0357,3.6235,3.1939,2.887,2.5322,1.7226,0.23138
57.3,-58.912,-55.998,-52.988,-49.951,-46.896,-43.832,-40.766,-37.69,-34.602,-31.507,-28.402,-25.276,-22.107,-18.888,-15.632,-12.346,5.6627,5.5265,5.4899,5.5294,5.4847,5.262,4.9678,4.6726,4.328,3.918,3.4539,2.9841,2.5511,2.0832,1.4925,0.87786
57.4,-57.485,-54.526,-51.446,-48.333,-45.208,-42.086,-38.966,-35.846,-32.73,-29.613,-26.492,-23.355,-20.176,-16.946,-13.699,-10.534,5.6656,5.5208,5.4802,5.4692,5.3638,5.1031,4.7646,4.4066,4.024,3.634,3.2026,2.7486,2.4052,2.0292,1.1988,-0.316
57.5,-56.047,-53.074,-49.989,-46.871,-43.738,-40.608,-37.482,-34.349,-31.211,-28.072,-24.934,-21.777,-18.566,-15.3,-12.012,-8.8006,5.6516,5.4592,5.3787,5.3662,5.2821,5.0066,4.6231,4.2307,3.8456,3.4456,2.9641,2.4642,2.1037,1.72,0.88746,-0.63066
57.6,-54.595,-51.596,-48.481,-45.333,-42.173,-39.017,-35.865,-32.708,-29.547,-26.383,-23.22,-20.041,-16.809,-13.52,-10.206,-6.961,5.6212,5.4024,5.3087,5.2839,5.1685,4.8618,4.449,4.0269,3.621,3.2133,2.7252,2.1989,1.8251,1.446,0.6297,-0.86421
57.7,-53.13,-50.101,-46.949,-43.766,-40.574,-37.388,-34.205,-31.018,-27.833,-24.645,-21.455,-18.247,-14.992,-11.682,-8.3402,-5.0578,5.5737,5.3351,5.2191,5.14,4.9588,4.6182,4.2019,3.7833,3.3619,2.9394,2.4753,1.9811,1.6163,1.2702,0.50019,-0.93611
57.8,-51.653,-48.61,-45.454,-42.266,-39.067,-35.874,-32.685,-29.489,-26.287,-23.078,-19.868,-16.64,-13.352,-10.003,-6.6143,-3.27,5.5117,5.2394,5.0943,5.015,4.8541,4.5162,4.0715,3.6067,3.1622,2.7297,2.2234,1.6821,1.316,0.99382,0.27003,-1.1054
57.9,-50.163,-47.095,-43.914,-40.702,-37.482,-34.268,-31.056,-27.838,-24.613,-21.38,-18.145,-14.892,-11.577,-8.1991,-4.7763,-1.3868,5.435,5.1423,4.9809,4.874,4.6716,4.3057,3.8467,3.3704,2.9156,2.4795,1.9754,1.4364,1.0882,0.80398,0.13237,-1.1809
58,-48.661,-45.573,-42.376,-39.149,-35.914,-32.685,-29.462,-26.232,-22.991,-19.74,-16.483,-13.203,-9.8599,-6.4505,-2.9849,0.46503,5.3445,5.0288,4.85,4.7338,4.5252,4.1485,3.6658,3.155,2.6707,2.2132,1.6973,1.1684,0.8537,0.63291,0.049828,-1.1544
58.1,-47.147,-44.036,-40.817,-37.57,-34.316,-31.069,-27.824,-24.572,-21.31,-18.038,-14.757,-11.451,-8.0802,-4.6437,-1.1451,2.3492,5.2423,4.9081,4.708,4.551,4.2954,3.8945,3.4096,2.9007,2.4117,1.954,1.4528,0.94545,0.66482,0.4996,-0.011923,-1.133
58.2,-45.621,-42.495,-39.27,-36.025,-32.774,-29.518,-26.257,-22.994,-19.724,-16.44,-13.136,-9.7946,-6.4011,-2.954,0.55082,4.1116,5.1286,4.7674,4.5087,4.2364,3.8991,3.5314,3.123,2.6427,2.1499,1.6833,1.2293,0.82601,0.51938,0.17801,-0.27492,-0.78092
58.3,-44.084,-40.968,-37.784,-34.582,-31.375,-28.171,-24.957,-21.72,-18.48,-15.233,-11.927,-8.5526,-5.0764,-1.5109,2.1588,5.9478,5.0013,4.5831,4.3169,4.1657,3.9111,3.5045,3.0865,2.6477,2.0095,1.2298,0.52575,-0.053576,-0.26519,-4.6948e-05,0.35797,0.51519
58.4,-42.537,-39.367,-36.089,-32.787,-29.483,-26.187,-22.892,-19.582,-16.254,-12.911,-9.5541,-6.1693,-2.7234,0.78459,4.3679,7.9683,4.8585,4.4641,4.2275,4.0327,3.7076,3.2305,2.6767,2.1362,1.66,1.2501,0.81093,0.37706,0.20535,0.19926,-0.092171,-0.9439
58.5,-40.981,-37.801,-34.527,-31.238,-27.939,-24.633,-21.323,-18.009,-14.684,-11.337,-7.9652,-4.5537,-1.09,2.4294,6.0144,9.6543,4.7091,4.2898,3.9719,3.6289,3.2558,2.8641,2.4276,1.9234,1.4214,0.98842,0.60472,0.29981,0.1245,-0.10648,-0.48374,-0.838
58.6,-39.415,-36.228,-32.955,-29.683,-26.426,-23.182,-19.931,-16.648,-13.332,-9.9895,-6.6065,-3.1615,0.3794,3.9916,7.7044,11.514,4.5503,4.0516,3.7319,3.5598,3.2301,2.7132,2.2073,1.8004,1.341,0.79493,0.28108,-0.17149,-0.22666,0.1579,0.51509,0.58468
58.7,-37.839,-34.603,-31.254,-27.888,-24.527,-21.165,-17.793,-14.406,-11.01,-7.599,-4.1662,-0.70183,2.8084,6.3686,10.015,13.694,4.375,3.9445,3.6665,3.3584,2.9098,2.4063,1.8973,1.4117,0.96278,0.58894,0.26979,-0.00071018,-0.029699,0.12526,-0.027192,-0.77111
58.8,-36.253,-33.024,-29.708,-26.374,-23.037,-19.709,-16.378,-13.015,-9.617,-6.1965,-2.7468,0.7487,4.3034,7.9323,11.621,15.358,4.1957,3.7024,3.3635,3.095,2.7208,2.1783,1.6006,1.1486,0.81539,0.50163,0.16778,-0.070541,-0.16092,-0.002305,0.18866,0.23161
58.9,-34.655,-31.408,-28.083,-24.745,-21.398,-18.046,-14.685,-11.307,-7.9055,-4.4786,-1.0173,2.4933,6.0588,9.6926,13.396,17.145,4.0092,3.5167,3.1508,2.8018,2.4014,1.9372,1.4619,1.0187,0.64095,0.34174,0.089227,-0.057765,-0.1137,-0.18265,-0.31002,-0.43904
59,-33.048,-29.777,-26.415,-23.06,-19.736,-16.425,-13.089,-9.7128,-6.2972,-2.8433,0.64641,4.1912,7.8211,11.528,15.324,19.185,3.8102,3.2608,2.8881,2.6159,2.1779,1.6227,1.1629,0.86929,0.59688,0.28032,-0.057169,-0.39132,-0.3475,0.037023,0.43071,0.53484
59.1,-31.433,-28.137,-24.749,-21.344,-17.937,-14.544,-11.145,-7.7013,-4.2295,-0.74438,2.7629,6.307,9.9007,13.554,17.318,21.117,3.6009,3.0848,2.7203,2.4425,2.1114,1.5704,0.98598,0.55833,0.299,0.12871,-0.068294,-0.24508,-0.13049,0.12778,0.027777,-0.73897
59.2,-29.807,-26.507,-23.127,-19.732,-16.338,-12.946,-9.537,-6.1008,-2.6397,0.8457,4.3702,7.9453,11.575,15.282,19.062,22.881,3.3875,2.8441,2.4485,2.1027,1.6993,1.2154,0.77712,0.45707,0.22856,0.062829,-0.065006,-0.10513,-0.076377,-0.056596,-0.14058,-0.29532
59.3,-28.171,-24.85,-21.45,-18.041,-14.642,-11.259,-7.8591,-4.4168,-0.9349,2.5732,6.1085,9.7034,13.371,17.121,20.961,24.862,3.1661,2.5862,2.1901,1.921,1.5412,0.99996,0.54109,0.33581,0.22129,-0.033961,-0.35914,-0.5134,-0.38672,0.015907,0.39095,0.43966
59.4,-26.526,-23.175,-19.728,-16.272,-12.831,-9.4119,-5.9783,-2.4832,1.048,4.5893,8.1556,11.76,15.415,19.137,22.983,26.865,2.9359,2.3788,2.033,1.8342,1.5239,0.97555,0.39518,0.048141,-0.04864,-0.045545,-0.11035,-0.20416,-0.053367,0.23329,0.13428,-0.67572
59.5,-24.872,-21.495,-18.028,-14.548,-11.055,-7.5532,-4.0294,-0.48137,3.0785,6.6535,10.254,13.892,17.573,21.317,25.163,29.008,2.7046,2.1626,1.7518,1.3658,0.98156,0.58825,0.29338,0.11069,-0.0097809,-0.049977,-0.049201,-0.056178,0.088565,0.26763,-0.053666,-1.2046
59.6,-23.206,-19.827,-16.368,-12.904,-9.4472,-5.9985,-2.5338,0.96421,4.4941,8.0597,11.668,15.326,19.056,22.892,26.809,30.756,2.4725,1.8837,1.4721,1.1886,0.86266,0.43152,0.10156,0.015068,0.039146,-0.0026286,-0.10603,-0.14272,-0.10525,0.086032,0.22728,0.18488
59.7,-21.532,-18.114,-14.604,-11.098,-7.6134,-4.1476,-0.66185,2.8773,6.4429,10.028,13.654,17.328,21.065,24.884,28.768,32.702,2.2294,1.647,1.2938,1.1324,0.88327,0.40772,-0.056313,-0.22656,-0.11827,0.0072853,-0.020455,-0.086589,-0.097434,0.081208,0.2491,0.223
59.8,-19.846,-16.401,-12.862,-9.3101,-5.7481,-2.1784,1.4141,5.0275,8.6493,12.286,15.951,19.656,23.406,27.219,31.128,35.016,1.9863,1.4508,1.0757,0.74593,0.45728,0.1564,-0.021313,-0.069201,-0.064442,-0.0090524,0.0349,0.033153,0.19175,0.35471,-0.028658,-1.3011
59.9,-18.149,-14.708,-11.199,-7.6976,-4.1976,-0.69532,2.8151,6.3494,9.9419,13.579,17.241,20.967,24.775,28.65,32.659,36.824,1.7469,1.1268,0.72812,0.54504,0.32818,0.049829,-0.0645,0.070726,0.14389,-0.065179,-0.42782,-0.73578,-0.55534,0.10728,0.74939,1.0434
60,-16.442,-12.95,-9.3572,-5.7614,-2.1763,1.4104,5.0255,8.6752,12.336,16.01,19.716,23.466,27.262,31.123,35.084,39.023,1.5015,0.95946,0.6661,0.55572,0.38803,0.087847,-0.16425,-0.23091,-0.1237,0.037172,0.074002,0.014291,0.18181,0.38166,0.056656,-1.1442
60.1,-14.723,-11.199,-7.5691,-3.9281,-0.28354,3.3736,7.0533,10.751,14.457,18.178,21.924,25.708,29.535,33.413,37.38,41.336,1.261,0.74024,0.43679,0.31238,0.22837,0.058093,-0.07278,-0.098392,-0.038828,0.072263,0.097227,0.02833,0.17663,0.4021,0.13776,-0.96744
60.2,-12.991,-9.4391,-5.7869,-2.1216,1.5518,5.2357,8.94,12.659,16.386,20.129,23.898,27.703,31.551,35.454,39.447,43.425,1.0319,0.55415,0.28496,0.12648,0.043828,-0.058319,-0.086573,-0.043675,0.01056,0.067152,0.075337,0.037592,0.18357,0.38009,0.051813,-1.1601
60.3,-11.246,-7.7085,-4.1245,-0.56389,2.9837,6.5288,10.083,13.652,17.239,20.863,24.544,28.274,32.058,35.936,39.873,43.836,0.80607,0.28079,0.0073656,-0.012152,0.018158,-0.042944,-0.13139,-0.1142,0.025421,0.097191,0.088167,0.095496,0.018558,0.048256,0.075303,0.020443
60.4,-9.4887,-6.0481,-2.6727,0.69852,4.0605,7.4172,10.773,14.131,17.494,20.865,24.249,27.652,31.066,34.499,37.988,41.455,0.58518,0.15858,-0.0010789,-0.0054891,-0.0095236,-0.015477,-0.0077812,-0.0085744,-0.03015,-0.054767,-0.058167,0.035686,0.27108,0.37748,-0.058371,-1.2696
60.5,-7.724,-4.3602,-1.1604,2.0213,5.2066,8.3908,11.575,14.763,17.957,21.157,24.365,27.582,30.803,34.021,37.276,40.512,0.37676,0.0001716,-0.09106,-0.036075,-0.024116,-0.012817,0.021863,0.033688,-0.0018257,-0.045635,-0.052521,0.016648,0.18538,0.26809,-0.082957,-1.0547
60.6,-5.976,-2.6013,0.67987,3.9408,7.1948,10.445,13.694,16.942,20.192,23.444,26.699,29.958,33.229,36.49,39.735,42.981,0.18955,-0.1115,-0.13836,-0.055768,-0.0083825,0.023436,0.052869,0.068602,0.070031,0.061027,0.012312,-0.090888,-0.093369,0.055806,0.069011,-0.17424
60.7,-4.2599,-0.81158,2.678,6.1572,9.6348,13.12,16.614,20.115,23.623,27.141,30.673,34.218,37.785,41.382,45.005,48.656,0.025299,-0.24508,-0.24775,-0.11319,0.0049073,0.056089,0.066804,0.05771,0.041637,0.029449,-0.026521,-0.14955,-0.17672,-0.031529,0.043471,-0.064462
60.8,-2.5554,0.94705,4.556,8.1838,11.818,15.471,19.143,22.823,26.509,30.205,33.915,37.651,41.418,45.228,49.123,53.021,-0.11805,-0.35484,-0.38155,-0.30292,-0.11075,0.056819,0.097702,0.071241,0.040114,0.0053893,-0.034458,-0.059657,0.082825,0.32047,0.095316,-0.93024
60.9,-0.84313,2.6586,6.2397,9.8067,13.37,16.948,20.539,24.151,27.782,31.438,35.134,38.878,42.671,46.538,50.478,54.452,-0.24539,-0.51839,-0.49957,-0.16067,0.13115,0.12565,0.002718,-0.028538,0.036207,0.071523,0.0089145,-0.039403,-0.11928,-0.20145,-0.30109,-0.49155
61,0.88198,4.4577,8.1639,11.892,15.631,19.382,23.137,26.892,30.65,34.409,38.176,41.954,45.751,49.58,53.454,57.363,-0.35914,-0.49407,-0.38475,-0.20538,-0.039188,0.0099845,0.020777,0.038254,0.045867,0.040032,0.011666,-0.065556,-0.0675,0.079048,0.091203,-0.17197
61.1,2.6201,6.1759,9.8112,13.44,17.074,20.732,24.405,28.101,31.81,35.536,39.292,43.084,46.926,50.828,54.84,58.883,-0.44869,-0.64384,-0.54355,-0.14226,0.21005,0.2383,0.10099,0.02286,0.059646,0.11117,0.017296,-0.14723,-0.10069,0.12547,-0.042166,-0.95916
61.2,4.3736,8.0027,11.757,15.536,19.322,23.12,26.921,30.721,34.52,38.323,42.133,45.959,49.812,53.699,57.651,61.667,-0.51948,-0.58886,-0.43066,-0.23668,-0.061867,0.0081014,0.036653,0.059539,0.063774,0.032182,-0.0086694,-0.077752,-0.078339,0.132,0.16892,-0.32637
61.3,6.1398,9.7494,13.428,17.094,20.77,24.462,28.162,31.88,35.616,39.38,43.189,47.041,50.945,54.918,58.962,63.075,-0.57256,-0.72136,-0.60257,-0.22809,0.067569,0.066133,-0.053812,-0.054642,0.059938,0.089865,-0.016214,-0.09284,-0.13066,0.10459,0.32993,0.24427
61.4,7.9207,11.579,15.33,19.096,22.873,26.674,30.489,34.313,38.143,41.983,45.835,49.709,53.617,57.552,61.569,65.684,-0.61326,-0.65125,-0.4593,-0.17481,0.085535,0.14753,0.10041,0.048893,0.037548,0.024511,-0.058046,-0.20852,-0.12275,0.29781,0.57251,0.34012
61.5,9.7136,13.32,16.923,20.498,24.082,27.674,31.272,34.882,38.504,42.148,45.829,49.552,53.317,57.14,61.021,64.934,-0.63926,-0.7301,-0.55,-0.17446,0.057118,0.054521,-0.056555,-0.079623,0.014781,0.032005,-0.067504,-0.10877,-0.13847,-0.021407,0.14952,0.30143
61.6,11.518,15.004,18.334,21.646,24.978,28.315,31.656,35,38.348,41.698,45.05,48.406,51.762,55.116,58.515,61.937,-0.65105,-0.63777,-0.37547,-0.076431,0.018452,0.021774,0.031111,0.026074,-0.021183,-0.097355,-0.15098,-0.1243,0.03881,0.21116,-0.0056931,-0.81913
61.7,13.322,16.749,19.949,23.076,26.201,29.326,32.451,35.578,38.709,41.848,44.994,48.148,51.304,54.462,57.658,60.886,-0.64531,-0.60928,-0.35182,-0.080128,0.012185,0.0279,0.033925,0.02099,-0.021382,-0.093358,-0.15017,-0.13168,0.0029616,0.12178,-0.10936,-0.85451
61.8,15.097,18.449,21.555,24.565,27.563,30.562,33.565,36.571,39.581,42.599,45.627,48.661,51.699,54.74,57.821,60.94,-0.6225,-0.56253,-0.31174,-0.067877,0.014826,0.031432,0.035178,0.014024,-0.04065,-0.12358,-0.1798,-0.14117,0.010375,0.11828,-0.1196,-0.84782
61.9,16.834,20.108,23.108,25.983,28.85,31.727,34.615,37.507,40.403,43.304,46.209,49.114,52.013,54.915,57.861,60.848,-0.59013,-0.52352,-0.27957,-0.037203,0.044336,0.057001,0.048673,-0.0011337,-0.10077,-0.21012,-0.23584,-0.10463,0.11774,0.19307,-0.14074,-1.0116
62,18.532,21.728,24.67,27.502,30.316,33.127,35.942,38.753,41.558,44.359,47.156,49.95,52.744,55.532,58.313,61.09,-0.55028,-0.4661,-0.2261,-0.015987,0.041411,0.040855,0.029187,-0.004441,-0.062873,-0.13746,-0.20597,-0.24172,-0.1945,-0.073066,-0.010162,-0.098255
62.1,20.191,23.309,26.135,28.815,31.48,34.156,36.845,39.541,42.24,44.945,47.651,50.356,53.051,55.753,58.503,61.313,-0.50298,-0.43605,-0.22225,-0.019342,0.044513,0.057903,0.043803,-0.026829,-0.14551,-0.24608,-0.23319,-0.053194,0.18748,0.23905,-0.11549,-0.97708
62.2,21.81,24.85,27.622,30.273,32.905,35.534,38.164,40.795,43.425,46.058,48.694,51.334,53.979,56.629,59.286,61.955,-0.45087,-0.37553,-0.1664,0.014574,0.057018,0.047523,0.026021,-0.013761,-0.062715,-0.11179,-0.15069,-0.17046,-0.14546,-0.031039,0.16251,0.37688
62.3,23.391,26.354,29.045,31.613,34.163,36.709,39.257,41.805,44.353,46.903,49.457,52.013,54.574,57.141,59.715,62.302,-0.39588,-0.33654,-0.14955,0.017995,0.05734,0.046877,0.023643,-0.017279,-0.068227,-0.11826,-0.15497,-0.17347,-0.14018,-0.011547,0.18711,0.41306
62.4,24.932,27.817,30.434,32.929,35.407,37.883,40.36,42.838,45.316,47.796,50.278,52.762,55.249,57.739,60.24,62.765,-0.3403,-0.28879,-0.11924,0.027574,0.060125,0.048007,0.020315,-0.024276,-0.074763,-0.12269,-0.1621,-0.1765,-0.11712,0.048742,0.23997,0.37259
62.5,26.434,29.242,31.784,34.209,36.618,39.025,41.434,43.843,46.253,48.665,51.08,53.498,55.919,58.344,60.777,63.229,-0.28713,-0.25421,-0.10716,0.028912,0.059684,0.046947,0.018134,-0.027558,-0.080106,-0.12926,-0.16505,-0.17391,-0.11108,0.062807,0.29069,0.50885
62.6,27.898,30.627,33.102,35.47,37.823,40.173,42.526,44.879,47.233,49.588,51.945,54.303,56.663,59.022,61.389,63.778,-0.23824,-0.21256,-0.081555,0.033002,0.054991,0.041419,0.012726,-0.033971,-0.08531,-0.13117,-0.16769,-0.16915,-0.085413,0.11274,0.34707,0.52366
62.7,29.323,31.973,34.381,36.693,38.989,41.283,43.577,45.871,48.167,50.464,52.763,55.066,57.37,59.675,61.986,64.316,-0.1949,-0.18658,-0.075056,0.029738,0.051241,0.037758,0.0084975,-0.038712,-0.091147,-0.13599,-0.16488,-0.15587,-0.064112,0.14398,0.40551,0.63426
62.8,30.708,33.28,35.623,37.885,40.133,42.378,44.623,46.869,49.116,51.363,53.611,55.86,58.107,60.35,62.602,64.884,-0.15812,-0.15805,-0.059499,0.029711,0.047349,0.033307,0.002779,-0.042664,-0.09324,-0.14234,-0.17466,-0.14812,-0.013185,0.2346,0.49325,0.67896
62.9,32.054,34.548,36.822,39.028,41.222,43.414,45.606,47.799,49.995,52.193,54.394,56.6,58.809,61.018,63.227,65.45,-0.12858,-0.14466,-0.059544,0.026463,0.046258,0.03215,-0.00031366,-0.04824,-0.099079,-0.13851,-0.15253,-0.12117,-0.0041706,0.23932,0.56706,0.90196
63,33.361,35.778,37.992,40.151,42.3,44.448,46.595,48.744,50.894,53.047,55.203,57.362,59.521,61.674,63.823,65.979,-0.10644,-0.13141,-0.054518,0.026571,0.046331,0.031055,-0.0035705,-0.051785,-0.10187,-0.14119,-0.1529,-0.10877,0.036726,0.31981,0.68233,1.0414
63.1,34.629,36.965,39.094,41.173,43.254,45.342,47.436,49.536,51.645,53.763,55.886,58.009,60.129,62.261,64.452,66.733,-0.091291,-0.12583,-0.053468,0.032659,0.056442,0.03925,-0.01073,-0.091329,-0.17225,-0.20354,-0.13775,0.056387,0.32987,0.54528,0.56767,0.35655
63.2,35.857,38.115,40.189,42.238,44.293,46.353,48.419,50.488,52.56,54.634,56.703,58.76,60.802,62.855,64.976,67.208,-0.081985,-0.11341,-0.042343,0.035638,0.05213,0.023314,-0.043171,-0.13664,-0.21664,-0.22601,-0.11003,0.14796,0.44819,0.62467,0.55917,0.21857
63.3,37.047,39.232,41.256,43.272,45.293,47.319,49.349,51.379,53.408,55.434,57.451,59.452,61.433,63.419,65.461,67.585,-0.076964,-0.11292,-0.046738,0.029503,0.044862,0.016564,-0.041383,-0.11557,-0.177,-0.18313,-0.081682,0.15371,0.45434,0.67278,0.68034,0.43918
63.4,38.197,40.327,42.316,44.298,46.285,48.276,50.27,52.264,54.259,56.25,58.237,60.213,62.171,64.129,66.134,68.206,-0.075727,-0.11129,-0.048689,0.021228,0.035624,0.011385,-0.034611,-0.089156,-0.1331,-0.13748,-0.059322,0.137,0.43519,0.72772,0.87135,0.82709
63.5,39.31,41.388,43.339,45.283,47.232,49.185,51.14,53.095,55.05,57.003,58.953,60.895,62.82,64.739,66.699,68.716,-0.077888,-0.11682,-0.056457,0.0169,0.03312,0.0069141,-0.035834,-0.080624,-0.11243,-0.10769,-0.030515,0.15716,0.46727,0.81717,1.0595,1.1547
63.6,40.394,42.426,44.344,46.254,48.17,50.089,52.009,53.929,55.849,57.768,59.686,61.595,63.486,65.367,67.278,69.236,-0.082804,-0.11949,-0.059581,0.010515,0.025938,0.0010761,-0.036171,-0.071007,-0.093001,-0.079087,0.007238,0.20576,0.53648,0.9368,1.2724,1.498
63.7,41.45,43.442,45.326,47.204,49.086,50.972,52.858,54.744,56.629,58.514,60.397,62.271,64.124,65.959,67.818,69.718,-0.089446,-0.12678,-0.06859,0.0013176,0.019035,-0.0030456,-0.038248,-0.070974,-0.088723,-0.06593,0.03566,0.25787,0.62516,1.0813,1.4958,1.8239
63.8,42.484,44.439,46.294,48.141,49.994,51.849,53.705,55.56,57.415,59.269,61.121,62.962,64.778,66.57,68.379,70.224,-0.0973,-0.13365,-0.075777,-0.0059428,0.013457,-0.0071563,-0.041642,-0.071854,-0.081764,-0.044047,0.079742,0.33186,0.73871,1.249,1.7367,2.1576
63.9,43.496,45.419,47.248,49.069,50.895,52.723,54.552,56.379,58.207,60.034,61.857,63.669,65.45,67.201,68.963,70.755,-0.10601,-0.14131,-0.083843,-0.014179,0.0069909,-0.011887,-0.043812,-0.067103,-0.062884,-0.0036752,0.14699,0.42975,0.87394,1.4357,1.9937,2.5038
64,44.49,46.383,48.19,49.989,51.793,53.598,55.403,57.207,59.01,60.813,62.612,64.394,66.141,67.852,69.568,71.31,-0.11517,-0.14956,-0.092791,-0.023663,-0.00039722,-0.016003,-0.044147,-0.060466,-0.042114,0.040338,0.22345,0.54719,1.0419,1.6648,2.2954,2.8911
64.1,45.468,47.334,49.119,50.897,52.679,54.462,56.245,58.026,59.807,61.587,63.361,65.114,66.825,68.496,70.169,71.866,-0.1246,-0.15844,-0.1027,-0.034167,-0.0084593,-0.019427,-0.041522,-0.048278,-0.012533,0.09814,0.32107,0.69385,1.2422,1.9222,2.6177,3.2869
64.2,46.43,48.272,50.037,51.795,53.557,55.32,57.081,58.842,60.602,62.36,64.108,65.831,67.507,69.139,70.773,72.432,-0.13427,-0.16779,-0.1131,-0.045078,-0.016886,-0.022353,-0.036023,-0.029617,0.028267,0.17345,0.44353,0.87203,1.4765,2.2101,2.9615,3.6905
64.3,47.379,49.199,50.947,52.687,54.43,56.174,57.917,59.66,61.402,63.139,64.862,66.555,68.197,69.792,71.391,73.016,-0.14418,-0.17747,-0.12378,-0.056015,-0.025193,-0.024473,-0.025415,0.0030622,0.093923,0.28318,0.60578,1.0902,1.7484,2.5331,3.3366,4.1206
64.4,48.315,50.117,51.85,53.577,55.306,57.036,58.764,60.492,62.219,63.938,65.637,67.298,68.902,70.461,72.026,73.623,-0.15429,-0.18749,-0.13492,-0.067983,-0.034957,-0.027597,-0.015208,0.036393,0.16301,0.40211,0.78737,1.3421,2.0685,2.9142,3.776,4.6175
64.5,49.24,51.025,52.746,54.461,56.179,57.896,59.613,61.33,63.044,64.747,66.422,68.052,69.62,71.148,72.701,74.302,-0.16463,-0.19812,-0.14636,-0.078132,-0.039249,-0.021064,0.0084685,0.087529,0.25624,0.55395,1.0125,1.6484,2.4526,3.3595,4.2633,5.134
64.6,50.156,51.929,53.647,55.359,57.071,58.782,60.494,62.204,63.908,65.593,67.242,68.838,70.369,71.863,73.391,74.978,-0.17522,-0.20852,-0.15683,-0.086586,-0.040533,-0.010469,0.037353,0.14784,0.36779,0.73754,1.2812,2.0001,2.8785,3.8534,4.8198,5.7497
64.7,51.063,52.829,54.548,56.259,57.97,59.68,61.391,63.1,64.797,66.464,68.081,69.635,71.12,72.57,74.068,75.642,-0.18597,-0.21921,-0.16849,-0.098252,-0.046346,-0.0029549,0.069817,0.2228,0.50501,0.9551,1.5937,2.4105,3.3805,4.4399,5.4823,6.483
64.8,51.964,53.724,55.444,57.157,58.869,60.582,62.295,64.003,65.692,67.339,68.921,70.427,71.867,73.281,74.758,76.331,-0.19689,-0.2313,-0.18165,-0.10941,-0.049395,0.012245,0.12039,0.32849,0.68333,1.222,1.963,2.885,3.9473,5.0868,6.2039,7.2742
64.9,52.86,54.619,56.342,58.059,59.774,61.491,63.209,64.916,66.595,68.219,69.76,71.215,72.608,73.99,75.456,77.042,-0.20817,-0.24306,-0.19427,-0.11983,-0.047079,0.043844,0.20083,0.47547,0.91319,1.549,2.3978,3.428,4.5837,5.8021,6.991,8.1259
65,53.754,55.511,57.234,58.95,60.662,62.376,64.087,65.782,67.436,69.022,70.512,71.911,73.254,74.608,76.07,77.681,-0.21983,-0.25587,-0.20588,-0.12286,-0.029492,0.09891,0.31082,0.65612,1.1789,1.9099,2.8556,3.9768,5.2087,6.4859,7.724,8.8989
65.1,54.646,56.396,58.109,59.811,61.509,63.205,64.894,66.559,68.176,69.714,71.146,72.478,73.764,75.083,76.531,78.151,-0.23171,-0.26568,-0.20717,-0.1034,0.022161,0.19556,0.46383,0.87299,1.463,2.262,3.2764,4.4642,5.747,7.055,8.314,9.5016
65.2,55.537,57.277,58.972,60.657,62.335,64.008,65.667,67.295,68.865,70.349,71.722,72.992,74.219,75.493,76.911,78.515,-0.24271,-0.26716,-0.19145,-0.058288,0.10835,0.33382,0.66346,1.1388,1.7944,2.6534,3.7178,4.9479,6.2636,7.5901,8.8643,10.069
65.3,56.425,58.157,59.841,61.513,63.176,64.829,66.461,68.052,69.575,71.003,72.318,73.528,74.692,75.906,77.267,78.82,-0.25045,-0.25857,-0.15933,0.0077647,0.22219,0.5079,0.90658,1.4551,2.183,3.1073,4.2243,5.4946,6.8441,8.2007,9.5083,10.755
65.4,57.309,59.035,60.715,62.38,64.034,65.673,67.283,68.842,70.323,71.701,72.965,74.131,75.241,76.37,77.625,79.048,-0.25225,-0.23917,-0.10992,0.098981,0.36891,0.72201,1.195,1.8215,2.6265,3.6199,4.788,6.0907,7.4801,8.9019,10.292,11.634
65.5,58.189,59.916,61.604,63.276,64.935,66.572,68.168,69.701,71.144,72.483,73.718,74.867,75.934,76.965,78.086,79.338,-0.24556,-0.20435,-0.038518,0.21756,0.55447,0.99563,1.5692,2.301,3.206,4.2816,5.5052,6.8465,8.294,9.8125,11.327,12.818
65.6,59.065,60.799,62.506,64.196,65.868,67.503,69.08,70.576,71.972,73.268,74.487,75.66,76.773,77.746,78.556,79.238,-0.22768,-0.15383,0.051474,0.36085,0.77882,1.324,2.0193,2.8829,3.9145,5.0947,6.3898,7.7682,9.2424,10.858,12.606,14.439
65.7,59.94,61.676,63.389,65.085,66.752,68.372,69.926,71.392,72.753,74.009,75.181,76.299,77.341,78.225,78.92,79.448,-0.19625,-0.089112,0.16463,0.54834,1.0565,1.6952,2.4825,3.4319,4.5428,5.7975,7.1644,8.6185,10.174,11.872,13.705,15.63
65.8,60.815,62.551,64.261,65.947,67.592,69.179,70.691,72.108,73.421,74.636,75.779,76.865,77.851,78.645,79.238,79.679,-0.14896,0.005602,0.3225,0.785,1.3788,2.1068,2.9815,4.0093,5.182,6.4783,7.8705,9.3448,10.929,12.662,14.517,16.447
65.9,61.689,63.431,65.145,66.814,68.429,69.978,71.448,72.823,74.099,75.278,76.384,77.428,78.352,79.062,79.561,79.897,-0.081578,0.13223,0.53876,1.1208,1.8385,2.6873,3.6722,4.7918,6.0389,7.3978,8.8458,10.375,12.018,13.806,15.707,17.677
66,62.562,64.302,66.003,67.644,69.231,70.76,72.212,73.569,74.813,75.945,76.982,77.935,78.757,79.363,79.754,79.973,0.011779,0.30872,0.82198,1.5166,2.3325,3.2572,4.3001,5.471,6.7705,8.185,9.6922,11.282,12.973,14.787,16.694,18.66
66.1,63.432,65.164,66.859,68.496,70.077,71.59,73.014,74.329,75.518,76.579,77.529,78.378,79.082,79.571,79.871,80.036,0.13865,0.52949,1.1423,1.9195,2.8145,3.8234,4.9551,6.2152,7.6001,9.0952,10.679,12.338,14.086,15.933,17.852,19.814
66.2,64.297,66.023,67.72,69.366,70.947,72.447,73.844,75.121,76.268,77.28,78.144,78.842,79.336,79.651,79.885,80.058,0.30384,0.77872,1.4718,2.3162,3.287,4.3814,5.6042,6.9524,8.4142,9.9794,11.641,13.395,15.24,17.152,19.111,21.107
66.3,65.157,66.869,68.538,70.14,71.669,73.114,74.452,75.666,76.745,77.685,78.476,79.099,79.514,79.746,79.897,79.993,0.50679,1.0487,1.81,2.7315,3.7778,4.9401,6.2232,7.626,9.1379,10.748,12.45,14.238,16.11,18.044,20.023,22.038
66.4,66.012,67.703,69.328,70.869,72.336,73.718,74.994,76.137,77.13,77.974,78.691,79.299,79.753,79.972,79.972,79.801,0.74544,1.3659,2.2133,3.2279,4.3568,5.5908,6.9371,8.4004,9.9753,11.645,13.388,15.192,17.065,19.007,20.995,23.007
66.5,66.86,68.523,70.119,71.641,73.085,74.431,75.657,76.744,77.683,78.47,79.096,79.546,79.784,79.841,79.813,79.718,1.0214,1.7318,2.6551,3.7194,4.8978,6.1877,7.5933,9.11,10.725,12.425,14.2,16.042,17.943,19.885,21.86,23.862
66.6,67.697,69.333,70.881,72.338,73.709,74.984,76.139,77.154,78.02,78.732,79.285,79.662,79.826,79.812,79.72,79.568,1.337,2.1113,3.0936,4.2221,5.4602,6.7993,8.2437,9.7917,11.432,13.152,14.942,16.794,18.698,20.638,22.608,24.604
66.7,68.524,70.126,71.622,73.007,74.304,75.505,76.584,77.516,78.284,78.897,79.381,79.751,79.956,79.916,79.66,79.244,1.69,2.5419,3.6072,4.8241,6.1416,7.5508,9.0569,10.661,12.356,14.122,15.941,17.804,19.716,21.663,23.625,25.587
66.8,69.336,70.897,72.342,73.679,74.928,76.075,77.092,77.955,78.651,79.18,79.554,79.771,79.787,79.616,79.355,79.014,2.0805,3.0191,4.1689,5.4577,6.8389,8.3087,9.8727,11.528,13.263,15.062,16.909,18.796,20.715,22.652,24.608,26.579
66.9,70.131,71.649,73.043,74.326,75.516,76.598,77.545,78.332,78.943,79.385,79.686,79.86,79.858,79.612,79.168,78.589,2.5108,3.528,4.7505,6.1042,7.5487,9.0792,10.699,12.404,14.184,16.021,17.896,19.801,21.733,23.671,25.603,27.526
67,70.906,72.367,73.697,74.925,76.056,77.071,77.95,78.678,79.251,79.661,79.902,79.954,79.783,79.433,79.013,78.525,2.9803,4.0618,5.3172,6.6792,8.1271,9.6596,11.275,12.966,14.719,16.523,18.366,20.237,22.118,23.997,25.884,27.776
67.1,71.66,73.08,74.354,75.508,76.559,77.496,78.302,78.958,79.456,79.788,79.947,79.917,79.666,79.243,78.751,78.192,3.4862,4.6232,5.9258,7.3387,8.8332,10.402,12.044,13.754,15.521,17.334,19.182,21.051,22.923,24.788,26.663,28.54
67.2,72.394,73.763,74.966,76.027,76.983,77.826,78.535,79.086,79.47,79.7,79.806,79.788,79.589,79.145,78.506,77.735,4.0247,5.2253,6.5917,8.0709,9.6215,11.236,12.916,14.658,16.45,18.278,20.129,22,23.879,25.739,27.566,29.364
67.3,73.105,74.415,75.572,76.611,77.54,78.342,78.994,79.483,79.803,79.951,79.922,79.702,79.258,78.633,77.928,77.153,4.5959,5.874,7.3116,8.845,10.452,12.127,13.867,15.662,17.498,19.361,21.24,23.12,24.978,26.809,28.638,30.464
67.4,73.788,75.047,76.128,77.058,77.875,78.573,79.129,79.518,79.732,79.783,79.705,79.5,79.116,78.489,77.661,76.694,5.2004,6.5243,8.003,9.5838,11.227,12.926,14.678,16.477,18.312,20.168,22.036,23.911,25.779,27.603,29.375,31.1
67.5,74.443,75.637,76.665,77.567,78.353,79.004,79.495,79.81,79.949,79.912,79.699,79.295,78.668,77.858,76.964,76.005,5.8363,7.2347,8.7823,10.416,12.115,13.871,15.679,17.528,19.402,21.286,23.168,25.033,26.854,28.629,30.395,32.154
67.6,75.07,76.209,77.157,77.943,78.609,79.151,79.543,79.762,79.796,79.664,79.4,79.013,78.448,77.641,76.626,75.461,6.5025,7.9426,9.5253,11.198,12.925,14.696,16.507,18.351,20.214,22.081,23.948,25.811,27.651,29.425,31.121,32.747
67.7,75.667,76.732,77.601,78.318,78.919,79.389,79.701,79.831,79.77,79.533,79.156,78.648,77.965,77.049,75.947,74.72,7.1978,8.7043,10.35,12.074,13.846,15.659,17.508,19.38,21.261,23.135,24.997,26.844,28.653,30.382,32.031,33.619
67.8,76.232,77.225,78.016,78.653,79.174,79.563,79.791,79.835,79.688,79.369,78.911,78.326,77.567,76.58,75.414,74.128,7.9215,9.4768,11.159,12.911,14.705,16.534,18.391,20.263,22.136,23.994,25.834,27.653,29.426,31.11,32.706,34.237
67.9,76.762,77.681,78.409,79.002,79.471,79.793,79.946,79.92,79.715,79.335,78.782,78.047,77.102,75.988,74.796,73.541,8.6728,10.275,11.988,13.759,15.571,17.416,19.283,21.158,23.026,24.872,26.685,28.445,30.124,31.724,33.299,34.855
68,77.258,78.115,78.772,79.273,79.644,79.878,79.957,79.866,79.601,79.164,78.554,77.759,76.753,75.585,74.349,73.058,9.449,11.079,12.802,14.578,16.388,18.223,20.071,21.922,23.762,25.576,27.352,29.07,30.699,32.248,33.776,35.287
68.1,77.722,78.507,79.072,79.463,79.728,79.862,79.838,79.635,79.249,78.702,78.031,77.239,76.279,75.1,73.742,72.263,10.247,11.917,13.671,15.472,17.297,19.137,20.983,22.822,24.638,26.422,28.178,29.902,31.562,33.104,34.528,35.857
68.2,78.15,78.846,79.329,79.665,79.873,79.944,79.861,79.615,79.204,78.625,77.877,76.95,75.826,74.561,73.243,71.871,11.066,12.767,14.532,16.332,18.152,19.984,21.815,23.635,25.429,27.183,28.883,30.507,32.022,33.447,34.85,36.223
68.3,78.54,79.167,79.577,79.826,79.945,79.931,79.768,79.446,78.961,78.308,77.486,76.486,75.293,73.963,72.577,71.138,11.903,13.628,15.406,17.216,19.04,20.869,22.692,24.496,26.269,27.994,29.659,31.239,32.704,34.075,35.42,36.734
68.4,78.893,79.443,79.762,79.899,79.907,79.783,79.505,79.053,78.424,77.642,76.739,75.72,74.542,73.163,71.624,69.979,12.757,14.519,16.336,18.177,20.023,21.865,23.692,25.488,27.236,28.932,30.58,32.18,33.692,35.054,36.274,37.383
68.5,79.207,79.664,79.886,79.933,79.858,79.655,79.306,78.796,78.122,77.29,76.312,75.182,73.877,72.437,70.937,69.38,13.626,15.41,17.235,19.073,20.909,22.737,24.543,26.314,28.034,29.69,31.277,32.776,34.149,35.409,36.631,37.807
68.6,79.478,79.847,79.998,80.004,79.879,79.611,79.181,78.585,77.826,76.908,75.834,74.597,73.188,71.651,70.055,68.409,14.508,16.317,18.163,20.018,21.872,23.711,25.52,27.284,28.988,30.618,32.161,33.593,34.881,36.047,37.171,38.252
68.7,79.707,80.008,80.069,79.947,79.704,79.342,78.843,78.192,77.386,76.431,75.34,74.104,72.706,71.185,69.609,67.978,15.403,17.213,19.033,20.847,22.648,24.428,26.176,27.877,29.516,31.083,32.571,33.962,35.215,36.349,37.439,38.479
68.8,79.897,80.096,80.074,79.906,79.608,79.161,78.548,77.768,76.825,75.731,74.492,73.106,71.559,69.887,68.154,66.373,16.307,18.151,20.02,21.889,23.745,25.573,27.353,29.067,30.703,32.247,33.691,35.012,36.17,37.185,38.145,39.06
68.9,80.044,80.178,80.09,79.837,79.451,78.931,78.263,77.436,76.452,75.319,74.04,72.613,71.031,69.333,67.581,65.785,17.219,19.061,20.909,22.743,24.557,26.338,28.07,29.736,31.319,32.809,34.191,35.444,36.53,37.478,38.379,39.244
69,80.15,80.202,80.03,79.693,79.226,78.626,77.878,76.976,75.921,74.72,73.378,71.894,70.263,68.525,66.735,64.904,18.138,19.986,21.827,23.648,25.441,27.196,28.895,30.52,32.056,33.491,34.812,35.996,37.007,37.876,38.697,39.48
69.1,80.217,80.188,79.917,79.46,78.884,78.192,77.366,76.393,75.274,74.02,72.646,71.148,69.512,67.77,65.977,64.142,19.062,20.907,22.724,24.502,26.246,27.947,29.589,31.152,32.621,33.988,35.252,36.394,37.366,38.189,38.955,39.669
69.2,80.242,80.108,79.752,79.251,78.625,77.863,76.95,75.885,74.674,73.327,71.852,70.252,68.527,66.713,64.853,62.957,19.988,21.838,23.666,25.465,27.227,28.936,30.571,32.113,33.549,34.865,36.05,37.083,37.929,38.623,39.259,39.848
69.3,80.222,80.021,79.599,79.016,78.312,77.485,76.524,75.423,74.186,72.817,71.325,69.709,67.972,66.153,64.296,62.407,20.914,22.746,24.535,26.279,27.979,29.625,31.197,32.678,34.053,35.31,36.434,37.401,38.175,38.801,39.383,39.926
69.4,80.16,79.876,79.371,78.71,77.93,77.033,76.011,74.859,73.578,72.168,70.636,68.985,67.222,65.388,63.522,61.631,21.839,23.657,25.417,27.126,28.785,30.385,31.91,33.342,34.665,35.863,36.918,37.804,38.491,39.033,39.539,40.01
69.5,80.059,79.69,79.085,78.305,77.418,76.428,75.321,74.086,72.725,71.247,69.666,67.982,66.196,64.339,62.451,60.536,22.76,24.569,26.305,27.968,29.577,31.124,32.59,33.956,35.202,36.32,37.307,38.143,38.784,39.273,39.722,40.131
69.6,79.914,79.441,78.735,77.876,76.915,75.849,74.662,73.347,71.907,70.356,68.705,66.963,65.133,63.244,61.33,59.394,23.675,25.464,27.179,28.825,30.415,31.937,33.368,34.686,35.872,36.919,37.819,38.558,39.098,39.489,39.849,40.181
69.7,79.724,79.165,78.379,77.444,76.412,75.277,74.029,72.659,71.171,69.575,67.884,66.107,64.254,62.351,60.425,58.482,24.58,26.344,28.024,29.628,31.172,32.645,34.023,35.284,36.41,37.387,38.208,38.86,39.313,39.625,39.923,40.21
69.8,79.488,78.844,77.997,77.031,75.96,74.777,73.472,72.049,70.514,68.878,67.149,65.339,63.463,61.549,59.616,57.668,25.475,27.21,28.861,30.448,31.971,33.408,34.736,35.939,37.001,37.911,38.651,39.201,39.544,39.756,39.969,40.203
69.9,79.211,78.51,77.614,76.586,75.45,74.206,72.853,71.392,69.83,68.172,66.424,64.597,62.71,60.788,58.846,56.89,26.359,28.066,29.677,31.208,32.661,34.024,35.281,36.414,37.411,38.255,38.924,39.394,39.663,39.82,39.994,40.211
70,78.897,78.123,77.143,76.01,74.784,73.47,72.06,70.548,68.936,67.234,65.455,63.612,61.719,59.795,57.851,55.893,27.231,28.91,30.47,31.923,33.297,34.586,35.771,36.827,37.733,38.479,39.057,39.459,39.685,39.824,40.006,40.255


==> csv/time_xpred_ypred2.csv <==
0,0.1,0.2,0.3,0.4,0.5,0.6,0.7,0.8,0.9,1,1.1,1.2,1.3,1.4,1.5,1.6,1.7,1.8,1.9,2,2.1,2.2,2.3,2.4,2.5,2.6,2.7,2.8,2.9,3,3.1,3.2,3.3,3.4,3.5,3.6,3.7,3.8,3.9,4,4.1,4.2,4.3,4.4,4.5,4.6,4.7,4.8,4.9,5,5.1,5.2,5.3,5.4,5.5,5.6,5.7,5.8,5.9,6,6.1,6.2,6.3,6.4,6.5,6.6,6.7,6.8,6.9,7,7.1,7.2,7.3,7.4,7.5,7.6,7.7,7.8,7.9,8,8.1,8.2,8.3,8.4,8.5,8.6,8.7,8.8,8.9,9,9.1,9.2,9.3,9.4,9.5,9.6,9.7,9.8,9.9,10,10.1,10.2,10.3,10.4,10.5,10.6,10.7,10.8,10.9,11,11.1,11.2,11.3,11.4,11.5,11.6,11.7,11.8,11.9,12,12.1,12.2,12.3,12.4,12.5,12.6,12.7,12.8,12.9,13,13.1,13.2,13.3,13.4,13.5,13.6,13.7,13.8,13.9,14,14.1,14.2,14.3,14.4,14.5,14.6,14.7,14.8,14.9,15,15.1,15.2,15.3,15.4,15.5,15.6,15.7,15.8,15.9,16,16.1,16.2,16.3,16.4,16.5,16.6,16.7,16.8,16.9,17,17.1,17.2,17.3,17.4,17.5,17.6,17.7,17.8,17.9,18,18.1,18.2,18.3,18.4,18.5,18.6,18.7,18.8,18.9,19,19.1,19.2,19.3,19.4,19.5,19.6,19.7,19.8,19.9,20,20.1,20.2,20.3,20.4,20.5,20.6,20.7,20.8,20.9,21,21.1,21.2,21.3,21.4,21.5,21.6,21.7,21.8,21.9,22,22.1,22.2,22.3,22.4,22.5,22.6,22.7,22.8,22.9,23,23.1,23.2,23.3,23.4,23.5,23.6,23.7,23.8,23.9,24,24.1,24.2,24.3,24.4,24.5,24.6,24.7,24.8,24.9,25,25.1,25.2,25.3,25.4,25.5,25.6,25.7,25.8,25.9,26,26.1,26.2,26.3,26.4,26.5,26.6,26.7,26.8,26.9,27,27.1,27.2,27.3,27.4,27.5,27.6,27.7,27.8,27.9,28,28.1,28.2,28.3,28.4,28.5,28.6,28.7,28.8,28.9,29,29.1,29.2,29.3,29.4,29.5,29.6,29.7,29.8,29.9,30,30.1,30.2,30.3,30.4,30.5,30.6,30.7,30.8,30.9,31,31.1,31.2,31.3,31.4,31.5,31.6,31.7,31.8,31.9,32,32.1,32.2,32.3,32.4,32.5,32.6,32.7,32.8,32.9,33,33.1,33.2,33.3,33.4,33.5,33.6,33.7,33.8,33.9,34,34.1,34.2,34.3,34.4,34.5,34.6,34.7,34.8,34.9,35,35.1,35.2,35.3,35.4,35.5,35.6,35.7,35.8,35.9,36,36.1,36.2,36.3,36.4,36.5,36.6,36.7,36.8,36.9,37,37.1,37.2,37.3,37.4,37.5,37.6,37.7,37.8,37.9,38,38.1,38.2,38.3,38.4,38.5,38.6,38.7,38.8,38.9,39,39.1,39.2,39.3,39.4,39.5,39.6,39.7,39.8,39.9,40,40.1,40.2,40.3,40.4,40.5,40.6,40.7,40.8,40.9,41,41.1,41.2,41.3,41.4,41.5,41.6,41.7,41.8,41.9,42,42.1,42.2,42.3,42.4,42.5,42.6,42.7,42.8,42.9,43,43.1,43.2,43.3,43.4,43.5,43.6,43.7,43.8,43.9,44,44.1,44.2,44.3,44.4,44.5,44.6,44.7,44.8,44.9,45,45.1,45.2,45.3,45.4,45.5,45.6,45.7,45.8,45.9,46,46.1,46.2,46.3,46.4,46.5,46.6,46.7,46.8,46.9,47,47.1,47.2,47.3,47.4,47.5,47.6,47.7,47.8,47.9,48,48.1,48.2,48.3,48.4,48.5,48.6,48.7,48.8,48.9,49,49.1,49.2,49.3,49.4,49.5,49.6,49.7,49.8,49.9,50,50.1,50.2,50.3,50.4,50.5,50.6,50.7,50.8,50.9,51,51.1,51.2,51.3,51.4,51.5,51.6,51.7,51.8,51.9,52,52.1,52.2,52.3,52.4,52.5,52.6,52.7,52.8,52.9,53,53.1,53.2,53.3,53.4,53.5,53.6,53.7,53.8,53.9,54,54.1,54.2,54.3,54.4,54.5,54.6,54.7,54.8,54.9,55,55.1,55.2,55.3,55.4,55.5,55.6,55.7,55.8,55.9,56,56.1,56.2,56.3,56.4,56.5,56.6,56.7,56.8,56.9,57,57.1,57.2,57.3,57.4,57.5,57.6,57.7,57.8,57.9,58,58.1,58.2,58.3,58.4,58.5,58.6,58.7,58.8,58.9,59,59.1,59.2,59.3,59.4,59.5,59.6,59.7,59.8,59.9,60,60.1,60.2,60.3,60.4,60.5,60.6,60.7,60.8,60.9,61,61.1,61.2,61.3,61.4,61.5,61.6,61.7,61.8,61.9,62,62.1,62.2,62.3,62.4,62.5,62.6,62.7,62.8,62.9,63,63.1,63.2,63.3,63.4,63.5,63.6,63.7,63.8,63.9,64,64.1,64.2,64.3,64.4,64.5,64.6,64.7,64.8,64.9,65,65.1,65.2,65.3,65.4,65.5,65.6,65.7,65.8,65.9,66,66.1,66.2,66.3,66.4,66.5,66.6,66.7,66.8,66.9,67,67.1,67.2,67.3,67.4,67.5,67.6,67.7,67.8,67.9,68,68.1,68.2,68.3,68.4,68.5,68.6,68.7,68.8,68.9,69,69.1,69.2,69.3,69.4,69.5,69.6,69.7,69.8,69.9,70
0,1.4884,2.9507,4.4229,5.9086,7.408,8.9213,10.448,11.989,13.544,15.112,16.694,18.29,19.896,21.481,23.021,24.513,25.958,27.361,28.726,30.057,31.353,32.615,33.849,35.056,36.238,37.395,38.526,39.631,40.711,41.769,42.806,43.825,44.828,45.817,46.795,47.761,48.717,49.666,50.608,51.547,52.484,53.422,54.361,55.301,56.242,57.184,58.124,59.064,60.004,60.942,61.881,62.817,63.748,64.674,65.593,66.499,67.394,68.276,69.142,69.987,70.809,71.605,72.368,73.1,73.804,74.478,75.119,75.722,76.286,76.811,77.295,77.736,78.134,78.492,78.81,79.084,79.317,79.508,79.65,79.745,79.799,79.805,79.767,79.68,79.547,79.372,79.152,78.89,78.589,78.245,77.86,77.434,76.968,76.463,75.917,75.337,74.722,74.072,73.39,72.68,71.944,71.183,70.4,69.595,68.775,67.949,67.118,66.292,65.473,64.659,63.848,63.036,62.218,61.393,60.558,59.713,58.858,57.99,57.111,56.218,55.311,54.39,53.455,52.506,51.543,50.567,49.576,48.571,47.552,46.519,45.471,44.41,43.334,42.245,41.141,40.023,38.89,37.744,36.584,35.41,34.223,33.022,31.808,30.581,29.34,28.087,26.819,25.538,24.243,22.934,21.613,20.278,18.93,17.569,16.197,14.812,13.413,12.003,10.581,9.1457,7.6977,6.2388,4.7671,3.2856,1.7915,0.28374,-1.2349,-2.7661,-4.3054,-5.8555,-7.4186,-8.9912,-10.576,-12.168,-13.771,-15.388,-17.014,-18.652,-20.3,-21.962,-23.633,-25.317,-27.009,-28.709,-30.422,-32.145,-33.881,-35.624,-37.376,-39.138,-40.912,-42.696,-44.492,-46.301,-48.121,-49.949,-51.787,-53.632,-55.484,-57.344,-59.211,-61.084,-62.963,-64.847,-66.735,-68.624,-70.513,-72.405,-74.298,-76.193,-78.088,-79.986,-81.886,-83.788,-85.693,-87.6,-89.49,-91.34,-93.145,-94.908,-96.627,-98.302,-99.933,-101.52,-103.07,-104.57,-106.02,-107.43,-108.8,-110.13,-111.41,-112.66,-113.88,-115.06,-116.21,-117.33,-118.42,-119.48,-120.52,-121.54,-122.54,-123.52,-124.48,-125.43,-126.36,-127.28,-128.19,-129.09,-129.98,-130.86,-131.74,-132.61,-133.49,-134.37,-135.26,-136.14,-137.02,-137.9,-138.78,-139.66,-140.54,-141.41,-142.28,-143.15,-144,-144.85,-145.68,-146.49,-147.28,-148.06,-148.8,-149.52,-150.21,-150.88,-151.52,-152.14,-152.75,-153.33,-153.88,-154.4,-154.9,-155.38,-155.82,-156.22,-156.6,-156.95,-157.26,-157.54,-157.8,-158.02,-158.22,-158.4,-158.55,-158.68,-158.79,-158.87,-158.92,-158.95,-158.95,-158.92,-158.87,-158.78,-158.65,-158.5,-158.3,-158.07,-157.81,-157.52,-157.22,-156.9,-156.56,-156.2,-155.81,-155.39,-154.93,-154.46,-153.96,-153.45,-152.93,-152.39,-151.85,-151.29,-150.74,-150.17,-149.59,-149,-148.4,-147.79,-147.17,-146.54,-145.9,-145.24,-144.57,-143.9,-143.21,-142.51,-141.8,-141.08,-140.35,-139.61,-138.86,-138.1,-137.32,-136.54,-135.75,-134.94,-134.13,-133.31,-132.47,-131.63,-130.78,-129.91,-129.04,-128.16,-127.27,-126.37,-125.46,-124.54,-123.61,-122.67,-121.71,-120.75,-119.78,-118.8,-117.81,-116.81,-115.81,-114.79,-113.77,-112.75,-111.72,-110.73,-109.77,-108.84,-107.93,-107.05,-106.19,-105.35,-104.54,-103.75,-102.98,-102.24,-101.51,-100.79,-100.1,-99.431,-98.774,-98.133,-97.508,-96.901,-96.307,-95.729,-95.162,-94.608,-94.063,-93.529,-93.003,-92.487,-91.977,-91.473,-90.976,-90.485,-89.996,-89.51,-89.027,-88.544,-88.061,-87.578,-87.095,-86.611,-86.124,-85.633,-85.136,-84.63,-84.111,-83.579,-83.03,-82.463,-81.876,-81.273,-80.655,-80.022,-79.379,-78.727,-78.069,-77.409,-76.751,-76.099,-75.45,-74.811,-74.188,-73.585,-73,-72.432,-71.891,-71.379,-70.895,-70.434,-70.003,-69.614,-69.266,-68.96,-68.696,-68.473,-68.283,-68.13,-68.019,-67.956,-67.946,-67.987,-68.073,-68.198,-68.365,-68.564,-68.8,-69.065,-69.367,-69.698,-70.054,-70.445,-70.867,-71.313,-71.78,-72.265,-72.768,-73.285,-73.813,-74.353,-74.907,-75.473,-76.054,-76.65,-77.262,-77.889,-78.53,-79.186,-79.856,-80.54,-81.238,-81.951,-82.677,-83.41,-84.143,-84.873,-85.599,-86.317,-87.02,-87.71,-88.387,-89.049,-89.696,-90.33,-90.953,-91.563,-92.161,-92.749,-93.322,-93.884,-94.432,-94.969,-95.493,-96.006,-96.507,-96.995,-97.47,-97.929,-98.375,-98.805,-99.217,-99.607,-99.973,-100.31,-100.62,-100.9,-101.15,-101.36,-101.54,-101.68,-101.79,-101.85,-101.88,-101.87,-101.81,-101.72,-101.58,-101.41,-101.19,-100.94,-100.65,-100.32,-99.951,-99.547,-99.11,-98.636,-98.125,-97.578,-96.999,-96.386,-95.742,-95.07,-94.371,-93.645,-92.892,-92.109,-91.299,-90.459,-89.59,-88.692,-87.768,-86.821,-85.848,-84.847,-83.822,-82.773,-81.699,-80.601,-79.479,-78.335,-77.17,-75.985,-74.779,-73.554,-72.31,-71.047,-69.766,-68.468,-67.152,-65.821,-64.472,-63.107,-61.724,-60.325,-58.912,-57.485,-56.047,-54.595,-53.13,-51.653,-50.163,-48.661,-47.147,-45.621,-44.084,-42.537,-40.981,-39.415,-37.839,-36.253,-34.655,-33.048,-31.433,-29.807,-28.171,-26.526,-24.872,-23.206,-21.532,-19.846,-18.149,-16.442,-14.723,-12.991,-11.246,-9.4887,-7.724,-5.976,-4.2599,-2.5554,-0.84313,0.88198,2.6201,4.3736,6.1398,7.9207,9.7136,11.518,13.322,15.097,16.834,18.532,20.191,21.81,23.391,24.932,26.434,27.898,29.323,30.708,32.054,33.361,34.629,35.857,37.047,38.197,39.31,40.394,41.45,42.484,43.496,44.49,45.468,46.43,47.379,48.315,49.24,50.156,51.063,51.964,52.86,53.754,54.646,55.537,56.425,57.309,58.189,59.065,59.94,60.815,61.689,62.562,63.432,64.297,65.157,66.012,66.86,67.697,68.524,69.336,70.131,70.906,71.66,72.394,73.105,73.788,74.443,75.07,75.667,76.232,76.762,77.258,77.722,78.15,78.54,78.893,79.207,79.478,79.707,79.897,80.044,80.15,80.217,80.242,80.222,80.16,80.059,79.914,79.724,79.488,79.211,78.897
2.86,4.5508,5.9997,7.5011,9.0137,10.541,12.082,13.636,15.204,16.786,18.382,19.992,21.437,22.941,24.45,25.892,27.305,28.677,30.011,31.306,32.568,33.809,35.024,36.204,37.361,38.487,39.595,40.678,41.738,42.778,43.801,44.807,45.8,46.779,47.747,48.705,49.655,50.6,51.543,52.484,53.425,54.369,55.312,56.25,57.186,58.124,59.064,60.006,60.955,61.903,62.839,63.772,64.691,65.605,66.511,67.396,68.275,69.133,69.976,70.792,71.584,72.348,73.062,73.751,74.431,75.067,75.674,76.24,76.742,77.243,77.664,78.063,78.415,78.727,79.024,79.228,79.441,79.586,79.654,79.707,79.74,79.659,79.617,79.445,79.275,79.081,78.78,78.514,78.16,77.78,77.354,76.89,76.384,75.846,75.249,74.658,74.006,73.322,72.614,71.878,71.129,70.347,69.553,68.745,67.927,67.101,66.288,65.48,64.656,63.849,63.031,62.198,61.349,60.488,59.658,58.787,57.912,57.031,56.126,55.219,54.298,53.364,52.415,51.452,50.475,49.484,48.479,47.46,46.427,45.38,44.319,43.243,42.154,41.05,39.932,38.801,37.655,36.496,35.323,34.137,32.937,31.726,30.499,29.258,28.006,26.733,25.45,24.157,22.848,21.545,20.191,18.851,17.477,16.152,14.729,13.322,11.953,10.491,9.0836,7.6093,6.1894,4.6762,3.2483,1.7127,0.19242,-1.2797,-2.8586,-4.3292,-5.9161,-7.5121,-9.0194,-10.667,-12.184,-13.836,-15.481,-17.042,-18.737,-20.337,-22.057,-23.671,-25.405,-27.027,-28.755,-30.507,-32.18,-33.975,-35.636,-37.429,-39.196,-40.967,-42.764,-44.547,-46.378,-48.184,-49.988,-51.833,-53.668,-55.517,-57.377,-59.241,-61.111,-62.988,-64.871,-66.73,-68.626,-70.486,-72.423,-74.28,-76.19,-78.07,-79.985,-81.88,-83.79,-85.693,-87.604,-89.456,-91.243,-93.074,-94.833,-96.553,-98.228,-99.86,-101.45,-102.99,-104.49,-105.95,-107.36,-108.73,-110.06,-111.35,-112.61,-113.82,-114.99,-116.16,-117.27,-118.36,-119.43,-120.47,-121.51,-122.5,-123.47,-124.46,-125.4,-126.33,-127.26,-128.17,-129.06,-129.95,-130.84,-131.73,-132.61,-133.48,-134.37,-135.25,-136.14,-137.02,-137.89,-138.77,-139.65,-140.53,-141.41,-142.28,-143.15,-144,-144.85,-145.68,-146.47,-147.26,-148.02,-148.76,-149.48,-150.17,-150.85,-151.51,-152.09,-152.73,-153.32,-153.86,-154.42,-154.91,-155.34,-155.8,-156.16,-156.53,-156.89,-157.19,-157.48,-157.73,-157.97,-158.17,-158.34,-158.51,-158.64,-158.74,-158.81,-158.87,-158.9,-158.91,-158.86,-158.82,-158.73,-158.61,-158.45,-158.25,-158.02,-157.77,-157.47,-157.19,-156.86,-156.53,-156.18,-155.79,-155.35,-154.87,-154.41,-153.9,-153.39,-152.86,-152.31,-151.75,-151.22,-150.66,-150.1,-149.52,-148.93,-148.33,-147.72,-147.09,-146.47,-145.82,-145.16,-144.5,-143.81,-143.13,-142.43,-141.73,-141,-140.27,-139.53,-138.77,-138.02,-137.23,-136.46,-135.67,-134.86,-134.04,-133.23,-132.38,-131.55,-130.7,-129.83,-128.95,-128.08,-127.17,-126.29,-125.37,-124.47,-123.52,-122.58,-121.63,-120.66,-119.69,-118.71,-117.72,-116.73,-115.72,-114.71,-113.68,-112.65,-111.71,-110.75,-109.81,-108.85,-107.96,-107.07,-106.2,-105.38,-104.57,-103.77,-103.01,-102.26,-101.52,-100.82,-100.13,-99.459,-98.788,-98.159,-97.525,-96.933,-96.325,-95.758,-95.181,-94.628,-94.082,-93.55,-93.021,-92.507,-91.989,-91.484,-90.997,-90.494,-90.011,-89.521,-89.04,-88.553,-88.07,-87.585,-87.101,-86.624,-86.144,-85.647,-85.149,-84.649,-84.114,-83.585,-83.035,-82.466,-81.864,-81.261,-80.65,-80,-79.365,-78.719,-78.054,-77.403,-76.74,-76.087,-75.447,-74.815,-74.181,-73.581,-72.996,-72.44,-71.888,-71.384,-70.902,-70.454,-70.017,-69.616,-69.281,-68.979,-68.721,-68.5,-68.324,-68.151,-68.04,-67.971,-67.967,-68.01,-68.106,-68.241,-68.39,-68.584,-68.821,-69.072,-69.393,-69.712,-70.049,-70.482,-70.912,-71.357,-71.829,-72.33,-72.835,-73.357,-73.904,-74.426,-74.987,-75.547,-76.13,-76.722,-77.339,-77.969,-78.611,-79.268,-79.937,-80.623,-81.321,-82.029,-82.748,-83.481,-84.187,-84.877,-85.598,-86.299,-86.995,-87.684,-88.368,-89.022,-89.669,-90.314,-90.932,-91.542,-92.142,-92.733,-93.301,-93.866,-94.412,-94.954,-95.482,-95.992,-96.494,-96.986,-97.46,-97.925,-98.366,-98.795,-99.208,-99.6,-99.964,-100.31,-100.61,-100.89,-101.13,-101.35,-101.52,-101.66,-101.77,-101.83,-101.86,-101.85,-101.8,-101.7,-101.57,-101.38,-101.18,-100.92,-100.6,-100.3,-99.902,-99.485,-99.056,-98.602,-98.064,-97.517,-96.947,-96.312,-95.642,-94.966,-94.268,-93.553,-92.793,-92.016,-91.196,-90.363,-89.481,-88.583,-87.656,-86.702,-85.745,-84.744,-83.702,-82.668,-81.593,-80.485,-79.376,-78.229,-77.064,-75.875,-74.679,-73.448,-72.213,-70.95,-69.685,-68.371,-67.056,-65.753,-64.377,-63.015,-61.633,-60.245,-58.836,-57.42,-55.998,-54.526,-53.074,-51.596,-50.101,-48.61,-47.095,-45.573,-44.036,-42.495,-40.968,-39.367,-37.801,-36.228,-34.603,-33.024,-31.408,-29.777,-28.137,-26.507,-24.85,-23.175,-21.495,-19.827,-18.114,-16.401,-14.708,-12.95,-11.199,-9.4391,-7.7085,-6.0481,-4.3602,-2.6013,-0.81158,0.94705,2.6586,4.4577,6.1759,8.0027,9.7494,11.579,13.32,15.004,16.749,18.449,20.108,21.728,23.309,24.85,26.354,27.817,29.242,30.627,31.973,33.28,34.548,35.778,36.965,38.115,39.232,40.327,41.388,42.426,43.442,44.439,45.419,46.383,47.334,48.272,49.199,50.117,51.025,51.929,52.829,53.724,54.619,55.511,56.396,57.277,58.157,59.035,59.916,60.799,61.676,62.551,63.431,64.302,65.164,66.023,66.869,67.703,68.523,69.333,70.126,70.897,71.649,72.367,73.08,73.763,74.415,75.047,75.637,76.209,76.732,77.225,77.681,78.115,78.507,78.846,79.167,79.443,79.664,79.847,80.008,80.096,80.178,80.202,80.188,80.108,80.021,79.876,79.69,79.441,79.165,78.844,78.51,78.123
5.44,7.8013,9.2361,10.767,12.306,13.861,15.429,17.011,18.607,20.215,21.84,23.45,24.52,25.796,27.221,28.581,29.935,31.255,32.531,33.755,34.953,36.155,37.336,38.46,39.565,40.631,41.693,42.735,43.756,44.763,45.758,46.741,47.713,48.674,49.625,50.569,51.511,52.453,53.399,54.353,55.305,56.263,57.217,58.15,59.076,60.007,60.943,61.893,62.867,63.841,64.772,65.691,66.61,67.489,68.353,69.234,70.067,70.883,71.675,72.44,73.17,73.85,74.495,75.12,75.746,76.308,76.842,77.314,77.734,78.145,78.469,78.784,79.048,79.297,79.498,79.617,79.761,79.782,79.736,79.727,79.653,79.482,79.348,79.055,78.826,78.535,78.145,77.821,77.373,76.911,76.403,75.858,75.277,74.649,73.994,73.351,72.623,71.876,71.117,70.335,69.544,68.72,67.9,67.075,66.292,65.445,64.697,63.906,63.073,62.27,61.426,60.533,59.606,58.646,57.83,56.906,55.989,55.077,54.117,53.177,52.224,51.257,50.276,49.284,48.286,47.267,46.245,45.2,44.14,43.065,41.976,40.874,39.757,38.628,37.479,36.325,35.153,33.968,32.77,31.561,30.337,29.107,27.853,26.584,25.309,23.996,22.677,21.362,20.002,18.737,17.305,15.966,14.514,13.291,11.765,10.287,9.0003,7.4228,6.0586,4.4899,3.1415,1.5014,0.18797,-1.4615,-3.0587,-4.4343,-6.1559,-7.4733,-9.1641,-10.875,-12.242,-14.062,-15.419,-17.199,-18.949,-20.368,-22.217,-23.732,-25.619,-27.112,-28.992,-30.458,-32.272,-34.143,-35.721,-37.684,-39.158,-41.062,-42.869,-44.657,-46.502,-48.283,-50.186,-51.983,-53.749,-55.626,-57.453,-59.306,-61.175,-63.042,-64.917,-66.801,-68.683,-70.486,-72.397,-74.196,-76.234,-78.021,-79.962,-81.815,-83.767,-85.659,-87.588,-89.492,-91.416,-93.157,-94.663,-96.421,-98.064,-99.7,-101.28,-102.84,-104.34,-105.8,-107.2,-108.59,-109.93,-111.22,-112.47,-113.72,-114.93,-116.06,-117.16,-118.33,-119.36,-120.4,-121.42,-122.41,-123.46,-124.37,-125.3,-126.32,-127.19,-128.09,-129,-129.9,-130.77,-131.66,-132.53,-133.45,-134.34,-135.22,-136.12,-137.01,-137.9,-138.77,-139.63,-140.49,-141.37,-142.27,-143.16,-144.03,-144.89,-145.71,-146.54,-147.35,-148.07,-148.8,-149.49,-150.18,-150.85,-151.5,-152.18,-152.82,-153.32,-153.98,-154.53,-154.93,-155.58,-155.95,-156.32,-156.65,-156.92,-157.25,-157.52,-157.76,-158,-158.2,-158.4,-158.54,-158.68,-158.81,-158.89,-158.94,-158.96,-158.96,-158.94,-158.89,-158.78,-158.69,-158.53,-158.33,-158.09,-157.82,-157.51,-157.23,-156.87,-156.6,-156.24,-155.89,-155.49,-155.01,-154.44,-153.8,-153.32,-152.81,-152.24,-151.67,-151.1,-150.53,-149.98,-149.41,-148.83,-148.24,-147.62,-147,-146.37,-145.74,-145.08,-144.41,-143.74,-143.05,-142.35,-141.65,-140.94,-140.2,-139.46,-138.72,-137.94,-137.18,-136.4,-135.61,-134.82,-133.99,-133.16,-132.35,-131.49,-130.64,-129.8,-128.91,-128.03,-127.15,-126.24,-125.34,-124.43,-123.5,-122.55,-121.6,-120.64,-119.66,-118.69,-117.7,-116.7,-115.7,-114.69,-113.67,-112.64,-111.59,-110.57,-109.76,-109,-108.12,-107.18,-106.35,-105.53,-104.66,-103.89,-103.13,-102.35,-101.65,-100.94,-100.2,-99.558,-98.915,-98.281,-97.605,-97.032,-96.406,-95.879,-95.268,-94.746,-94.17,-93.642,-93.11,-92.602,-92.078,-91.589,-91.067,-90.568,-90.115,-89.599,-89.122,-88.63,-88.157,-87.659,-87.173,-86.684,-86.2,-85.73,-85.242,-84.732,-84.218,-83.691,-83.107,-82.543,-81.951,-81.333,-80.643,-80.028,-79.392,-78.672,-78.04,-77.386,-76.696,-76.056,-75.401,-74.754,-74.125,-73.536,-72.932,-72.374,-71.815,-71.3,-70.821,-70.376,-69.955,-69.554,-69.18,-68.884,-68.637,-68.426,-68.258,-68.126,-68.007,-67.898,-67.872,-67.899,-68.046,-68.176,-68.373,-68.549,-68.813,-69.01,-69.352,-69.61,-70.061,-70.43,-70.772,-71.375,-71.898,-72.373,-72.883,-73.448,-73.986,-74.544,-75.119,-75.672,-76.251,-76.841,-77.448,-78.077,-78.723,-79.379,-80.046,-80.727,-81.421,-82.131,-82.844,-83.57,-84.299,-85.025,-85.662,-86.268,-86.968,-87.616,-88.267,-88.924,-89.599,-90.207,-90.823,-91.466,-92.053,-92.637,-93.219,-93.8,-94.318,-94.877,-95.385,-95.92,-96.423,-96.905,-97.394,-97.85,-98.308,-98.735,-99.156,-99.539,-99.911,-100.26,-100.57,-100.84,-101.1,-101.31,-101.47,-101.62,-101.72,-101.78,-101.8,-101.79,-101.74,-101.64,-101.52,-101.32,-101.13,-100.82,-100.59,-100.24,-99.746,-99.432,-98.863,-98.419,-97.895,-97.39,-96.756,-96.149,-95.561,-94.89,-94.147,-93.423,-92.676,-91.907,-91.091,-90.247,-89.373,-88.467,-87.503,-86.546,-85.561,-84.579,-83.573,-82.485,-81.421,-80.338,-79.189,-78.066,-76.884,-75.716,-74.508,-73.289,-72.025,-70.784,-69.501,-68.176,-66.949,-65.559,-64.197,-62.935,-61.467,-60.073,-58.657,-57.259,-55.826,-54.395,-52.988,-51.446,-49.989,-48.481,-46.949,-45.454,-43.914,-42.376,-40.817,-39.27,-37.784,-36.089,-34.527,-32.955,-31.254,-29.708,-28.083,-26.415,-24.749,-23.127,-21.45,-19.728,-18.028,-16.368,-14.604,-12.862,-11.199,-9.3572,-7.5691,-5.7869,-4.1245,-2.6727,-1.1604,0.67987,2.678,4.556,6.2397,8.1639,9.8112,11.757,13.428,15.33,16.923,18.334,19.949,21.555,23.108,24.67,26.135,27.622,29.045,30.434,31.784,33.102,34.381,35.623,36.822,37.992,39.094,40.189,41.256,42.316,43.339,44.344,45.326,46.294,47.248,48.19,49.119,50.037,50.947,51.85,52.746,53.647,54.548,55.444,56.342,57.234,58.109,58.972,59.841,60.715,61.604,62.506,63.389,64.261,65.145,66.003,66.859,67.72,68.538,69.328,70.119,70.881,71.622,72.342,73.043,73.697,74.354,74.966,75.572,76.128,76.665,77.157,77.601,78.016,78.409,78.772,79.072,79.329,79.577,79.762,79.886,79.998,80.069,80.074,80.09,80.03,79.917,79.752,79.599,79.371,79.085,78.735,78.379,77.997,77.614,77.143
7.74,11.137,12.557,14.117,15.683,17.265,18.861,20.471,22.093,23.727,25.38,26.954,27.599,28.621,29.952,31.25,32.553,33.824,35.041,36.192,37.33,38.494,39.638,40.695,41.746,42.757,43.774,44.775,45.758,46.732,47.697,48.656,49.609,50.551,51.486,52.416,53.351,54.293,55.247,56.217,57.187,58.162,59.129,60.057,60.968,61.889,62.819,63.776,64.777,65.772,66.693,67.57,68.514,69.333,70.125,71.038,71.793,72.56,73.287,73.996,74.654,75.222,75.824,76.404,76.953,77.433,77.881,78.236,78.617,78.893,79.145,79.37,79.548,79.753,79.803,79.882,79.926,79.794,79.667,79.62,79.377,79.191,78.89,78.527,78.258,77.812,77.4,76.973,76.436,75.893,75.311,74.685,74.042,73.312,72.65,71.933,71.136,70.344,69.545,68.729,67.884,67.025,66.187,65.35,64.641,63.756,63.105,62.318,61.488,60.695,59.823,58.867,57.852,56.768,55.976,54.995,54.034,53.086,52.068,51.086,50.097,49.094,48.079,47.055,46.041,44.994,43.965,42.896,41.811,40.709,39.593,38.467,37.322,36.17,34.99,33.812,32.614,31.403,30.182,28.95,27.701,26.456,25.177,23.879,22.583,21.227,19.868,18.533,17.103,15.907,14.375,13.055,11.497,10.416,8.7752,7.1992,6.0316,4.307,3.0116,1.3213,0.075796,-1.7264,-2.8817,-4.6609,-6.3619,-7.5984,-9.5061,-10.626,-12.433,-14.289,-15.462,-17.509,-18.657,-20.585,-22.469,-23.689,-25.745,-27.129,-29.233,-30.548,-32.634,-33.89,-35.813,-37.83,-39.255,-41.445,-42.681,-44.721,-46.585,-48.39,-50.282,-52.051,-54.04,-55.821,-57.535,-59.449,-61.259,-63.111,-64.983,-66.843,-68.713,-70.605,-72.476,-74.219,-76.146,-77.886,-80.027,-81.743,-83.712,-85.54,-87.52,-89.409,-91.36,-93.264,-95.202,-96.833,-97.978,-99.678,-101.17,-102.73,-104.2,-105.7,-107.11,-108.5,-109.81,-111.14,-112.41,-113.64,-114.85,-116.07,-117.23,-118.28,-119.32,-120.48,-121.43,-122.41,-123.39,-124.33,-125.4,-126.23,-127.11,-128.15,-128.96,-129.82,-130.73,-131.62,-132.46,-133.34,-134.21,-135.16,-136.06,-136.94,-137.86,-138.76,-139.66,-140.52,-141.36,-142.21,-143.09,-143.99,-144.89,-145.76,-146.6,-147.37,-148.18,-148.96,-149.61,-150.27,-150.89,-151.52,-152.14,-152.73,-153.42,-154.02,-154.51,-155.15,-155.64,-155.86,-156.64,-156.85,-157.25,-157.36,-157.59,-157.93,-158.06,-158.26,-158.46,-158.61,-158.77,-158.85,-158.97,-159.03,-159.07,-159.05,-159.02,-158.96,-158.91,-158.75,-158.62,-158.45,-158.2,-157.93,-157.6,-157.25,-156.86,-156.56,-156.16,-155.93,-155.56,-155.18,-154.75,-154.18,-153.47,-152.67,-152.2,-151.72,-151.06,-150.47,-149.9,-149.34,-148.72,-148.13,-147.53,-146.91,-146.26,-145.63,-144.98,-144.35,-143.65,-142.96,-142.31,-141.57,-140.89,-140.17,-139.45,-138.64,-137.93,-137.16,-136.33,-135.61,-134.75,-134.01,-133.16,-132.29,-131.47,-130.67,-129.73,-128.95,-128.04,-127.1,-126.23,-125.38,-124.37,-123.56,-122.56,-121.67,-120.6,-119.7,-118.69,-117.71,-116.72,-115.72,-114.71,-113.67,-112.66,-111.63,-110.57,-109.49,-108.56,-107.81,-107.3,-106.44,-105.56,-104.75,-104.01,-103.14,-102.43,-101.71,-100.95,-100.32,-99.646,-98.898,-98.321,-97.727,-97.13,-96.446,-95.934,-95.313,-94.851,-94.234,-93.762,-93.186,-92.684,-92.164,-91.68,-91.159,-90.699,-90.171,-89.677,-89.255,-88.729,-88.248,-87.755,-87.29,-86.777,-86.28,-85.782,-85.298,-84.827,-84.307,-83.788,-83.256,-82.682,-82.054,-81.445,-80.806,-80.131,-79.351,-78.747,-78.085,-77.308,-76.688,-76.045,-75.33,-74.713,-74.092,-73.461,-72.829,-72.306,-71.761,-71.254,-70.718,-70.227,-69.876,-69.482,-69.128,-68.75,-68.46,-68.324,-68.147,-68.03,-67.946,-67.906,-67.807,-67.798,-67.869,-68.008,-68.321,-68.504,-68.796,-68.936,-69.366,-69.516,-69.982,-70.225,-70.804,-71.213,-71.562,-72.366,-72.977,-73.445,-73.972,-74.597,-75.164,-75.75,-76.359,-76.983,-77.565,-78.201,-78.827,-79.506,-80.169,-80.838,-81.524,-82.221,-82.932,-83.658,-84.37,-85.106,-85.838,-86.525,-87.085,-87.63,-88.312,-88.901,-89.509,-90.135,-90.804,-91.361,-91.947,-92.583,-93.137,-93.695,-94.257,-94.835,-95.285,-95.849,-96.306,-96.84,-97.301,-97.757,-98.241,-98.635,-99.091,-99.456,-99.875,-100.2,-100.52,-100.81,-101.05,-101.23,-101.45,-101.59,-101.66,-101.75,-101.76,-101.73,-101.67,-101.62,-101.46,-101.27,-101.09,-100.79,-100.56,-100.1,-99.895,-99.431,-98.765,-98.433,-97.651,-97.263,-96.604,-96.005,-95.291,-94.627,-94.004,-93.333,-92.551,-91.801,-91.011,-90.154,-89.291,-88.362,-87.454,-86.452,-85.408,-84.395,-83.356,-82.386,-81.293,-80.094,-79.084,-77.915,-76.67,-75.604,-74.296,-73.147,-71.895,-70.672,-69.285,-68.087,-66.718,-65.316,-64.185,-62.702,-61.281,-60.09,-58.519,-57.092,-55.644,-54.239,-52.784,-51.33,-49.951,-48.333,-46.871,-45.333,-43.766,-42.266,-40.702,-39.149,-37.57,-36.025,-34.582,-32.787,-31.238,-29.683,-27.888,-26.374,-24.745,-23.06,-21.344,-19.732,-18.041,-16.272,-14.548,-12.904,-11.098,-9.3101,-7.6976,-5.7614,-3.9281,-2.1216,-0.56389,0.69852,2.0213,3.9408,6.1572,8.1838,9.8067,11.892,13.44,15.536,17.094,19.096,20.498,21.646,23.076,24.565,25.983,27.502,28.815,30.273,31.613,32.929,34.209,35.47,36.693,37.885,39.028,40.151,41.173,42.238,43.272,44.298,45.283,46.254,47.204,48.141,49.069,49.989,50.897,51.795,52.687,53.577,54.461,55.359,56.259,57.157,58.059,58.95,59.811,60.657,61.513,62.38,63.276,64.196,65.085,65.947,66.814,67.644,68.496,69.366,70.14,70.869,71.641,72.338,73.007,73.679,74.326,74.925,75.508,76.027,76.611,77.058,77.567,77.943,78.318,78.653,79.002,79.273,79.463,79.665,79.826,79.899,79.933,80.004,79.947,79.906,79.837,79.693,79.46,79.251,79.016,78.71,78.305,77.876,77.444,77.031,76.586,76.01
9.76,14.49,15.895,17.485,19.077,20.686,22.31,23.949,25.596,27.255,28.938,30.466,30.683,31.444,32.676,33.92,35.174,36.395,37.553,38.631,39.715,40.834,41.94,42.929,43.926,44.885,45.856,46.816,47.761,48.701,49.635,50.569,51.501,52.425,53.342,54.26,55.188,56.131,57.095,58.082,59.072,60.066,61.045,61.965,62.858,63.762,64.678,65.634,66.65,67.653,68.549,69.375,70.334,71.073,71.795,72.721,73.379,74.089,74.744,75.387,75.968,76.441,76.987,77.511,77.963,78.357,78.713,78.964,79.289,79.442,79.617,79.752,79.838,79.972,79.892,79.904,79.842,79.593,79.378,79.26,78.893,78.659,78.229,77.797,77.46,76.894,76.428,75.904,75.282,74.669,74.021,73.326,72.629,71.832,71.15,70.375,69.531,68.705,67.873,67.02,66.124,65.241,64.398,63.575,62.947,62.036,61.482,60.71,59.889,59.114,58.219,57.198,56.091,54.885,54.119,53.077,52.069,51.082,50,48.974,47.95,46.915,45.869,44.815,43.779,42.705,41.664,40.572,39.461,38.332,37.188,36.038,34.865,33.688,32.478,31.277,30.052,28.815,27.569,26.312,25.041,23.778,22.474,21.147,19.83,18.432,17.037,15.681,14.194,13.056,11.428,10.121,8.4795,7.523,5.763,4.1127,3.0452,1.1783,-0.05664,-1.8587,-3.0094,-4.9614,-5.9699,-7.881,-9.6633,-10.781,-12.861,-13.8,-15.723,-17.705,-18.691,-20.967,-21.917,-23.992,-25.99,-27.02,-29.294,-30.541,-32.846,-33.989,-36.289,-37.345,-39.377,-41.534,-42.803,-45.21,-46.229,-48.404,-50.33,-52.149,-54.086,-55.839,-57.919,-59.685,-61.341,-63.294,-65.082,-66.931,-68.805,-70.652,-72.512,-74.409,-76.265,-77.952,-79.887,-81.581,-83.813,-85.462,-87.455,-89.259,-91.262,-93.146,-95.12,-97.023,-98.978,-100.5,-101.25,-102.92,-104.26,-105.74,-107.09,-108.55,-109.87,-111.18,-112.4,-113.67,-114.89,-116.05,-117.22,-118.42,-119.54,-120.51,-121.48,-122.64,-123.5,-124.43,-125.37,-126.26,-127.33,-128.09,-128.92,-129.99,-130.73,-131.55,-132.45,-133.33,-134.15,-135.02,-135.88,-136.87,-137.79,-138.67,-139.61,-140.51,-141.42,-142.27,-143.08,-143.91,-144.78,-145.68,-146.58,-147.43,-148.24,-148.93,-149.73,-150.47,-151.04,-151.64,-152.19,-152.74,-153.31,-153.86,-154.54,-155.08,-155.54,-156.14,-156.57,-156.67,-157.47,-157.57,-157.99,-157.94,-158.15,-158.49,-158.49,-158.65,-158.81,-158.91,-159.02,-159.03,-159.11,-159.11,-159.08,-159,-158.92,-158.77,-158.67,-158.43,-158.24,-158,-157.67,-157.31,-156.9,-156.46,-156.01,-155.72,-155.3,-155.13,-154.77,-154.38,-153.93,-153.29,-152.47,-151.58,-151.1,-150.66,-149.89,-149.31,-148.71,-148.12,-147.42,-146.81,-146.19,-145.56,-144.87,-144.23,-143.56,-142.92,-142.18,-141.48,-140.83,-140.06,-139.39,-138.65,-137.92,-137.05,-136.35,-135.55,-134.69,-133.98,-133.06,-132.35,-131.44,-130.54,-129.72,-128.94,-127.93,-127.19,-126.21,-125.23,-124.38,-123.54,-122.45,-121.71,-120.6,-119.75,-118.6,-117.75,-116.7,-115.71,-114.7,-113.67,-112.65,-111.59,-110.56,-109.51,-108.42,-107.32,-106.46,-105.82,-105.52,-104.72,-103.87,-103.09,-102.44,-101.57,-100.93,-100.25,-99.516,-98.95,-98.32,-97.568,-97.058,-96.515,-95.956,-95.268,-94.817,-94.197,-93.807,-93.183,-92.764,-92.19,-91.712,-91.205,-90.746,-90.234,-89.802,-89.267,-88.777,-88.387,-87.846,-87.36,-86.864,-86.402,-85.867,-85.352,-84.836,-84.34,-83.861,-83.301,-82.771,-82.213,-81.59,-80.916,-80.261,-79.58,-78.856,-78.01,-77.416,-76.743,-75.94,-75.33,-74.725,-73.994,-73.418,-72.848,-72.247,-71.627,-71.178,-70.701,-70.258,-69.764,-69.313,-69.086,-68.759,-68.484,-68.149,-67.947,-67.956,-67.861,-67.84,-67.842,-67.893,-67.835,-67.932,-68.099,-68.347,-68.788,-68.991,-69.381,-69.469,-70.04,-70.148,-70.701,-70.94,-71.606,-72.045,-72.409,-73.41,-74.068,-74.508,-75.03,-75.742,-76.345,-76.943,-77.655,-78.33,-78.928,-79.6,-80.25,-80.967,-81.642,-82.322,-83.023,-83.737,-84.46,-85.2,-85.914,-86.647,-87.358,-87.994,-88.523,-89.009,-89.67,-90.202,-90.766,-91.361,-92.018,-92.524,-93.077,-93.699,-94.218,-94.746,-95.283,-95.854,-96.235,-96.798,-97.2,-97.727,-98.14,-98.567,-99.041,-99.363,-99.814,-100.1,-100.51,-100.78,-101.03,-101.25,-101.43,-101.51,-101.68,-101.73,-101.71,-101.73,-101.64,-101.55,-101.39,-101.31,-101.04,-100.77,-100.54,-100.14,-99.902,-99.289,-99.123,-98.557,-97.706,-97.365,-96.385,-96.049,-95.256,-94.569,-93.779,-93.056,-92.372,-91.689,-90.862,-90.079,-89.239,-88.295,-87.383,-86.38,-85.429,-84.353,-83.233,-82.166,-81.079,-80.098,-78.923,-77.654,-76.679,-75.421,-74.11,-73.093,-71.671,-70.544,-69.25,-68.01,-66.513,-65.346,-63.89,-62.437,-61.392,-59.816,-58.348,-57.22,-55.545,-54.086,-52.613,-51.2,-49.724,-48.251,-46.896,-45.208,-43.738,-42.173,-40.574,-39.067,-37.482,-35.914,-34.316,-32.774,-31.375,-29.483,-27.939,-26.426,-24.527,-23.037,-21.398,-19.736,-17.937,-16.338,-14.642,-12.831,-11.055,-9.4472,-7.6134,-5.7481,-4.1976,-2.1763,-0.28354,1.5518,2.9837,4.0605,5.2066,7.1948,9.6348,11.818,13.37,15.631,17.074,19.322,20.77,22.873,24.082,24.978,26.201,27.563,28.85,30.316,31.48,32.905,34.163,35.407,36.618,37.823,38.989,40.133,41.222,42.3,43.254,44.293,45.293,46.285,47.232,48.17,49.086,49.994,50.895,51.793,52.679,53.557,54.43,55.306,56.179,57.071,57.97,58.869,59.774,60.662,61.509,62.335,63.176,64.034,64.935,65.868,66.752,67.592,68.429,69.231,70.077,70.947,71.669,72.336,73.085,73.709,74.304,74.928,75.516,76.056,76.559,76.983,77.54,77.875,78.353,78.609,78.919,79.174,79.471,79.644,79.728,79.873,79.945,79.907,79.858,79.879,79.704,79.608,79.451,79.226,78.884,78.625,78.312,77.93,77.418,76.915,76.412,75.96,75.45,74.784
11.502,17.842,19.232,20.851,22.47,24.106,25.758,27.426,29.098,30.783,32.495,33.978,33.769,34.268,35.402,36.593,37.798,38.968,40.066,41.075,42.11,43.18,44.243,45.163,46.106,47.014,47.94,48.86,49.767,50.672,51.576,52.483,53.394,54.299,55.199,56.103,57.025,57.968,58.942,59.946,60.957,61.965,62.953,63.86,64.728,65.605,66.494,67.437,68.455,69.455,70.312,71.091,72.029,72.691,73.35,74.248,74.816,75.458,76.039,76.607,77.109,77.497,77.973,78.42,78.773,79.077,79.342,79.497,79.746,79.792,79.881,79.921,79.914,79.957,79.772,79.691,79.532,79.188,78.88,78.67,78.212,77.901,77.378,76.868,76.45,75.798,75.252,74.653,73.949,73.275,72.568,71.815,71.069,70.229,69.517,68.702,67.826,66.975,66.117,65.227,64.29,63.394,62.557,61.767,61.219,60.297,59.841,59.092,58.284,57.527,56.617,55.527,54.327,53.013,52.265,51.167,50.113,49.083,47.938,46.867,45.809,44.744,43.67,42.587,41.526,40.425,39.37,38.253,37.117,35.959,34.788,33.612,32.41,31.207,29.968,28.741,27.489,26.225,24.954,23.672,22.378,21.095,19.766,18.41,17.071,15.633,14.203,12.824,11.296,10.193,8.4821,7.172,5.4787,4.6169,2.7376,1.044,0.044095,-1.947,-3.1347,-5.0338,-6.1093,-8.1874,-9.0715,-11.114,-12.948,-13.976,-16.206,-16.99,-19.025,-21.111,-21.935,-24.418,-25.191,-27.408,-29.502,-30.363,-32.844,-33.971,-36.443,-37.441,-39.938,-40.814,-42.956,-45.237,-46.37,-48.964,-49.792,-52.096,-54.086,-55.918,-57.895,-59.634,-61.799,-63.553,-65.16,-67.152,-68.918,-70.764,-72.637,-74.471,-76.318,-78.22,-80.059,-81.689,-83.63,-85.275,-87.6,-89.183,-91.196,-92.978,-95.002,-96.88,-98.876,-100.78,-102.75,-104.15,-104.53,-106.15,-107.34,-108.74,-109.98,-111.4,-112.63,-113.86,-114.98,-116.2,-117.36,-118.46,-119.59,-120.78,-121.85,-122.74,-123.64,-124.79,-125.58,-126.45,-127.35,-128.19,-129.27,-129.95,-130.73,-131.82,-132.5,-133.29,-134.18,-135.04,-135.83,-136.71,-137.56,-138.58,-139.51,-140.39,-141.35,-142.26,-143.18,-144,-144.78,-145.58,-146.42,-147.3,-148.19,-149.01,-149.77,-150.4,-151.16,-151.86,-152.35,-152.88,-153.35,-153.84,-154.35,-154.85,-155.51,-155.99,-156.4,-156.95,-157.31,-157.36,-158.12,-158.15,-158.51,-158.41,-158.58,-158.9,-158.8,-158.93,-159.04,-159.09,-159.15,-159.08,-159.1,-159.01,-158.91,-158.75,-158.61,-158.37,-158.22,-157.91,-157.65,-157.36,-156.93,-156.49,-156,-155.48,-154.97,-154.75,-154.31,-154.26,-153.9,-153.52,-153.05,-152.38,-151.45,-150.53,-150.04,-149.66,-148.76,-148.18,-147.52,-146.86,-146.12,-145.49,-144.85,-144.19,-143.49,-142.83,-142.13,-141.48,-140.71,-140,-139.33,-138.54,-137.85,-137.08,-136.32,-135.45,-134.71,-133.89,-133.02,-132.29,-131.34,-130.62,-129.67,-128.77,-127.94,-127.11,-126.1,-125.34,-124.31,-123.34,-122.49,-121.6,-120.5,-119.75,-118.57,-117.72,-116.58,-115.74,-114.67,-113.67,-112.64,-111.59,-110.55,-109.5,-108.43,-107.37,-106.25,-105.13,-104.22,-103.78,-103.69,-102.97,-102.13,-101.41,-100.84,-99.986,-99.409,-98.777,-98.051,-97.567,-96.976,-96.216,-95.78,-95.288,-94.767,-94.077,-93.684,-93.066,-92.748,-92.118,-91.753,-91.183,-90.726,-90.234,-89.799,-89.298,-88.892,-88.349,-87.861,-87.501,-86.939,-86.447,-85.941,-85.477,-84.911,-84.369,-83.823,-83.302,-82.811,-82.211,-81.665,-81.079,-80.42,-79.694,-79.002,-78.291,-77.538,-76.653,-76.071,-75.406,-74.601,-74.013,-73.457,-72.731,-72.204,-71.698,-71.14,-70.556,-70.185,-69.779,-69.408,-68.975,-68.588,-68.469,-68.224,-68.035,-67.771,-67.656,-67.789,-67.787,-67.864,-67.955,-68.098,-68.099,-68.29,-68.544,-68.89,-69.424,-69.621,-70.106,-70.153,-70.81,-70.899,-71.485,-71.734,-72.448,-72.909,-73.292,-74.461,-75.123,-75.533,-76.049,-76.862,-77.517,-78.134,-78.962,-79.68,-80.301,-81.004,-81.679,-82.419,-83.1,-83.798,-84.519,-85.254,-85.995,-86.751,-87.477,-88.192,-88.854,-89.462,-90.008,-90.404,-91.043,-91.516,-92.034,-92.595,-93.237,-93.69,-94.207,-94.813,-95.293,-95.788,-96.295,-96.852,-97.166,-97.719,-98.066,-98.576,-98.938,-99.329,-99.781,-100.03,-100.46,-100.67,-101.05,-101.25,-101.42,-101.57,-101.68,-101.67,-101.76,-101.72,-101.61,-101.55,-101.36,-101.23,-100.98,-100.89,-100.5,-100.16,-99.901,-99.397,-99.166,-98.396,-98.29,-97.625,-96.573,-96.242,-95.059,-94.773,-93.844,-93.079,-92.207,-91.425,-90.675,-89.99,-89.105,-88.276,-87.379,-86.362,-85.398,-84.338,-83.336,-82.213,-81.024,-79.91,-78.782,-77.759,-76.52,-75.214,-74.236,-72.907,-71.556,-70.549,-69.05,-67.93,-66.598,-65.324,-63.75,-62.588,-61.064,-59.571,-58.579,-56.929,-55.421,-54.332,-52.574,-51.085,-49.585,-48.162,-46.665,-45.172,-43.832,-42.086,-40.608,-39.017,-37.388,-35.874,-34.268,-32.685,-31.069,-29.518,-28.171,-26.187,-24.633,-23.182,-21.165,-19.709,-18.046,-16.425,-14.544,-12.946,-11.259,-9.4119,-7.5532,-5.9985,-4.1476,-2.1784,-0.69532,1.4104,3.3736,5.2357,6.5288,7.4172,8.3908,10.445,13.12,15.471,16.948,19.382,20.732,23.12,24.462,26.674,27.674,28.315,29.326,30.562,31.727,33.127,34.156,35.534,36.709,37.883,39.025,40.173,41.283,42.378,43.414,44.448,45.342,46.353,47.319,48.276,49.185,50.089,50.972,51.849,52.723,53.598,54.462,55.32,56.174,57.036,57.896,58.782,59.68,60.582,61.491,62.376,63.205,64.008,64.829,65.673,66.572,67.503,68.372,69.179,69.978,70.76,71.59,72.447,73.114,73.718,74.431,74.984,75.505,76.075,76.598,77.071,77.496,77.826,78.342,78.573,79.004,79.151,79.389,79.563,79.793,79.878,79.862,79.944,79.931,79.783,79.655,79.611,79.342,79.161,78.931,78.626,78.192,77.863,77.485,77.033,76.428,75.849,75.277,74.777,74.206,73.47
12.97,21.185,22.561,24.209,25.855,27.518,29.198,30.894,32.593,34.302,36.044,37.483,36.856,37.1,38.135,39.272,40.426,41.543,42.58,43.526,44.51,45.53,46.548,47.396,48.286,49.145,50.026,50.905,51.774,52.645,53.518,54.399,55.289,56.175,57.057,57.948,58.862,59.804,60.786,61.804,62.832,63.849,64.837,65.724,66.555,67.393,68.246,69.167,70.177,71.164,71.963,72.697,73.586,74.172,74.771,75.612,76.092,76.66,77.163,77.65,78.069,78.376,78.774,79.128,79.384,79.598,79.77,79.832,79.991,79.943,79.938,79.884,79.782,79.725,79.448,79.265,79.014,78.585,78.183,77.873,77.344,76.945,76.349,75.758,75.258,74.539,73.903,73.244,72.464,71.737,70.979,70.179,69.391,68.528,67.784,66.94,66.043,65.176,64.302,63.378,62.413,61.512,60.692,59.945,59.476,58.552,58.193,57.47,56.676,55.939,55.014,53.853,52.558,51.146,50.401,49.266,48.174,47.098,45.889,44.77,43.681,42.586,41.484,40.374,39.286,38.157,37.089,35.948,34.783,33.597,32.398,31.195,29.966,28.734,27.467,26.213,24.934,23.644,22.347,21.038,19.721,18.417,17.062,15.678,14.315,12.84,11.378,9.9751,8.4117,7.328,5.5466,4.225,2.4927,1.7021,-0.28659,-2.0148,-2.9655,-5.0617,-6.2169,-8.1976,-9.2173,-11.401,-12.182,-14.348,-16.225,-17.181,-19.538,-20.189,-22.333,-24.505,-25.196,-27.858,-28.473,-30.829,-33.001,-33.722,-36.386,-37.418,-40.03,-40.916,-43.575,-44.292,-46.549,-48.929,-49.953,-52.703,-53.362,-55.796,-57.847,-59.695,-61.701,-63.439,-65.672,-67.421,-68.993,-71.022,-72.769,-74.612,-76.479,-78.299,-80.135,-82.044,-83.86,-85.441,-87.389,-88.972,-91.396,-92.914,-94.949,-96.706,-98.755,-100.63,-102.65,-104.54,-106.53,-107.82,-107.83,-109.39,-110.43,-111.75,-112.88,-114.25,-115.39,-116.55,-117.58,-118.74,-119.84,-120.87,-121.97,-123.14,-124.16,-124.97,-125.81,-126.95,-127.66,-128.48,-129.33,-130.12,-131.2,-131.82,-132.55,-133.66,-134.27,-135.02,-135.91,-136.76,-137.52,-138.39,-139.23,-140.29,-141.23,-142.11,-143.08,-143.99,-144.9,-145.69,-146.42,-147.18,-147.99,-148.84,-149.7,-150.48,-151.19,-151.74,-152.47,-153.12,-153.52,-153.99,-154.39,-154.82,-155.28,-155.73,-156.34,-156.79,-157.11,-157.6,-157.89,-157.95,-158.62,-158.63,-158.88,-158.78,-158.88,-159.16,-159.02,-159.1,-159.15,-159.15,-159.13,-159,-158.93,-158.75,-158.55,-158.31,-158.1,-157.77,-157.59,-157.21,-156.88,-156.55,-156.01,-155.5,-154.93,-154.34,-153.8,-153.7,-153.25,-153.32,-153,-152.63,-152.17,-151.46,-150.43,-149.49,-148.98,-148.62,-147.66,-147.05,-146.34,-145.59,-144.83,-144.18,-143.51,-142.83,-142.12,-141.44,-140.72,-140.04,-139.26,-138.53,-137.83,-137.03,-136.3,-135.51,-134.72,-133.85,-133.07,-132.22,-131.35,-130.57,-129.63,-128.87,-127.89,-127,-126.16,-125.26,-124.27,-123.47,-122.41,-121.46,-120.6,-119.64,-118.56,-117.74,-116.55,-115.67,-114.56,-113.72,-112.63,-111.64,-110.58,-109.51,-108.45,-107.38,-106.29,-105.21,-104.07,-102.95,-101.92,-101.74,-101.86,-101.23,-100.39,-99.728,-99.248,-98.397,-97.886,-97.302,-96.589,-96.184,-95.632,-94.866,-94.502,-94.06,-93.577,-92.884,-92.548,-91.935,-91.685,-91.052,-90.738,-90.17,-89.735,-89.259,-88.847,-88.353,-87.97,-87.418,-86.929,-86.593,-86.004,-85.5,-84.976,-84.502,-83.895,-83.319,-82.736,-82.181,-81.672,-81.04,-80.48,-79.865,-79.193,-78.415,-77.701,-76.978,-76.211,-75.306,-74.751,-74.106,-73.321,-72.764,-72.269,-71.566,-71.097,-70.661,-70.156,-69.628,-69.339,-69.009,-68.718,-68.363,-68.051,-68.028,-67.879,-67.784,-67.605,-67.573,-67.825,-67.917,-68.089,-68.27,-68.5,-68.565,-68.843,-69.178,-69.614,-70.198,-70.364,-70.934,-70.963,-71.649,-71.733,-72.313,-72.578,-73.315,-73.79,-74.196,-75.499,-76.17,-76.57,-77.106,-77.962,-78.669,-79.327,-80.258,-81.015,-81.66,-82.392,-83.089,-83.851,-84.535,-85.259,-86.005,-86.763,-87.525,-88.294,-89.016,-89.706,-90.325,-90.949,-91.515,-91.797,-92.412,-92.826,-93.291,-93.816,-94.44,-94.839,-95.317,-95.906,-96.344,-96.802,-97.278,-97.815,-98.065,-98.596,-98.889,-99.369,-99.676,-100.02,-100.43,-100.62,-100.99,-101.13,-101.45,-101.58,-101.68,-101.73,-101.77,-101.67,-101.67,-101.56,-101.35,-101.22,-100.92,-100.77,-100.44,-100.35,-99.839,-99.435,-99.166,-98.565,-98.359,-97.43,-97.397,-96.635,-95.359,-95.062,-93.654,-93.429,-92.357,-91.511,-90.556,-89.719,-88.915,-88.245,-87.294,-86.414,-85.458,-84.378,-83.367,-82.26,-81.207,-80.048,-78.801,-77.649,-76.482,-75.405,-74.12,-72.787,-71.779,-70.401,-69.018,-67.992,-66.441,-65.313,-63.945,-62.635,-61.003,-59.831,-58.254,-56.725,-55.757,-54.048,-52.504,-51.437,-49.61,-48.09,-46.564,-45.129,-43.608,-42.09,-40.766,-38.966,-37.482,-35.865,-34.205,-32.685,-31.056,-29.462,-27.824,-26.257,-24.957,-22.892,-21.323,-19.931,-17.793,-16.378,-14.685,-13.089,-11.145,-9.537,-7.8591,-5.9783,-4.0294,-2.5338,-0.66185,1.4141,2.8151,5.0255,7.0533,8.94,10.083,10.773,11.575,13.694,16.614,19.143,20.539,23.137,24.405,26.921,28.162,30.489,31.272,31.656,32.451,33.565,34.615,35.942,36.845,38.164,39.257,40.36,41.434,42.526,43.577,44.623,45.606,46.595,47.436,48.419,49.349,50.27,51.14,52.009,52.858,53.705,54.552,55.403,56.245,57.081,57.917,58.764,59.613,60.494,61.391,62.295,63.209,64.087,64.894,65.667,66.461,67.283,68.168,69.08,69.926,70.691,71.448,72.212,73.014,73.844,74.452,74.994,75.657,76.139,76.584,77.092,77.545,77.95,78.302,78.535,78.994,79.129,79.495,79.543,79.701,79.791,79.946,79.957,79.838,79.861,79.768,79.505,79.306,79.181,78.843,78.548,78.263,77.878,77.366,76.95,76.524,76.011,75.321,74.662,74.029,73.472,72.853,72.06
14.169,24.521,25.883,27.56,29.232,30.923,32.631,34.355,36.08,37.815,39.586,40.982,39.946,39.939,40.877,41.959,43.061,44.123,45.099,45.983,46.913,47.886,48.854,49.629,50.465,51.275,52.112,52.95,53.782,54.618,55.461,56.317,57.186,58.052,58.915,59.792,60.697,61.637,62.623,63.65,64.688,65.704,66.679,67.536,68.321,69.11,69.919,70.808,71.798,72.755,73.486,74.172,74.994,75.502,76.039,76.804,77.197,77.687,78.107,78.509,78.842,79.065,79.377,79.634,79.795,79.919,79.995,79.962,80.029,79.894,79.791,79.643,79.448,79.29,78.926,78.641,78.301,77.794,77.295,76.888,76.305,75.81,75.161,74.483,73.906,73.132,72.407,71.698,70.85,70.078,69.278,68.44,67.619,66.745,65.976,65.114,64.205,63.333,62.449,61.496,60.517,59.617,58.82,58.117,57.728,56.804,56.542,55.847,55.066,54.349,53.409,52.174,50.785,49.269,48.518,47.367,46.244,45.124,43.854,42.685,41.564,40.438,39.309,38.171,37.056,35.902,34.819,33.654,32.463,31.248,30.022,28.792,27.535,26.275,24.979,23.699,22.392,21.074,19.75,18.414,17.075,15.747,14.367,12.954,11.566,10.058,8.5646,7.1365,5.5398,4.4622,2.6242,1.2853,-0.48699,-1.2236,-3.3043,-5.0729,-5.9843,-8.1635,-9.303,-11.349,-12.335,-14.602,-15.297,-17.581,-19.501,-20.401,-22.859,-23.399,-25.648,-27.889,-28.471,-31.287,-31.764,-34.255,-36.491,-37.093,-39.918,-40.885,-43.616,-44.417,-47.201,-47.777,-50.16,-52.611,-53.558,-56.434,-56.939,-59.505,-61.615,-63.479,-65.507,-67.257,-69.538,-71.291,-72.841,-74.9,-76.634,-78.475,-80.331,-82.136,-83.963,-85.878,-87.67,-89.207,-91.163,-92.683,-95.203,-96.657,-98.715,-100.45,-102.53,-104.4,-106.43,-108.33,-110.33,-111.49,-111.12,-112.62,-113.51,-114.75,-115.78,-117.1,-118.15,-119.24,-120.17,-121.27,-122.32,-123.29,-124.35,-125.5,-126.47,-127.2,-127.97,-129.11,-129.74,-130.5,-131.31,-132.05,-133.14,-133.68,-134.37,-135.5,-136.05,-136.76,-137.64,-138.47,-139.21,-140.08,-140.91,-142,-142.94,-143.81,-144.78,-145.67,-146.57,-147.32,-147.99,-148.7,-149.47,-150.29,-151.09,-151.82,-152.48,-152.97,-153.64,-154.23,-154.57,-154.97,-155.3,-155.69,-156.08,-156.48,-157.05,-157.48,-157.68,-158.1,-158.34,-158.42,-158.99,-158.98,-159.12,-159.03,-159.04,-159.28,-159.16,-159.17,-159.14,-159.1,-158.97,-158.79,-158.6,-158.32,-158.01,-157.68,-157.4,-156.99,-156.77,-156.34,-155.93,-155.57,-154.93,-154.36,-153.73,-153.1,-152.54,-152.59,-152.14,-152.36,-152.07,-151.74,-151.28,-150.55,-149.42,-148.41,-147.88,-147.51,-146.57,-145.92,-145.16,-144.32,-143.54,-142.86,-142.17,-141.47,-140.74,-140.05,-139.31,-138.59,-137.81,-137.06,-136.34,-135.51,-134.78,-133.96,-133.13,-132.26,-131.47,-130.6,-129.72,-128.9,-127.95,-127.14,-126.17,-125.25,-124.4,-123.45,-122.45,-121.64,-120.55,-119.62,-118.73,-117.73,-116.65,-115.77,-114.58,-113.66,-112.55,-111.71,-110.59,-109.6,-108.52,-107.43,-106.35,-105.24,-104.14,-103.02,-101.87,-100.74,-99.654,-99.724,-100.08,-99.502,-98.682,-98.073,-97.683,-96.819,-96.368,-95.833,-95.14,-94.803,-94.295,-93.526,-93.228,-92.834,-92.389,-91.696,-91.414,-90.809,-90.622,-89.987,-89.719,-89.156,-88.744,-88.282,-87.891,-87.399,-87.035,-86.473,-85.976,-85.659,-85.032,-84.51,-83.959,-83.469,-82.812,-82.198,-81.573,-80.978,-80.456,-79.801,-79.237,-78.595,-77.933,-77.114,-76.394,-75.675,-74.908,-73.996,-73.485,-72.872,-72.127,-71.61,-71.178,-70.524,-70.12,-69.754,-69.318,-68.864,-68.654,-68.402,-68.198,-67.943,-67.714,-67.771,-67.733,-67.736,-67.652,-67.697,-68.064,-68.242,-68.5,-68.766,-69.069,-69.21,-69.569,-69.975,-70.482,-71.068,-71.192,-71.836,-71.861,-72.533,-72.618,-73.168,-73.449,-74.192,-74.679,-75.112,-76.521,-77.244,-77.652,-78.238,-79.072,-79.807,-80.528,-81.54,-82.343,-83.012,-83.772,-84.492,-85.278,-85.966,-86.711,-87.482,-88.256,-89.032,-89.807,-90.51,-91.189,-91.801,-92.454,-92.996,-93.168,-93.755,-94.11,-94.521,-95.004,-95.608,-95.952,-96.39,-96.957,-97.35,-97.769,-98.21,-98.722,-98.906,-99.408,-99.648,-100.09,-100.33,-100.62,-100.98,-101.09,-101.39,-101.46,-101.69,-101.76,-101.77,-101.73,-101.7,-101.52,-101.42,-101.22,-100.94,-100.74,-100.33,-100.19,-99.766,-99.709,-99.076,-98.612,-98.345,-97.649,-97.484,-96.393,-96.448,-95.589,-94.07,-93.823,-92.169,-92.021,-90.806,-89.872,-88.832,-87.945,-87.1,-86.453,-85.44,-84.51,-83.5,-82.362,-81.313,-80.164,-79.068,-77.87,-76.567,-75.381,-74.175,-73.05,-71.737,-70.368,-69.321,-67.906,-66.489,-65.431,-63.841,-62.694,-61.293,-59.95,-58.274,-57.08,-55.461,-53.903,-52.932,-51.177,-49.604,-48.536,-46.656,-45.107,-43.551,-42.1,-40.554,-39.01,-37.69,-35.846,-34.349,-32.708,-31.018,-29.489,-27.838,-26.232,-24.572,-22.994,-21.72,-19.582,-18.009,-16.648,-14.406,-13.015,-11.307,-9.7128,-7.7013,-6.1008,-4.4168,-2.4832,-0.48137,0.96421,2.8773,5.0275,6.3494,8.6752,10.751,12.659,13.652,14.131,14.763,16.942,20.115,22.823,24.151,26.892,28.101,30.721,31.88,34.313,34.882,35,35.578,36.571,37.507,38.753,39.541,40.795,41.805,42.838,43.843,44.879,45.871,46.869,47.799,48.744,49.536,50.488,51.379,52.264,53.095,53.929,54.744,55.56,56.379,57.207,58.026,58.842,59.66,60.492,61.33,62.204,63.1,64.003,64.916,65.782,66.559,67.295,68.052,68.842,69.701,70.576,71.392,72.108,72.823,73.569,74.329,75.121,75.666,76.137,76.744,77.154,77.516,77.955,78.332,78.678,78.958,79.086,79.483,79.518,79.81,79.762,79.831,79.835,79.92,79.866,79.635,79.615,79.446,79.053,78.796,78.585,78.192,77.768,77.436,76.976,76.393,75.885,75.423,74.859,74.086,73.347,72.659,72.049,71.392,70.548
15.099,27.858,29.204,30.911,32.61,34.329,36.065,37.818,39.569,41.329,43.128,44.481,43.039,42.778,43.619,44.646,45.697,46.703,47.621,48.442,49.32,50.244,51.16,51.861,52.643,53.406,54.198,54.997,55.79,56.593,57.405,58.235,59.083,59.929,60.773,61.633,62.527,63.461,64.445,65.473,66.509,67.512,68.463,69.28,70.01,70.742,71.499,72.346,73.295,74.196,74.867,75.499,76.239,76.673,77.139,77.812,78.125,78.53,78.865,79.176,79.42,79.557,79.775,79.936,80.003,80.038,80.018,79.889,79.861,79.646,79.44,79.204,78.917,78.657,78.213,77.823,77.402,76.824,76.226,75.727,75.108,74.511,73.827,73.061,72.413,71.594,70.781,70.035,69.126,68.318,67.486,66.619,65.776,64.9,64.114,63.245,62.333,61.463,60.576,59.6,58.615,57.718,56.944,56.286,55.978,55.055,54.888,54.221,53.455,52.755,51.803,50.492,49.008,47.377,46.618,45.457,44.302,43.144,41.831,40.613,39.459,38.302,37.145,35.98,34.839,33.658,32.56,31.374,30.156,28.913,27.659,26.402,25.116,23.829,22.504,21.196,19.861,18.515,17.164,15.8,14.438,13.086,11.679,10.239,8.8241,7.2862,5.7619,4.3077,2.6783,1.5954,-0.28783,-1.648,-3.4606,-4.1622,-6.3164,-8.128,-9.0105,-11.257,-12.392,-14.491,-15.461,-17.794,-18.422,-20.812,-22.775,-23.631,-26.174,-26.63,-28.969,-31.267,-31.762,-34.71,-35.079,-37.687,-39.975,-40.483,-43.445,-44.367,-47.199,-47.938,-50.821,-51.284,-53.788,-56.288,-57.18,-60.158,-60.538,-63.224,-65.389,-67.271,-69.316,-71.082,-73.403,-75.165,-76.702,-78.786,-80.508,-82.347,-84.192,-85.984,-87.802,-89.724,-91.493,-92.989,-94.949,-96.416,-99.021,-100.42,-102.5,-104.21,-106.31,-108.19,-110.24,-112.13,-114.15,-115.18,-114.41,-115.86,-116.6,-117.76,-118.68,-119.95,-120.92,-121.93,-122.77,-123.81,-124.8,-125.71,-126.73,-127.86,-128.78,-129.44,-130.14,-131.27,-131.82,-132.53,-133.29,-133.99,-135.08,-135.55,-136.19,-137.34,-137.83,-138.51,-139.37,-140.19,-140.9,-141.76,-142.58,-143.69,-144.63,-145.48,-146.45,-147.31,-148.18,-148.87,-149.47,-150.12,-150.84,-151.61,-152.36,-153.03,-153.62,-154.07,-154.67,-155.22,-155.51,-155.82,-156.09,-156.44,-156.78,-157.13,-157.64,-158.03,-158.15,-158.48,-158.68,-158.75,-159.21,-159.17,-159.23,-159.13,-159.08,-159.25,-159.17,-159.09,-158.97,-158.9,-158.64,-158.44,-158.09,-157.74,-157.29,-156.86,-156.52,-156.04,-155.79,-155.31,-154.84,-154.45,-153.74,-153.12,-152.47,-151.8,-151.24,-151.45,-151.02,-151.38,-151.14,-150.85,-150.41,-149.65,-148.41,-147.27,-146.73,-146.35,-145.47,-144.75,-143.98,-143.07,-142.25,-141.54,-140.82,-140.1,-139.36,-138.65,-137.89,-137.14,-136.36,-135.59,-134.86,-134.01,-133.27,-132.42,-131.55,-130.67,-129.93,-129.03,-128.12,-127.28,-126.31,-125.46,-124.48,-123.54,-122.67,-121.69,-120.66,-119.85,-118.72,-117.79,-116.88,-115.86,-114.76,-113.85,-112.63,-111.71,-110.58,-109.72,-108.57,-107.56,-106.45,-105.35,-104.24,-103.11,-101.99,-100.85,-99.686,-98.543,-97.457,-97.744,-98.315,-97.813,-97.017,-96.452,-96.145,-95.256,-94.853,-94.368,-93.697,-93.424,-92.96,-92.189,-91.954,-91.606,-91.198,-90.507,-90.279,-89.681,-89.553,-88.919,-88.695,-88.136,-87.746,-87.296,-86.924,-86.426,-86.077,-85.5,-84.986,-84.685,-84.012,-83.465,-82.881,-82.371,-81.661,-81.006,-80.339,-79.706,-79.181,-78.514,-77.959,-77.3,-76.665,-75.823,-75.11,-74.409,-73.656,-72.752,-72.3,-71.734,-71.039,-70.576,-70.208,-69.628,-69.293,-68.995,-68.646,-68.279,-68.139,-67.976,-67.861,-67.726,-67.58,-67.708,-67.79,-67.895,-67.906,-68.023,-68.493,-68.743,-69.076,-69.412,-69.776,-70.002,-70.431,-70.887,-71.434,-72.002,-72.085,-72.793,-72.816,-73.448,-73.533,-74.041,-74.335,-75.079,-75.574,-76.036,-77.539,-78.355,-78.789,-79.429,-80.212,-80.95,-81.755,-82.804,-83.682,-84.373,-85.161,-85.902,-86.71,-87.398,-88.153,-88.939,-89.721,-90.504,-91.28,-91.972,-92.662,-93.285,-93.956,-94.418,-94.499,-95.054,-95.351,-95.709,-96.148,-96.723,-97.015,-97.412,-97.945,-98.292,-98.668,-99.07,-99.549,-99.669,-100.13,-100.32,-100.7,-100.87,-101.1,-101.39,-101.43,-101.64,-101.62,-101.77,-101.76,-101.68,-101.55,-101.45,-101.19,-101,-100.73,-100.37,-100.11,-99.61,-99.491,-98.976,-98.978,-98.216,-97.697,-97.443,-96.654,-96.544,-95.292,-95.442,-94.487,-92.722,-92.529,-90.623,-90.561,-89.208,-88.181,-87.052,-86.12,-85.237,-84.616,-83.548,-82.57,-81.51,-80.329,-79.242,-78.052,-76.917,-75.675,-74.322,-73.101,-71.859,-70.697,-69.356,-67.946,-66.863,-65.418,-63.967,-62.871,-61.254,-60.076,-58.646,-57.27,-55.565,-54.338,-52.687,-51.104,-50.104,-48.318,-46.723,-45.628,-43.714,-42.138,-40.549,-39.078,-37.505,-35.936,-34.602,-32.73,-31.211,-29.547,-27.833,-26.287,-24.613,-22.991,-21.31,-19.724,-18.48,-16.254,-14.684,-13.332,-11.01,-9.617,-7.9055,-6.2972,-4.2295,-2.6397,-0.9349,1.048,3.0785,4.4941,6.4429,8.6493,9.9419,12.336,14.457,16.386,17.239,17.494,17.957,20.192,23.623,26.509,27.782,30.65,31.81,34.52,35.616,38.143,38.504,38.348,38.709,39.581,40.403,41.558,42.24,43.425,44.353,45.316,46.253,47.233,48.167,49.116,49.995,50.894,51.645,52.56,53.408,54.259,55.05,55.849,56.629,57.415,58.207,59.01,59.807,60.602,61.402,62.219,63.044,63.908,64.797,65.692,66.595,67.436,68.176,68.865,69.575,70.323,71.144,71.972,72.753,73.421,74.099,74.813,75.518,76.268,76.745,77.13,77.683,78.02,78.284,78.651,78.943,79.251,79.456,79.47,79.803,79.732,79.949,79.796,79.77,79.688,79.715,79.601,79.249,79.204,78.961,78.424,78.122,77.826,77.386,76.825,76.452,75.921,75.274,74.674,74.186,73.578,72.725,71.907,71.171,70.514,69.83,68.936
15.763,31.197,32.529,34.265,35.991,37.738,39.503,41.284,43.06,44.846,46.673,47.983,46.132,45.613,46.357,47.329,48.33,49.285,50.147,50.901,51.734,52.602,53.466,54.093,54.821,55.538,56.286,57.043,57.799,58.567,59.349,60.152,60.978,61.803,62.625,63.466,64.345,65.265,66.239,67.256,68.277,69.253,70.167,70.935,71.604,72.273,72.972,73.768,74.658,75.481,76.096,76.668,77.305,77.675,78.061,78.622,78.864,79.178,79.426,79.641,79.795,79.839,79.96,80.025,80.002,79.95,79.833,79.607,79.485,79.196,78.884,78.564,78.187,77.829,77.314,76.817,76.324,75.681,74.985,74.399,73.758,73.06,72.353,71.504,70.792,69.94,69.045,68.271,67.312,66.478,65.622,64.738,63.887,63.011,62.221,61.356,60.444,59.581,58.694,57.698,56.711,55.817,55.068,54.455,54.229,53.305,53.232,52.596,51.842,51.158,50.19,48.801,47.222,45.463,44.693,43.517,42.342,41.155,39.811,38.544,37.359,36.171,34.987,33.793,32.626,31.419,30.305,29.097,27.852,26.58,25.299,24.014,22.7,21.384,20.031,18.694,17.331,15.957,14.578,13.186,11.8,10.422,8.9884,7.5207,6.0799,4.5133,2.9597,1.4784,-0.1818,-1.278,-3.1992,-4.5843,-6.4329,-7.1176,-9.3319,-11.182,-12.048,-14.349,-15.492,-17.633,-18.598,-20.986,-21.573,-24.049,-26.049,-26.876,-29.488,-29.882,-32.303,-34.645,-35.08,-38.133,-38.409,-41.131,-43.458,-43.897,-46.975,-47.866,-50.783,-51.479,-54.443,-54.805,-57.43,-59.968,-60.823,-63.884,-64.151,-66.958,-69.175,-71.075,-73.129,-74.916,-77.274,-79.043,-80.578,-82.685,-84.397,-86.234,-88.069,-89.851,-91.662,-93.589,-95.338,-96.79,-98.755,-100.16,-102.86,-104.2,-106.3,-107.99,-110.13,-112,-114.07,-115.96,-117.98,-118.88,-117.73,-119.11,-119.7,-120.78,-121.58,-122.81,-123.68,-124.63,-125.37,-126.35,-127.28,-128.13,-129.11,-130.23,-131.1,-131.67,-132.3,-133.43,-133.9,-134.56,-135.27,-135.92,-137.02,-137.41,-138,-139.18,-139.6,-140.25,-141.09,-141.9,-142.59,-143.43,-144.23,-145.36,-146.29,-147.11,-148.04,-148.86,-149.69,-150.31,-150.85,-151.43,-152.1,-152.81,-153.51,-154.09,-154.64,-155.06,-155.58,-156.07,-156.33,-156.56,-156.78,-157.07,-157.38,-157.68,-158.13,-158.44,-158.53,-158.75,-158.91,-158.95,-159.26,-159.19,-159.2,-159.08,-159.02,-159.07,-159.03,-158.86,-158.63,-158.51,-158.12,-157.9,-157.41,-156.98,-156.39,-155.88,-155.49,-154.95,-154.67,-154.16,-153.65,-153.24,-152.47,-151.83,-151.16,-150.47,-149.93,-150.29,-149.89,-150.4,-150.22,-149.96,-149.55,-148.76,-147.39,-146.08,-145.53,-145.17,-144.35,-143.55,-142.77,-141.83,-140.97,-140.22,-139.48,-138.73,-137.97,-137.26,-136.48,-135.7,-134.9,-134.11,-133.38,-132.5,-131.75,-130.9,-129.96,-129.09,-128.35,-127.43,-126.5,-125.64,-124.65,-123.77,-122.78,-121.82,-120.91,-119.93,-118.87,-118.03,-116.88,-115.93,-114.98,-113.95,-112.84,-111.92,-110.67,-109.74,-108.57,-107.7,-106.53,-105.5,-104.37,-103.26,-102.13,-100.98,-99.858,-98.688,-97.524,-96.367,-95.268,-95.779,-96.509,-96.098,-95.325,-94.805,-94.579,-93.686,-93.339,-92.904,-92.254,-92.043,-91.624,-90.847,-90.676,-90.374,-90.001,-89.311,-89.136,-88.543,-88.476,-87.837,-87.658,-87.1,-86.729,-86.286,-85.932,-85.419,-85.084,-84.483,-83.944,-83.66,-82.926,-82.354,-81.734,-81.205,-80.443,-79.748,-79.045,-78.383,-77.876,-77.202,-76.669,-76.005,-75.416,-74.565,-73.872,-73.206,-72.48,-71.61,-71.223,-70.717,-70.083,-69.683,-69.38,-68.894,-68.632,-68.403,-68.153,-67.886,-67.8,-67.741,-67.719,-67.717,-67.65,-67.842,-68.046,-68.255,-68.356,-68.537,-69.087,-69.394,-69.789,-70.178,-70.596,-70.896,-71.373,-71.86,-72.431,-72.983,-73.025,-73.789,-73.798,-74.387,-74.465,-74.929,-75.23,-75.978,-76.482,-76.969,-78.581,-79.521,-79.995,-80.663,-81.397,-82.119,-83.018,-84.056,-85.02,-85.729,-86.547,-87.302,-88.129,-88.815,-89.572,-90.363,-91.151,-91.937,-92.713,-93.406,-94.113,-94.749,-95.417,-95.77,-95.773,-96.294,-96.535,-96.843,-97.234,-97.772,-98.014,-98.368,-98.852,-99.149,-99.48,-99.835,-100.27,-100.33,-100.75,-100.89,-101.19,-101.29,-101.44,-101.65,-101.62,-101.73,-101.62,-101.67,-101.59,-101.43,-101.21,-101.04,-100.71,-100.43,-100.09,-99.662,-99.354,-98.761,-98.678,-98.077,-98.164,-97.269,-96.698,-96.467,-95.589,-95.543,-94.132,-94.385,-93.332,-91.325,-91.185,-89.027,-89.055,-87.566,-86.449,-85.23,-84.251,-83.337,-82.73,-81.621,-80.594,-79.481,-78.268,-77.136,-75.91,-74.741,-73.454,-72.077,-70.821,-69.543,-68.348,-66.97,-65.524,-64.404,-62.935,-61.455,-60.312,-58.68,-57.461,-56.002,-54.591,-52.869,-51.599,-49.928,-48.319,-47.271,-45.466,-43.849,-42.714,-40.778,-39.175,-37.555,-36.059,-34.458,-32.863,-31.507,-29.613,-28.072,-26.383,-24.645,-23.078,-21.38,-19.74,-18.038,-16.44,-15.233,-12.911,-11.337,-9.9895,-7.599,-6.1965,-4.4786,-2.8433,-0.74438,0.8457,2.5732,4.5893,6.6535,8.0597,10.028,12.286,13.579,16.01,18.178,20.129,20.863,20.865,21.157,23.444,27.141,30.205,31.438,34.409,35.536,38.323,39.38,41.983,42.148,41.698,41.848,42.599,43.304,44.359,44.945,46.058,46.903,47.796,48.665,49.588,50.464,51.363,52.193,53.047,53.763,54.634,55.434,56.25,57.003,57.768,58.514,59.269,60.034,60.813,61.587,62.36,63.139,63.938,64.747,65.593,66.464,67.339,68.219,69.022,69.714,70.349,71.003,71.701,72.483,73.268,74.009,74.636,75.278,75.945,76.579,77.28,77.685,77.974,78.47,78.732,78.897,79.18,79.385,79.661,79.788,79.7,79.951,79.783,79.912,79.664,79.533,79.369,79.335,79.164,78.702,78.625,78.308,77.642,77.29,76.908,76.431,75.731,75.319,74.72,74.02,73.327,72.817,72.168,71.247,70.356,69.575,68.878,68.172,67.234
16.245,34.535,35.852,37.617,39.37,41.145,42.938,44.746,46.549,48.36,50.216,51.483,49.229,48.447,49.095,50.013,50.967,51.872,52.674,53.36,54.148,54.958,55.771,56.318,56.99,57.668,58.371,59.088,59.805,60.539,61.288,62.064,62.864,63.665,64.46,65.277,66.133,67.032,67.982,68.977,69.968,70.906,71.772,72.481,73.085,73.687,74.325,75.062,75.884,76.613,77.165,77.667,78.184,78.498,78.798,79.228,79.414,79.627,79.786,79.902,79.967,79.912,79.918,79.905,79.795,79.662,79.449,79.119,78.91,78.549,78.125,77.727,77.266,76.819,76.238,75.636,75.08,74.378,73.583,72.923,72.264,71.475,70.752,69.829,69.062,68.188,67.22,66.428,65.429,64.581,63.712,62.822,61.971,61.099,60.315,59.457,58.551,57.695,56.81,55.795,54.807,53.915,53.189,52.623,52.476,51.554,51.572,50.971,50.224,49.554,48.565,47.092,45.42,43.517,42.734,41.545,40.369,39.159,37.787,36.469,35.253,34.036,32.824,31.602,30.408,29.173,28.042,26.813,25.539,24.24,22.931,21.618,20.275,18.932,17.55,16.185,14.793,13.391,11.983,10.564,9.1512,7.7459,6.2863,4.7911,3.3237,1.7303,0.14912,-1.36,-3.0502,-4.1676,-6.1193,-7.5321,-9.4136,-10.096,-12.359,-14.244,-15.108,-17.45,-18.609,-20.784,-21.758,-24.187,-24.758,-27.299,-29.331,-30.146,-32.81,-33.155,-35.659,-38.03,-38.428,-41.566,-41.764,-44.596,-46.95,-47.342,-50.515,-51.392,-54.375,-55.051,-58.075,-58.352,-61.099,-63.658,-64.496,-67.619,-67.795,-70.713,-72.984,-74.903,-76.954,-78.765,-81.156,-82.932,-84.481,-86.608,-88.31,-90.146,-91.965,-93.74,-95.547,-97.478,-99.212,-100.61,-102.59,-103.93,-106.73,-108,-110.13,-111.79,-113.98,-115.85,-117.93,-119.81,-121.85,-122.61,-121.06,-122.35,-122.8,-123.79,-124.48,-125.67,-126.45,-127.32,-127.97,-128.89,-129.76,-130.54,-131.49,-132.58,-133.4,-133.9,-134.47,-135.59,-135.98,-136.58,-137.25,-137.85,-138.96,-139.28,-139.82,-141.01,-141.37,-141.98,-142.81,-143.6,-144.25,-145.08,-145.86,-146.97,-147.87,-148.65,-149.55,-150.3,-151.08,-151.64,-152.12,-152.63,-153.23,-153.89,-154.53,-155.03,-155.53,-155.92,-156.38,-156.8,-157.02,-157.2,-157.38,-157.62,-157.91,-158.15,-158.52,-158.74,-158.83,-158.93,-159.03,-159.02,-159.17,-159.07,-159,-158.88,-158.82,-158.74,-158.72,-158.47,-158.14,-157.94,-157.41,-157.2,-156.56,-156.04,-155.33,-154.75,-154.34,-153.75,-153.44,-152.92,-152.39,-151.97,-151.17,-150.52,-149.84,-149.14,-148.62,-149.13,-148.75,-149.42,-149.29,-149.09,-148.69,-147.86,-146.35,-144.86,-144.33,-143.95,-143.16,-142.32,-141.52,-140.59,-139.68,-138.91,-138.14,-137.37,-136.6,-135.87,-135.07,-134.27,-133.45,-132.65,-131.89,-130.99,-130.23,-129.36,-128.38,-127.5,-126.7,-125.75,-124.81,-123.93,-122.91,-122.01,-121,-120.02,-119.09,-118.1,-117.02,-116.15,-114.99,-114,-113.03,-111.99,-110.85,-109.94,-108.65,-107.71,-106.52,-105.65,-104.44,-103.4,-102.26,-101.14,-99.993,-98.829,-97.706,-96.523,-95.363,-94.2,-93.069,-93.755,-94.667,-94.32,-93.562,-93.098,-92.961,-92.074,-91.82,-91.435,-90.802,-90.656,-90.282,-89.491,-89.387,-89.132,-88.794,-88.095,-87.977,-87.381,-87.382,-86.728,-86.594,-86.029,-85.676,-85.231,-84.892,-84.357,-84.039,-83.401,-82.831,-82.571,-81.765,-81.169,-80.517,-79.975,-79.166,-78.44,-77.717,-77.038,-76.566,-75.891,-75.392,-74.736,-74.207,-73.359,-72.702,-72.087,-71.402,-70.603,-70.278,-69.839,-69.282,-68.947,-68.71,-68.337,-68.149,-67.995,-67.851,-67.685,-67.646,-67.706,-67.775,-67.912,-67.917,-68.172,-68.49,-68.799,-68.982,-69.214,-69.818,-70.175,-70.618,-71.043,-71.5,-71.858,-72.365,-72.87,-73.458,-73.999,-73.999,-74.81,-74.788,-75.345,-75.409,-75.83,-76.132,-76.892,-77.406,-77.91,-79.673,-80.747,-81.263,-81.93,-82.635,-83.343,-84.312,-85.321,-86.34,-87.066,-87.911,-88.677,-89.514,-90.204,-90.965,-91.76,-92.552,-93.341,-94.116,-94.812,-95.524,-96.174,-96.805,-97.051,-96.977,-97.461,-97.647,-97.904,-98.245,-98.739,-98.934,-99.241,-99.659,-99.905,-100.19,-100.49,-100.87,-100.88,-101.23,-101.33,-101.55,-101.56,-101.63,-101.76,-101.65,-101.66,-101.46,-101.39,-101.26,-101.02,-100.72,-100.48,-100.07,-99.704,-99.311,-98.819,-98.477,-97.805,-97.766,-97.083,-97.276,-96.245,-95.63,-95.428,-94.464,-94.487,-92.919,-93.278,-92.128,-89.884,-89.791,-87.383,-87.506,-85.879,-84.673,-83.372,-82.345,-81.41,-80.787,-79.664,-78.585,-77.415,-76.162,-74.992,-73.729,-72.539,-71.211,-69.836,-68.542,-67.226,-65.995,-64.582,-63.109,-61.939,-60.455,-58.946,-57.75,-56.108,-54.845,-53.36,-51.913,-50.174,-48.863,-47.168,-45.533,-44.434,-42.616,-40.976,-39.793,-37.845,-36.217,-34.564,-33.04,-31.409,-29.791,-28.402,-26.492,-24.934,-23.22,-21.455,-19.868,-18.145,-16.483,-14.757,-13.136,-11.927,-9.5541,-7.9652,-6.6065,-4.1662,-2.7468,-1.0173,0.64641,2.7629,4.3702,6.1085,8.1556,10.254,11.668,13.654,15.951,17.241,19.716,21.924,23.898,24.544,24.249,24.365,26.699,30.673,33.915,35.134,38.176,39.292,42.133,43.189,45.835,45.829,45.05,44.994,45.627,46.209,47.156,47.651,48.694,49.457,50.278,51.08,51.945,52.763,53.611,54.394,55.203,55.886,56.703,57.451,58.237,58.953,59.686,60.397,61.121,61.857,62.612,63.361,64.108,64.862,65.637,66.422,67.242,68.081,68.921,69.76,70.512,71.146,71.722,72.318,72.965,73.718,74.487,75.181,75.779,76.384,76.982,77.529,78.144,78.476,78.691,79.096,79.285,79.381,79.554,79.686,79.902,79.947,79.806,79.922,79.705,79.699,79.4,79.156,78.911,78.782,78.554,78.031,77.877,77.486,76.739,76.312,75.834,75.34,74.492,74.04,73.378,72.646,71.852,71.325,70.636,69.666,68.705,67.884,67.149,66.424,65.455
16.668,37.862,39.165,40.959,42.739,44.541,46.362,48.198,50.028,51.865,53.746,54.973,52.329,51.29,51.84,52.706,53.611,54.465,55.203,55.82,56.555,57.308,58.072,58.532,59.146,59.789,60.448,61.124,61.802,62.499,63.214,63.958,64.73,65.5,66.259,67.045,67.869,68.734,69.649,70.607,71.556,72.447,73.258,73.899,74.433,74.967,75.539,76.211,76.96,77.589,78.067,78.492,78.891,79.139,79.351,79.65,79.784,79.891,79.958,79.976,79.956,79.79,79.654,79.607,79.408,79.197,78.888,78.447,78.167,77.729,77.197,76.724,76.182,75.658,75.01,74.312,73.697,72.94,72.054,71.328,70.654,69.787,69.05,68.066,67.254,66.364,65.335,64.532,63.502,62.65,61.777,60.888,60.04,59.178,58.404,57.555,56.656,55.809,54.926,53.892,52.902,52.01,51.306,50.787,50.721,49.799,49.905,49.345,48.598,47.94,46.927,45.363,43.606,41.543,40.744,39.549,38.374,37.147,35.749,34.38,33.133,31.888,30.648,29.398,28.178,26.915,25.763,24.512,23.211,21.883,20.546,19.206,17.834,16.463,15.052,13.659,12.238,10.807,9.3711,7.9235,6.4789,5.0453,3.5591,2.0366,0.54262,-1.0756,-2.6789,-4.2196,-5.9349,-7.085,-9.0571,-10.503,-12.411,-13.108,-15.409,-17.322,-18.199,-20.569,-21.756,-23.952,-24.949,-27.406,-27.977,-30.574,-32.63,-33.45,-36.151,-36.491,-39.045,-41.433,-41.83,-45.017,-45.2,-48.091,-50.459,-50.848,-54.076,-54.958,-57.984,-58.664,-61.726,-61.981,-64.814,-67.366,-68.21,-71.371,-71.526,-74.5,-76.828,-78.769,-80.805,-82.642,-85.059,-86.847,-88.426,-90.568,-92.262,-94.097,-95.892,-97.661,-99.465,-101.4,-103.12,-104.5,-106.48,-107.79,-110.63,-111.88,-114.03,-115.67,-117.88,-119.75,-121.83,-123.72,-125.76,-126.37,-124.42,-125.6,-125.9,-126.79,-127.38,-128.51,-129.2,-130,-130.55,-131.41,-132.23,-132.94,-133.85,-134.93,-135.7,-136.12,-136.63,-137.74,-138.05,-138.6,-139.23,-139.78,-140.89,-141.14,-141.63,-142.83,-143.13,-143.7,-144.51,-145.27,-145.88,-146.67,-147.42,-148.5,-149.36,-150.08,-150.95,-151.63,-152.35,-152.83,-153.26,-153.71,-154.25,-154.84,-155.44,-155.86,-156.32,-156.67,-157.07,-157.41,-157.6,-157.75,-157.9,-158.09,-158.35,-158.52,-158.81,-158.94,-159.03,-159.06,-159.09,-158.99,-158.91,-158.78,-158.64,-158.52,-158.46,-158.25,-158.27,-157.93,-157.47,-157.21,-156.54,-156.35,-155.57,-154.95,-154.12,-153.51,-153.09,-152.47,-152.15,-151.62,-151.1,-150.68,-149.86,-149.2,-148.52,-147.81,-147.31,-147.97,-147.63,-148.45,-148.38,-148.22,-147.85,-146.96,-145.33,-143.64,-143.13,-142.71,-141.9,-141.08,-140.25,-139.34,-138.4,-137.59,-136.8,-136.01,-135.22,-134.49,-133.66,-132.85,-132,-131.18,-130.4,-129.47,-128.69,-127.78,-126.8,-125.88,-125.03,-124.06,-123.1,-122.2,-121.16,-120.24,-119.2,-118.21,-117.27,-116.25,-115.14,-114.29,-113.06,-112.1,-111.1,-110.03,-108.89,-107.94,-106.63,-105.68,-104.47,-103.57,-102.35,-101.29,-100.13,-98.993,-97.835,-96.665,-95.543,-94.357,-93.198,-92.023,-90.856,-91.68,-92.865,-92.55,-91.8,-91.399,-91.363,-90.476,-90.285,-89.949,-89.329,-89.254,-88.922,-88.105,-88.075,-87.867,-87.563,-86.841,-86.785,-86.175,-86.252,-85.571,-85.488,-84.905,-84.564,-84.113,-83.786,-83.226,-82.928,-82.241,-81.64,-81.41,-80.532,-79.92,-79.243,-78.699,-77.853,-77.111,-76.381,-75.7,-75.277,-74.605,-74.15,-73.516,-73.052,-72.223,-71.626,-71.071,-70.439,-69.753,-69.478,-69.11,-68.653,-68.384,-68.219,-67.965,-67.852,-67.781,-67.743,-67.662,-67.686,-67.871,-68.02,-68.297,-68.368,-68.689,-69.101,-69.501,-69.758,-70.019,-70.659,-71.057,-71.536,-71.983,-72.465,-72.861,-73.387,-73.905,-74.506,-75.039,-74.989,-75.841,-75.776,-76.316,-76.353,-76.739,-77.034,-77.817,-78.341,-78.848,-80.813,-82.007,-82.55,-83.206,-83.909,-84.632,-85.613,-86.614,-87.65,-88.391,-89.257,-90.035,-90.875,-91.575,-92.341,-93.145,-93.937,-94.724,-95.492,-96.185,-96.879,-97.528,-98.103,-98.263,-98.101,-98.54,-98.671,-98.876,-99.164,-99.607,-99.758,-100.01,-100.36,-100.55,-100.78,-101.02,-101.33,-101.29,-101.57,-101.62,-101.74,-101.68,-101.66,-101.7,-101.5,-101.41,-101.12,-100.95,-100.76,-100.46,-100.07,-99.783,-99.298,-98.857,-98.416,-97.865,-97.504,-96.76,-96.772,-96.014,-96.324,-95.157,-94.504,-94.335,-93.288,-93.385,-91.656,-92.128,-90.878,-88.402,-88.351,-85.694,-85.917,-84.151,-82.853,-81.488,-80.422,-79.461,-78.795,-77.678,-76.542,-75.315,-74.012,-72.811,-71.511,-70.308,-68.948,-67.586,-66.255,-64.9,-63.628,-62.189,-60.69,-59.469,-57.965,-56.427,-55.187,-53.529,-52.225,-50.713,-49.234,-47.47,-46.121,-44.4,-42.735,-41.589,-39.761,-38.095,-36.858,-34.907,-33.252,-31.567,-30.009,-28.348,-26.703,-25.276,-23.355,-21.777,-20.041,-18.247,-16.64,-14.892,-13.203,-11.451,-9.7946,-8.5526,-6.1693,-4.5537,-3.1615,-0.70183,0.7487,2.4933,4.1912,6.307,7.9453,9.7034,11.76,13.892,15.326,17.328,19.656,20.967,23.466,25.708,27.703,28.274,27.652,27.582,29.958,34.218,37.651,38.878,41.954,43.084,45.959,47.041,49.709,49.552,48.406,48.148,48.661,49.114,49.95,50.356,51.334,52.013,52.762,53.498,54.303,55.066,55.86,56.6,57.362,58.009,58.76,59.452,60.213,60.895,61.595,62.271,62.962,63.669,64.394,65.114,65.831,66.555,67.298,68.052,68.838,69.635,70.427,71.215,71.911,72.478,72.992,73.528,74.131,74.867,75.66,76.299,76.865,77.428,77.935,78.378,78.842,79.099,79.299,79.546,79.662,79.751,79.771,79.86,79.954,79.917,79.788,79.702,79.5,79.295,79.013,78.648,78.326,78.047,77.759,77.239,76.95,76.486,75.72,75.182,74.597,74.104,73.106,72.613,71.894,71.148,70.252,69.709,68.985,67.982,66.963,66.107,65.339,64.597,63.612
17.073,41.181,42.469,44.293,46.099,47.929,49.778,51.641,53.498,55.361,57.27,58.456,55.429,54.138,54.591,55.404,56.258,57.058,57.728,58.275,58.949,59.649,60.36,60.738,61.292,61.892,62.506,63.139,63.776,64.434,65.112,65.819,66.555,67.286,68,68.744,69.527,70.346,71.214,72.126,73.017,73.858,74.614,75.175,75.637,76.102,76.603,77.2,77.868,78.399,78.791,79.133,79.434,79.601,79.725,79.906,79.963,79.977,79.952,79.876,79.771,79.491,79.188,79.148,78.856,78.566,78.164,77.611,77.275,76.754,76.127,75.581,74.962,74.367,73.647,72.867,72.194,71.387,70.423,69.64,68.95,68.022,67.27,66.239,65.392,64.488,63.413,62.604,61.552,60.701,59.831,58.943,58.104,57.254,56.493,55.654,54.762,53.924,53.042,51.986,50.992,50.1,49.417,48.945,48.967,48.04,48.236,47.718,46.965,46.316,45.274,43.614,41.77,39.536,38.719,37.52,36.344,35.103,33.679,32.271,30.994,29.721,28.452,27.175,25.927,24.637,23.458,22.18,20.852,19.496,18.132,16.764,15.364,13.965,12.525,11.103,9.6538,8.1945,6.7292,5.2532,3.7736,2.3105,0.79772,-0.75169,-2.2725,-3.9138,-5.5364,-7.1102,-8.8478,-10.041,-12.025,-13.508,-15.435,-16.17,-18.492,-20.428,-21.334,-23.717,-24.943,-27.149,-28.184,-30.652,-31.253,-33.882,-35.955,-36.806,-39.518,-39.87,-42.472,-44.863,-45.281,-48.496,-48.689,-51.625,-53.995,-54.396,-57.667,-58.582,-61.619,-62.329,-65.404,-65.662,-68.597,-71.103,-71.981,-75.149,-75.308,-78.334,-80.72,-82.684,-84.695,-86.558,-88.991,-90.8,-92.436,-94.575,-96.274,-98.11,-99.86,-101.63,-103.43,-105.36,-107.07,-108.44,-110.42,-111.7,-114.58,-115.81,-117.96,-119.6,-121.82,-123.69,-125.78,-127.66,-129.71,-130.15,-127.83,-128.86,-129,-129.77,-130.27,-131.33,-131.94,-132.65,-133.12,-133.91,-134.67,-135.32,-136.19,-137.25,-137.98,-138.32,-138.78,-139.88,-140.11,-140.61,-141.19,-141.69,-142.8,-142.97,-143.41,-144.62,-144.86,-145.38,-146.15,-146.88,-147.44,-148.2,-148.9,-149.93,-150.74,-151.38,-152.22,-152.84,-153.47,-153.89,-154.29,-154.68,-155.15,-155.69,-156.24,-156.59,-157,-157.31,-157.66,-157.95,-158.09,-158.2,-158.34,-158.49,-158.7,-158.82,-159.02,-159.08,-159.13,-159.1,-159.04,-158.89,-158.46,-158.29,-158.08,-158.01,-157.95,-157.62,-157.7,-157.26,-156.67,-156.36,-155.53,-155.35,-154.41,-153.7,-152.8,-152.16,-151.76,-151.13,-150.82,-150.31,-149.79,-149.38,-148.55,-147.9,-147.21,-146.51,-146.03,-146.82,-146.51,-147.48,-147.48,-147.36,-147.01,-146.07,-144.32,-142.43,-141.96,-141.49,-140.63,-139.84,-139.02,-138.08,-137.1,-136.26,-135.45,-134.64,-133.82,-133.09,-132.25,-131.42,-130.54,-129.7,-128.89,-127.95,-127.14,-126.2,-125.23,-124.27,-123.43,-122.44,-121.46,-120.54,-119.47,-118.55,-117.47,-116.46,-115.49,-114.46,-113.33,-112.46,-111.22,-110.21,-109.19,-108.1,-106.94,-105.97,-104.65,-103.66,-102.44,-101.5,-100.26,-99.185,-98.005,-96.85,-95.681,-94.509,-93.379,-92.193,-91.005,-89.79,-88.573,-89.618,-91.087,-90.843,-90.103,-89.757,-89.822,-88.912,-88.722,-88.435,-87.824,-87.825,-87.53,-86.677,-86.723,-86.564,-86.293,-85.535,-85.546,-84.911,-85.073,-84.352,-84.327,-83.72,-83.385,-82.922,-82.607,-82.026,-81.752,-81.01,-80.381,-80.188,-79.247,-78.629,-77.94,-77.404,-76.533,-75.789,-75.066,-74.397,-74.019,-73.365,-72.958,-72.359,-71.95,-71.175,-70.655,-70.163,-69.6,-69.054,-68.826,-68.535,-68.2,-68,-67.922,-67.774,-67.738,-67.766,-67.825,-67.821,-67.913,-68.228,-68.44,-68.855,-68.988,-69.368,-69.86,-70.334,-70.652,-70.916,-71.585,-72.009,-72.517,-72.974,-73.471,-73.89,-74.427,-74.952,-75.563,-76.091,-75.977,-76.867,-76.748,-77.288,-77.286,-77.648,-77.928,-78.747,-79.281,-79.781,-81.961,-83.279,-83.826,-84.47,-85.19,-85.948,-86.889,-87.915,-88.971,-89.717,-90.603,-91.391,-92.235,-92.941,-93.706,-94.509,-95.292,-96.066,-96.811,-97.485,-98.144,-98.747,-99.255,-99.359,-99.127,-99.512,-99.589,-99.742,-99.974,-100.35,-100.46,-100.66,-100.93,-101.06,-101.23,-101.4,-101.62,-101.56,-101.74,-101.75,-101.77,-101.63,-101.52,-101.46,-101.19,-100.99,-100.61,-100.33,-100.11,-99.741,-99.286,-98.964,-98.42,-97.908,-97.428,-96.823,-96.455,-95.647,-95.712,-94.887,-95.317,-94.018,-93.334,-93.198,-92.071,-92.243,-90.346,-90.94,-89.588,-86.882,-86.873,-83.96,-84.293,-82.386,-80.988,-79.581,-78.483,-77.477,-76.754,-75.663,-74.465,-73.186,-71.822,-70.595,-69.259,-68.048,-66.66,-65.32,-63.95,-62.56,-61.251,-59.779,-58.253,-56.993,-55.463,-53.894,-52.609,-50.94,-49.584,-48.045,-46.536,-44.748,-43.361,-41.615,-39.917,-38.721,-36.886,-35.192,-33.893,-31.947,-30.266,-28.547,-26.945,-25.249,-23.57,-22.107,-20.176,-18.566,-16.809,-14.992,-13.352,-11.577,-9.8599,-8.0802,-6.4011,-5.0764,-2.7234,-1.09,0.3794,2.8084,4.3034,6.0588,7.8211,9.9007,11.575,13.371,15.415,17.573,19.056,21.065,23.406,24.775,27.262,29.535,31.551,32.058,31.066,30.803,33.229,37.785,41.418,42.671,45.751,46.926,49.812,50.945,53.617,53.317,51.762,51.304,51.699,52.013,52.744,53.051,53.979,54.574,55.249,55.919,56.663,57.37,58.107,58.809,59.521,60.129,60.802,61.433,62.171,62.82,63.486,64.124,64.778,65.45,66.141,66.825,67.507,68.197,68.902,69.62,70.369,71.12,71.867,72.608,73.254,73.764,74.219,74.692,75.241,75.934,76.773,77.341,77.851,78.352,78.757,79.082,79.336,79.514,79.753,79.784,79.826,79.956,79.787,79.858,79.783,79.666,79.589,79.258,79.116,78.668,78.448,77.965,77.567,77.102,76.753,76.279,75.826,75.293,74.542,73.877,73.188,72.706,71.559,71.031,70.263,69.512,68.527,67.972,67.222,66.196,65.133,64.254,63.463,62.71,61.719
17.468,44.504,45.777,47.63,49.463,51.321,53.197,55.088,56.971,58.861,60.793,61.934,58.521,56.979,57.335,58.093,58.896,59.639,60.239,60.718,61.321,61.97,62.627,62.922,63.412,63.968,64.533,65.12,65.712,66.327,66.962,67.627,68.32,69.004,69.667,70.36,71.091,71.855,72.669,73.527,74.358,75.147,75.841,76.322,76.718,77.116,77.542,78.054,78.624,79.053,79.337,79.586,79.79,79.877,79.913,79.966,79.946,79.871,79.754,79.583,79.394,79.005,78.58,78.504,78.121,77.756,77.264,76.608,76.216,75.621,74.903,74.291,73.601,72.938,72.157,71.3,70.576,69.728,68.693,67.859,67.162,66.182,65.421,64.355,63.482,62.569,61.462,60.653,59.586,58.741,57.877,56.995,56.166,55.331,54.586,53.756,52.87,52.04,51.158,50.074,49.076,48.182,47.522,47.096,47.219,46.277,46.569,46.092,45.326,44.682,43.61,41.848,39.9,37.483,36.646,35.439,34.262,33.008,31.563,30.137,28.83,27.528,26.231,24.927,23.652,22.335,21.12,19.806,18.451,17.068,15.676,14.28,12.852,11.425,9.9576,8.5062,7.0284,5.5405,4.0462,2.5416,1.0276,-0.46623,-2.0056,-3.5809,-5.1291,-6.791,-8.4328,-10.04,-11.798,-13.045,-15.03,-16.552,-18.495,-19.288,-21.615,-23.57,-24.525,-26.901,-28.181,-30.382,-31.477,-33.934,-34.584,-37.231,-39.315,-40.221,-42.921,-43.278,-45.953,-48.326,-48.778,-52.01,-52.184,-55.212,-57.565,-57.993,-61.295,-62.267,-65.287,-66.061,-69.117,-69.354,-72.44,-74.876,-75.818,-78.961,-79.094,-82.226,-84.654,-86.642,-88.633,-90.525,-92.962,-94.802,-96.5,-98.625,-100.33,-102.17,-103.88,-105.64,-107.44,-109.37,-111.08,-112.41,-114.39,-115.61,-118.58,-119.74,-121.93,-123.53,-125.8,-127.67,-129.77,-131.66,-133.72,-133.97,-131.25,-132.1,-132.08,-132.73,-133.13,-134.13,-134.65,-135.28,-135.64,-136.38,-137.07,-137.66,-138.5,-139.55,-140.23,-140.49,-140.91,-142,-142.15,-142.59,-143.12,-143.57,-144.67,-144.78,-145.16,-146.35,-146.53,-147,-147.74,-148.41,-148.92,-149.63,-150.28,-151.25,-152,-152.59,-153.36,-153.93,-154.49,-154.87,-155.21,-155.54,-155.98,-156.45,-156.94,-157.24,-157.57,-157.84,-158.14,-158.4,-158.51,-158.56,-158.68,-158.8,-158.95,-159.01,-159.14,-159.13,-159.15,-159.01,-158.87,-158.68,-157.82,-157.62,-157.37,-157.34,-157.26,-156.84,-156.97,-156.44,-155.72,-155.37,-154.38,-154.19,-153.12,-152.35,-151.39,-150.76,-150.38,-149.75,-149.47,-148.98,-148.47,-148.09,-147.26,-146.61,-145.94,-145.25,-144.8,-145.68,-145.42,-146.53,-146.6,-146.52,-146.18,-145.17,-143.28,-141.26,-140.8,-140.3,-139.38,-138.61,-137.79,-136.79,-135.77,-134.9,-134.07,-133.25,-132.4,-131.67,-130.81,-129.97,-129.06,-128.19,-127.37,-126.41,-125.58,-124.63,-123.63,-122.67,-121.82,-120.8,-119.8,-118.88,-117.77,-116.86,-115.73,-114.7,-113.7,-112.65,-111.51,-110.58,-109.36,-108.28,-107.25,-106.15,-104.95,-103.97,-102.65,-101.62,-100.36,-99.416,-98.156,-97.062,-95.869,-94.688,-93.51,-92.338,-91.19,-89.99,-88.735,-87.441,-86.15,-87.49,-89.271,-89.156,-88.418,-88.107,-88.262,-87.287,-87.137,-86.895,-86.287,-86.36,-86.102,-85.206,-85.328,-85.219,-84.979,-84.178,-84.259,-83.592,-83.847,-83.076,-83.115,-82.477,-82.147,-81.672,-81.369,-80.772,-80.525,-79.728,-79.078,-78.927,-77.939,-77.326,-76.634,-76.112,-75.229,-74.495,-73.791,-73.148,-72.772,-72.182,-71.827,-71.269,-70.871,-70.219,-69.762,-69.33,-68.869,-68.472,-68.305,-68.097,-67.899,-67.778,-67.794,-67.738,-67.782,-67.933,-68.076,-68.157,-68.299,-68.746,-69.014,-69.557,-69.743,-70.169,-70.738,-71.264,-71.627,-71.878,-72.576,-73.012,-73.543,-74,-74.505,-74.936,-75.476,-76.005,-76.621,-77.146,-76.96,-77.891,-77.71,-78.258,-78.207,-78.555,-78.815,-79.684,-80.231,-80.726,-83.114,-84.545,-85.073,-85.697,-86.463,-87.259,-88.154,-89.212,-90.309,-91.053,-91.959,-92.751,-93.598,-94.296,-95.044,-95.828,-96.591,-97.331,-98.031,-98.667,-99.274,-99.798,-100.22,-100.28,-100.03,-100.35,-100.38,-100.48,-100.66,-100.95,-101.03,-101.17,-101.36,-101.45,-101.55,-101.63,-101.73,-101.68,-101.73,-101.71,-101.6,-101.39,-101.2,-101.03,-100.7,-100.37,-99.926,-99.544,-99.308,-98.878,-98.354,-98.026,-97.443,-96.875,-96.363,-95.713,-95.347,-94.483,-94.603,-93.72,-94.267,-92.837,-92.128,-92.027,-90.823,-91.068,-88.995,-89.721,-88.259,-85.33,-85.36,-82.182,-82.636,-80.58,-79.078,-77.65,-76.516,-75.45,-74.671,-73.616,-72.359,-71.025,-69.596,-68.346,-66.973,-65.762,-64.343,-63.022,-61.615,-60.191,-58.85,-57.349,-55.794,-54.482,-52.94,-51.341,-49.991,-48.329,-46.902,-45.337,-43.799,-42.014,-40.567,-38.821,-37.089,-35.814,-33.98,-32.258,-30.882,-28.957,-27.252,-25.497,-23.838,-22.105,-20.39,-18.888,-16.946,-15.3,-13.52,-11.682,-10.003,-8.1991,-6.4505,-4.6437,-2.954,-1.5109,0.78459,2.4294,3.9916,6.3686,7.9323,9.6926,11.528,13.554,15.282,17.121,19.137,21.317,22.892,24.884,27.219,28.65,31.123,33.413,35.454,35.936,34.499,34.021,36.49,41.382,45.228,46.538,49.58,50.828,53.699,54.918,57.552,57.14,55.116,54.462,54.74,54.915,55.532,55.753,56.629,57.141,57.739,58.344,59.022,59.675,60.35,61.018,61.674,62.261,62.855,63.419,64.129,64.739,65.367,65.959,66.57,67.201,67.852,68.496,69.139,69.792,70.461,71.148,71.863,72.57,73.281,73.99,74.608,75.083,75.493,75.906,76.37,76.965,77.746,78.225,78.645,79.062,79.363,79.571,79.651,79.746,79.972,79.841,79.812,79.916,79.616,79.612,79.433,79.243,79.145,78.633,78.489,77.858,77.641,77.049,76.58,75.988,75.585,75.1,74.561,73.963,73.163,72.437,71.651,71.185,69.887,69.333,68.525,67.77,66.713,66.153,65.388,64.339,63.244,62.351,61.549,60.788,59.795
17.86,47.838,49.096,50.978,52.838,54.723,56.627,58.544,60.45,62.357,64.301,65.387,61.596,59.801,60.058,60.761,61.513,62.2,62.725,63.14,63.664,64.265,64.865,65.064,65.488,66.003,66.518,67.056,67.598,68.163,68.75,69.367,70.011,70.646,71.258,71.895,72.568,73.275,74.031,74.829,75.602,76.335,76.973,77.383,77.714,78.044,78.393,78.812,79.267,79.594,79.733,79.878,79.952,79.98,79.924,79.824,79.746,79.574,79.365,79.097,78.824,78.349,77.853,77.671,77.205,76.773,76.196,75.451,74.993,74.343,73.535,72.865,72.111,71.379,70.557,69.62,68.856,67.98,66.877,65.997,65.306,64.283,63.523,62.428,61.541,60.625,59.496,58.692,57.614,56.778,55.923,55.047,54.231,53.411,52.682,51.859,50.978,50.156,49.27,48.156,47.154,46.257,45.62,45.244,45.466,44.514,44.9,44.469,43.684,43.044,41.935,40.055,37.992,35.378,34.517,33.306,32.129,30.861,29.401,27.974,26.638,25.309,23.983,22.651,21.35,20.006,18.743,17.392,16.01,14.599,13.179,11.755,10.299,8.8441,7.3487,5.8678,4.3613,2.8446,1.3212,-0.21233,-1.7594,-3.2849,-4.8509,-6.4516,-8.0277,-9.7076,-11.369,-13.008,-14.784,-16.102,-18.073,-19.637,-21.591,-22.474,-24.779,-26.745,-27.78,-30.121,-31.474,-33.652,-34.832,-37.252,-37.989,-40.624,-42.708,-43.703,-46.358,-46.779,-49.493,-51.824,-52.36,-55.56,-55.76,-58.854,-61.168,-61.683,-64.96,-66.02,-68.987,-69.864,-72.867,-73.14,-76.318,-78.686,-79.723,-82.807,-82.974,-86.179,-88.62,-90.634,-92.616,-94.545,-96.973,-98.851,-100.6,-102.71,-104.42,-106.25,-107.94,-109.7,-111.49,-113.42,-115.13,-116.45,-118.44,-119.6,-122.62,-123.75,-125.98,-127.54,-129.84,-131.71,-133.82,-135.7,-137.76,-137.8,-134.65,-135.32,-135.13,-135.66,-135.96,-136.88,-137.33,-137.86,-138.13,-138.81,-139.44,-139.96,-140.76,-141.8,-142.43,-142.61,-143,-144.08,-144.15,-144.54,-145.02,-145.42,-146.5,-146.53,-146.86,-148.03,-148.14,-148.56,-149.26,-149.88,-150.33,-150.98,-151.57,-152.48,-153.17,-153.76,-154.41,-154.92,-155.46,-155.81,-156.04,-156.36,-156.78,-157.19,-157.54,-157.8,-158.07,-158.29,-158.53,-158.75,-158.82,-158.86,-158.92,-159,-159.1,-159.11,-159.14,-159.02,-159.04,-158.8,-158.58,-158.31,-157.05,-156.81,-156.54,-156.52,-156.38,-155.9,-156.09,-155.45,-154.6,-154.22,-153.1,-152.92,-151.75,-150.93,-149.93,-149.31,-148.97,-148.34,-148.11,-147.67,-147.16,-146.8,-145.99,-145.36,-144.71,-144.03,-143.59,-144.57,-144.34,-145.6,-145.73,-145.7,-145.36,-144.25,-142.17,-140.07,-139.59,-139.13,-138.12,-137.32,-136.47,-135.49,-134.43,-133.51,-132.66,-131.83,-130.95,-130.22,-129.35,-128.5,-127.56,-126.67,-125.82,-124.84,-123.99,-122.99,-122.02,-121.02,-120.12,-119.08,-118.04,-117.1,-115.98,-115.06,-113.89,-112.83,-111.8,-110.74,-109.58,-108.59,-107.4,-106.26,-105.22,-104.1,-102.87,-101.86,-100.56,-99.477,-98.199,-97.215,-95.95,-94.835,-93.632,-92.422,-91.23,-90.048,-88.858,-87.62,-86.277,-84.873,-83.476,-85.266,-87.406,-87.423,-86.665,-86.388,-86.632,-85.604,-85.52,-85.319,-84.71,-84.857,-84.634,-83.69,-83.892,-83.835,-83.627,-82.778,-82.933,-82.231,-82.583,-81.759,-81.867,-81.195,-80.87,-80.384,-80.096,-79.488,-79.269,-78.42,-77.756,-77.651,-76.626,-76.026,-75.338,-74.837,-73.956,-73.241,-72.564,-71.951,-71.501,-71.054,-70.757,-70.221,-69.761,-69.328,-68.913,-68.544,-68.195,-67.953,-67.878,-67.759,-67.707,-67.674,-67.776,-67.815,-67.933,-68.214,-68.447,-68.624,-68.797,-69.369,-69.696,-70.355,-70.587,-71.047,-71.691,-72.253,-72.651,-72.879,-73.608,-74.045,-74.597,-75.047,-75.554,-75.988,-76.524,-77.053,-77.671,-78.198,-77.94,-78.924,-78.678,-79.226,-79.125,-79.462,-79.707,-80.633,-81.2,-81.698,-84.298,-85.823,-86.318,-86.901,-87.743,-88.57,-89.472,-90.531,-91.659,-92.397,-93.327,-94.107,-94.954,-95.629,-96.353,-97.108,-97.84,-98.532,-99.174,-99.753,-100.29,-100.71,-101.06,-101.05,-100.78,-101.04,-101.03,-101.09,-101.22,-101.4,-101.45,-101.54,-101.65,-101.7,-101.72,-101.71,-101.68,-101.66,-101.55,-101.5,-101.26,-100.99,-100.74,-100.43,-100.07,-99.598,-99.111,-98.626,-98.389,-97.909,-97.317,-96.999,-96.388,-95.767,-95.237,-94.554,-94.193,-93.282,-93.458,-92.525,-93.183,-91.624,-90.897,-90.83,-89.556,-89.868,-87.609,-88.478,-86.897,-83.746,-83.815,-80.364,-80.948,-78.727,-77.126,-75.689,-74.515,-73.384,-72.54,-71.524,-70.216,-68.824,-67.322,-66.058,-64.649,-63.446,-61.992,-60.664,-59.228,-57.774,-56.401,-54.889,-53.309,-51.921,-50.39,-48.763,-47.324,-45.69,-44.182,-42.596,-41.028,-39.278,-37.753,-36.027,-34.26,-32.876,-31.061,-29.313,-27.844,-25.958,-24.228,-22.44,-20.716,-18.949,-17.197,-15.632,-13.699,-12.012,-10.206,-8.3402,-6.6143,-4.7763,-2.9849,-1.1451,0.55082,2.1588,4.3679,6.0144,7.7044,10.015,11.621,13.396,15.324,17.318,19.062,20.961,22.983,25.163,26.809,28.768,31.128,32.659,35.084,37.38,39.447,39.873,37.988,37.276,39.735,45.005,49.123,50.478,53.454,54.84,57.651,58.962,61.569,61.021,58.515,57.658,57.821,57.861,58.313,58.503,59.286,59.715,60.24,60.777,61.389,61.986,62.602,63.227,63.823,64.452,64.976,65.461,66.134,66.699,67.278,67.818,68.379,68.963,69.568,70.169,70.773,71.391,72.026,72.701,73.391,74.068,74.758,75.456,76.07,76.531,76.911,77.267,77.625,78.086,78.556,78.92,79.238,79.561,79.754,79.871,79.885,79.897,79.972,79.813,79.72,79.66,79.355,79.168,79.013,78.751,78.506,77.928,77.661,76.964,76.626,75.947,75.414,74.796,74.349,73.742,73.243,72.577,71.624,70.937,70.055,69.609,68.154,67.581,66.735,65.977,64.853,64.296,63.522,62.451,61.33,60.425,59.616,58.846,57.851
18.253,51.184,52.428,54.339,56.226,58.137,60.066,62.004,63.924,65.832,67.768,68.781,64.657,62.597,62.754,63.404,64.107,64.737,65.181,65.537,65.976,66.535,67.068,67.148,67.512,67.985,68.45,68.939,69.427,69.935,70.469,71.034,71.627,72.219,72.791,73.373,73.987,74.636,75.333,76.059,76.755,77.42,78.022,78.359,78.627,78.885,79.156,79.471,79.794,80.064,80.03,80.067,79.973,79.952,79.799,79.542,79.407,79.13,78.832,78.469,78.112,77.578,76.968,76.711,76.16,75.663,75.005,74.186,73.658,72.965,72.072,71.347,70.535,69.734,68.881,67.871,67.07,66.175,65.011,64.089,63.412,62.354,61.599,60.483,59.589,58.673,57.527,56.73,55.642,54.816,53.97,53.102,52.298,51.494,50.781,49.963,49.087,48.27,47.379,46.231,45.227,44.326,43.713,43.391,43.707,42.752,43.232,42.852,42.043,41.403,40.258,38.245,36.048,33.224,32.328,31.14,29.961,28.68,27.211,25.785,24.422,23.065,21.711,20.353,19.023,17.652,16.339,14.952,13.542,12.103,10.655,9.2017,7.7182,6.2338,4.711,3.1995,1.6639,0.11786,-1.4354,-2.9984,-4.579,-6.1375,-7.7304,-9.3559,-10.96,-12.656,-14.336,-16.007,-17.799,-19.199,-21.147,-22.756,-24.712,-25.709,-27.977,-29.945,-31.082,-33.371,-34.811,-36.95,-38.235,-40.597,-41.451,-44.052,-46.125,-47.234,-49.823,-50.364,-53.078,-55.348,-56.008,-59.138,-59.45,-62.542,-64.799,-65.44,-68.657,-69.869,-72.712,-73.751,-76.646,-77.037,-80.242,-82.526,-83.729,-86.68,-86.982,-90.189,-92.624,-94.665,-96.636,-98.608,-101.02,-102.94,-104.73,-106.82,-108.55,-110.38,-112.05,-113.83,-115.63,-117.57,-119.27,-120.55,-122.53,-123.71,-126.76,-127.85,-130.06,-131.63,-133.92,-135.79,-137.91,-139.79,-141.83,-141.63,-138.1,-138.51,-138.16,-138.55,-138.76,-139.6,-139.96,-140.4,-140.58,-141.19,-141.76,-142.21,-142.98,-144.01,-144.6,-144.69,-145.06,-146.12,-146.12,-146.45,-146.87,-147.22,-148.26,-148.23,-148.51,-149.64,-149.7,-150.07,-150.72,-151.29,-151.69,-152.28,-152.81,-153.66,-154.27,-154.94,-155.38,-155.82,-156.36,-156.69,-156.81,-157.16,-157.58,-157.93,-158.05,-158.31,-158.5,-158.69,-158.87,-158.99,-159.01,-159.1,-159.11,-159.12,-159.18,-159.12,-159.01,-158.75,-158.77,-158.49,-158.17,-157.79,-156.13,-155.88,-155.57,-155.6,-155.32,-154.84,-155.09,-154.35,-153.38,-152.96,-151.71,-151.58,-150.33,-149.47,-148.44,-147.84,-147.54,-146.91,-146.76,-146.36,-145.85,-145.5,-144.75,-144.15,-143.52,-142.85,-142.42,-143.47,-143.27,-144.66,-144.87,-144.87,-144.53,-143.32,-141.01,-138.78,-138.25,-137.9,-136.84,-135.94,-135.06,-134.16,-133.07,-132.11,-131.24,-130.38,-129.49,-128.76,-127.87,-127.02,-126.03,-125.12,-124.25,-123.26,-122.38,-121.35,-120.38,-119.34,-118.34,-117.28,-116.22,-115.25,-114.11,-113.18,-111.99,-110.9,-109.87,-108.76,-107.6,-106.59,-105.39,-104.24,-103.18,-102.05,-100.8,-99.749,-98.459,-97.332,-96.051,-95.02,-93.748,-92.612,-91.398,-90.159,-88.944,-87.725,-86.451,-85.131,-83.679,-82.142,-80.61,-82.966,-85.496,-85.626,-84.83,-84.596,-84.935,-83.869,-83.853,-83.693,-83.083,-83.312,-83.129,-82.132,-82.425,-82.423,-82.248,-81.347,-81.581,-80.843,-81.298,-80.419,-80.598,-79.889,-79.574,-79.079,-78.808,-78.19,-78.001,-77.103,-76.427,-76.372,-75.317,-74.732,-74.056,-73.582,-72.716,-72.025,-71.378,-70.789,-70.192,-69.965,-69.732,-69.179,-68.608,-68.485,-68.12,-67.819,-67.549,-67.429,-67.512,-67.488,-67.577,-67.645,-67.819,-67.968,-68.146,-68.552,-68.895,-69.178,-69.362,-70.048,-70.444,-71.214,-71.487,-71.964,-72.688,-73.275,-73.707,-73.902,-74.663,-75.095,-75.664,-76.104,-76.608,-77.043,-77.566,-78.089,-78.706,-79.236,-78.903,-79.952,-79.642,-80.186,-80.036,-80.363,-80.603,-81.586,-82.177,-82.686,-85.512,-87.134,-87.599,-88.134,-89.029,-89.886,-90.836,-91.862,-93.015,-93.744,-94.702,-95.456,-96.293,-96.944,-97.637,-98.356,-99.043,-99.676,-100.25,-100.75,-101.19,-101.48,-101.8,-101.7,-101.38,-101.61,-101.57,-101.6,-101.67,-101.74,-101.77,-101.81,-101.84,-101.85,-101.79,-101.68,-101.5,-101.54,-101.25,-101.16,-100.8,-100.49,-100.17,-99.717,-99.354,-98.732,-98.221,-97.625,-97.402,-96.879,-96.218,-95.922,-95.294,-94.614,-94.077,-93.369,-93.018,-92.063,-92.298,-91.323,-92.077,-90.395,-89.654,-89.621,-88.279,-88.65,-86.2,-87.218,-85.51,-82.133,-82.242,-78.515,-79.233,-76.828,-75.14,-73.7,-72.488,-71.292,-70.313,-69.392,-68.029,-66.565,-64.95,-63.707,-62.262,-61.096,-59.604,-58.258,-56.807,-55.336,-53.942,-52.412,-50.82,-49.358,-47.849,-46.195,-44.657,-43.074,-41.481,-39.884,-38.284,-36.585,-34.987,-33.287,-31.484,-29.904,-28.205,-26.423,-24.773,-23.035,-21.276,-19.456,-17.67,-15.876,-14.081,-12.346,-10.534,-8.8006,-6.961,-5.0578,-3.27,-1.3868,0.46503,2.3492,4.1116,5.9478,7.9683,9.6543,11.514,13.694,15.358,17.145,19.185,21.117,22.881,24.862,26.865,29.008,30.756,32.702,35.016,36.824,39.023,41.336,43.425,43.836,41.455,40.512,42.981,48.656,53.021,54.452,57.363,58.883,61.667,63.075,65.684,64.934,61.937,60.886,60.94,60.848,61.09,61.313,61.955,62.302,62.765,63.229,63.778,64.316,64.884,65.45,65.979,66.733,67.208,67.585,68.206,68.716,69.236,69.718,70.224,70.755,71.31,71.866,72.432,73.016,73.623,74.302,74.978,75.642,76.331,77.042,77.681,78.151,78.515,78.82,79.048,79.338,79.238,79.448,79.679,79.897,79.973,80.036,80.058,79.993,79.801,79.718,79.568,79.244,79.014,78.589,78.525,78.192,77.735,77.153,76.694,76.005,75.461,74.72,74.128,73.541,73.058,72.263,71.871,71.138,69.979,69.38,68.409,67.978,66.373,65.785,64.904,64.142,62.957,62.407,61.631,60.536,59.394,58.482,57.668,56.89,55.893
0,4.8871e-21,-3.4382e-08,-8.6912e-07,-9.2238e-06,-4.6792e-05,-0.00014816,-0.00035119,-0.00067185,-0.0011259,-0.0017489,-0.0024351,-0.0030018,-0.0032302,-0.0029269,-0.0021014,-0.00095582,0.00060871,0.0027591,0.0056668,0.0094865,0.01383,0.019371,0.029029,0.044737,0.064819,0.086291,0.10816,0.12974,0.15019,0.16884,0.18509,0.19868,0.20946,0.21732,0.2222,0.22409,0.22328,0.22002,0.21467,0.20776,0.20035,0.19322,0.18682,0.18244,0.18238,0.18872,0.20329,0.22966,0.27275,0.33792,0.42969,0.55415,0.7189,0.91736,1.1529,1.435,1.7552,2.1128,2.5111,2.9506,3.4311,3.9531,4.5194,5.1257,5.7657,6.4384,7.1429,7.8788,8.6451,9.4381,10.257,11.099,11.962,12.843,13.741,14.653,15.577,16.512,17.455,18.403,19.357,20.312,21.266,22.216,23.161,24.099,25.027,25.945,26.852,27.744,28.618,29.473,30.305,31.112,31.889,32.639,33.357,34.039,34.685,35.295,35.873,36.416,36.922,37.39,37.814,38.196,38.533,38.829,39.079,39.287,39.456,39.589,39.694,39.77,39.818,39.847,39.858,39.857,39.851,39.844,39.836,39.829,39.823,39.819,39.816,39.814,39.813,39.811,39.81,39.81,39.809,39.809,39.809,39.809,39.81,39.811,39.813,39.816,39.82,39.824,39.829,39.834,39.839,39.844,39.85,39.856,39.863,39.869,39.876,39.882,39.888,39.893,39.894,39.895,39.895,39.896,39.899,39.9,39.903,39.907,39.911,39.913,39.915,39.915,39.916,39.921,39.926,39.927,39.926,39.931,39.936,39.94,39.942,39.942,39.947,39.953,39.958,39.964,39.972,39.979,39.987,39.992,39.998,40.008,40.015,40.023,40.027,40.031,40.038,40.045,40.05,40.054,40.057,40.06,40.063,40.069,40.074,40.08,40.086,40.09,40.097,40.107,40.116,40.123,40.127,40.128,40.129,40.129,40.123,40.115,40.106,40.096,40.088,40.08,40.073,40.068,40.058,40.052,40.05,40.05,40.05,40.052,40.056,40.06,40.066,40.072,40.077,40.083,40.088,40.092,40.095,40.097,40.097,40.097,40.095,40.093,40.091,40.088,40.086,40.083,40.082,40.081,40.08,40.08,40.082,40.084,40.088,40.093,40.099,40.106,40.114,40.123,40.131,40.139,40.145,40.148,40.145,40.133,40.111,40.074,40.017,39.937,39.829,39.687,39.5,39.27,38.995,38.678,38.32,37.921,37.483,37.007,36.494,35.944,35.36,34.751,34.115,33.45,32.751,32.021,31.259,30.471,29.658,28.825,27.976,27.114,26.24,25.355,24.461,23.557,22.647,21.729,20.804,19.871,18.933,17.991,17.046,16.102,15.162,14.228,13.304,12.387,11.48,10.581,9.6927,8.8228,7.9898,7.1989,6.4627,5.7804,5.1497,4.5637,4.0083,3.4738,2.9556,2.4459,1.9389,1.433,0.92632,0.412,-0.11667,-0.65937,-1.2151,-1.7831,-2.3623,-2.9517,-3.552,-4.1635,-4.7865,-5.4191,-6.0605,-6.712,-7.3732,-8.0453,-8.7294,-9.4247,-10.13,-10.846,-11.573,-12.31,-13.059,-13.818,-14.59,-15.372,-16.164,-16.966,-17.78,-18.603,-19.439,-20.286,-21.141,-22.006,-22.882,-23.768,-24.666,-25.577,-26.497,-27.423,-28.357,-29.298,-30.246,-31.202,-32.166,-33.139,-34.121,-35.112,-36.113,-37.122,-38.143,-39.175,-40.203,-41.206,-42.182,-43.132,-44.055,-44.95,-45.821,-46.666,-47.487,-48.286,-49.061,-49.813,-50.548,-51.262,-51.955,-52.628,-53.286,-53.928,-54.555,-55.165,-55.761,-56.342,-56.911,-57.469,-58.017,-58.556,-59.086,-59.607,-60.123,-60.635,-61.14,-61.642,-62.141,-62.636,-63.129,-63.62,-64.11,-64.598,-65.086,-65.569,-66.042,-66.504,-66.955,-67.389,-67.809,-68.21,-68.587,-68.934,-69.242,-69.519,-69.759,-69.951,-70.104,-70.209,-70.276,-70.299,-70.269,-70.189,-70.071,-69.911,-69.7,-69.442,-69.143,-68.807,-68.431,-68.015,-67.566,-67.088,-66.582,-66.045,-65.483,-64.897,-64.291,-63.67,-63.035,-62.39,-61.736,-61.077,-60.418,-59.765,-59.118,-58.48,-57.855,-57.247,-56.661,-56.096,-55.553,-55.029,-54.521,-54.032,-53.558,-53.095,-52.638,-52.184,-51.729,-51.269,-50.797,-50.316,-49.827,-49.329,-48.823,-48.311,-47.794,-47.27,-46.739,-46.2,-45.654,-45.1,-44.539,-43.973,-43.401,-42.821,-42.228,-41.629,-41.025,-40.421,-39.82,-39.225,-38.633,-38.048,-37.468,-36.891,-36.318,-35.747,-35.178,-34.611,-34.046,-33.482,-32.918,-32.351,-31.78,-31.203,-30.619,-30.027,-29.424,-28.81,-28.186,-27.551,-26.904,-26.245,-25.573,-24.888,-24.19,-23.48,-22.757,-22.023,-21.28,-20.531,-19.778,-19.027,-18.276,-17.526,-16.779,-16.037,-15.302,-14.576,-13.861,-13.155,-12.455,-11.762,-11.075,-10.393,-9.7139,-9.042,-8.3807,-7.7288,-7.086,-6.454,-5.833,-5.219,-4.6113,-4.0124,-3.4237,-2.8475,-2.2844,-1.7391,-1.2127,-0.70482,-0.21342,0.26733,0.73094,1.1688,1.5898,1.9927,2.3688,2.7231,3.0515,3.353,3.6338,3.8991,4.1449,4.3774,4.5933,4.7816,4.9522,5.1058,5.2337,5.3455,5.4451,5.5282,5.5925,5.6377,5.6627,5.6656,5.6516,5.6212,5.5737,5.5117,5.435,5.3445,5.2423,5.1286,5.0013,4.8585,4.7091,4.5503,4.375,4.1957,4.0092,3.8102,3.6009,3.3875,3.1661,2.9359,2.7046,2.4725,2.2294,1.9863,1.7469,1.5015,1.261,1.0319,0.80607,0.58518,0.37676,0.18955,0.025299,-0.11805,-0.24539,-0.35914,-0.44869,-0.51948,-0.57256,-0.61326,-0.63926,-0.65105,-0.64531,-0.6225,-0.59013,-0.55028,-0.50298,-0.45087,-0.39588,-0.3403,-0.28713,-0.23824,-0.1949,-0.15812,-0.12858,-0.10644,-0.091291,-0.081985,-0.076964,-0.075727,-0.077888,-0.082804,-0.089446,-0.0973,-0.10601,-0.11517,-0.1246,-0.13427,-0.14418,-0.15429,-0.16463,-0.17522,-0.18597,-0.19689,-0.20817,-0.21983,-0.23171,-0.24271,-0.25045,-0.25225,-0.24556,-0.22768,-0.19625,-0.14896,-0.081578,0.011779,0.13865,0.30384,0.50679,0.74544,1.0214,1.337,1.69,2.0805,2.5108,2.9803,3.4862,4.0247,4.5959,5.2004,5.8363,6.5025,7.1978,7.9215,8.6728,9.449,10.247,11.066,11.903,12.757,13.626,14.508,15.403,16.307,17.219,18.138,19.062,19.988,20.914,21.839,22.76,23.675,24.58,25.475,26.359,27.231
0,-2.4116e-07,-5.1008e-06,-4.7398e-05,-0.00016207,-0.00039379,-0.00075549,-0.001199,-0.0019644,-0.0026616,-0.0033,-0.0035146,-0.0021029,-0.0011001,-0.0011062,0.001293,0.0033917,0.0058378,0.0088569,0.010475,0.013992,0.020919,0.042368,0.10811,0.13063,0.14658,0.16466,0.17932,0.19369,0.20643,0.21718,0.2264,0.23303,0.23734,0.23855,0.23665,0.23333,0.22746,0.22062,0.21231,0.20668,0.20197,0.19714,0.19654,0.20436,0.22158,0.24653,0.29077,0.35938,0.45879,0.59016,0.7499,1.0064,1.2036,1.4937,1.8624,2.1815,2.5921,3.0277,3.5148,4.0334,4.5987,5.2307,5.8605,6.5218,7.2207,7.9514,8.7161,9.5156,10.314,11.169,12.023,12.902,13.797,14.696,15.63,16.552,17.488,18.444,19.393,20.332,21.288,22.229,23.171,24.105,25.03,25.941,26.849,27.737,28.606,29.454,30.282,31.081,31.854,32.582,33.312,33.987,34.623,35.228,35.802,36.359,36.861,37.329,37.754,38.106,38.474,38.735,39.018,39.219,39.395,39.534,39.636,39.735,39.781,39.796,39.813,39.816,39.799,39.804,39.803,39.801,39.798,39.797,39.796,39.793,39.793,39.788,39.786,39.783,39.783,39.781,39.778,39.779,39.777,39.781,39.78,39.783,39.786,39.789,39.793,39.799,39.799,39.803,39.81,39.808,39.821,39.833,39.828,39.884,39.805,39.869,39.824,39.932,39.788,39.822,39.938,39.777,39.905,39.813,39.922,39.794,39.948,39.791,39.835,39.968,39.789,39.967,39.807,39.826,39.973,39.787,39.983,39.807,39.843,39.992,39.806,39.974,39.824,40.026,39.84,40.025,39.863,39.907,40.021,39.874,40.07,39.898,39.935,39.99,39.995,39.999,39.968,40.027,40.004,39.988,40.018,40.016,40.026,40.017,40.023,40.022,40.036,40.046,40.023,40.032,39.988,40.045,39.996,40.011,39.983,39.989,39.975,39.98,39.971,39.972,39.978,39.927,39.979,39.961,39.991,39.976,40.004,39.993,40.015,40.018,40.023,40.035,40.04,40.049,40.054,40.057,40.058,40.061,40.063,40.06,40.063,40.061,40.063,40.063,40.058,40.062,40.064,40.06,40.067,40.07,40.073,40.078,40.086,40.093,40.102,40.11,40.12,40.125,40.133,40.136,40.133,40.12,40.098,40.059,40.001,39.915,39.805,39.661,39.475,39.218,38.936,38.614,38.255,37.857,37.425,36.945,36.437,35.866,35.275,34.679,34.047,33.388,32.683,31.911,31.172,30.368,29.607,28.772,27.925,27.099,26.217,25.329,24.443,23.53,22.637,21.705,20.782,19.843,18.913,17.982,17.041,16.114,15.175,14.246,13.329,12.405,11.499,10.601,9.712,8.8452,8.059,7.2543,6.5633,5.8668,5.2283,4.6279,4.0403,3.4676,2.9202,2.4249,1.9373,1.4017,0.89679,0.38714,-0.15186,-0.70799,-1.2649,-1.8376,-2.418,-3.0089,-3.6033,-4.2162,-4.8364,-5.4731,-6.1117,-6.7574,-7.4224,-8.0873,-8.7737,-9.4696,-10.18,-10.884,-11.62,-12.355,-13.091,-13.866,-14.617,-15.42,-16.204,-16.993,-17.81,-18.646,-19.455,-20.331,-21.175,-22.021,-22.904,-23.802,-24.67,-25.621,-26.514,-27.462,-28.351,-29.314,-30.245,-31.205,-32.169,-33.143,-34.127,-35.115,-36.119,-37.129,-38.146,-39.171,-40.175,-41.089,-42.113,-43.047,-43.993,-44.862,-45.761,-46.591,-47.414,-48.224,-48.996,-49.747,-50.5,-51.205,-51.897,-52.574,-53.248,-53.875,-54.517,-55.114,-55.727,-56.298,-56.879,-57.433,-57.987,-58.524,-59.06,-59.575,-60.1,-60.614,-61.111,-61.623,-62.124,-62.618,-63.109,-63.605,-64.095,-64.583,-65.069,-65.554,-66.031,-66.488,-66.939,-67.381,-67.798,-68.204,-68.583,-68.935,-69.244,-69.501,-69.752,-69.943,-70.083,-70.196,-70.244,-70.282,-70.25,-70.169,-70.021,-69.892,-69.679,-69.418,-69.101,-68.767,-68.42,-67.98,-67.531,-67.049,-66.565,-66.029,-65.46,-64.876,-64.272,-63.653,-63.019,-62.382,-61.727,-61.066,-60.408,-59.775,-59.12,-58.509,-57.874,-57.283,-56.694,-56.129,-55.58,-55.052,-54.535,-54,-53.527,-53.081,-52.625,-52.159,-51.702,-51.239,-50.767,-50.266,-49.785,-49.279,-48.776,-48.26,-47.748,-47.228,-46.697,-46.161,-45.615,-45.062,-44.501,-43.938,-43.375,-42.82,-42.229,-41.649,-41.043,-40.45,-39.851,-39.257,-38.659,-38.084,-37.502,-36.917,-36.348,-35.776,-35.205,-34.634,-34.082,-33.502,-32.949,-32.371,-31.804,-31.222,-30.634,-30.05,-29.434,-28.827,-28.191,-27.566,-26.919,-26.257,-25.588,-24.901,-24.193,-23.484,-22.75,-22.03,-21.268,-20.548,-19.78,-19.062,-18.278,-17.528,-16.797,-16.033,-15.327,-14.559,-13.885,-13.158,-12.387,-11.734,-10.994,-10.347,-9.6438,-8.9587,-8.314,-7.6637,-7.0132,-6.4014,-5.8079,-5.2017,-4.5971,-3.9843,-3.4058,-2.8235,-2.2761,-1.7223,-1.2177,-0.71518,-0.23417,0.22743,0.72132,1.1603,1.5309,1.9657,2.3415,2.6497,3.0168,3.2763,3.5569,3.8072,4.0947,4.2806,4.5462,4.7388,4.8432,5.0395,5.1643,5.2206,5.3619,5.4396,5.5136,5.5483,5.5726,5.573,5.5265,5.5208,5.4592,5.4024,5.3351,5.2394,5.1423,5.0288,4.9081,4.7674,4.5831,4.4641,4.2898,4.0516,3.9445,3.7024,3.5167,3.2608,3.0848,2.8441,2.5862,2.3788,2.1626,1.8837,1.647,1.4508,1.1268,0.95946,0.74024,0.55415,0.28079,0.15858,0.0001716,-0.1115,-0.24508,-0.35484,-0.51839,-0.49407,-0.64384,-0.58886,-0.72136,-0.65125,-0.7301,-0.63777,-0.60928,-0.56253,-0.52352,-0.4661,-0.43605,-0.37553,-0.33654,-0.28879,-0.25421,-0.21256,-0.18658,-0.15805,-0.14466,-0.13141,-0.12583,-0.11341,-0.11292,-0.11129,-0.11682,-0.11949,-0.12678,-0.13365,-0.14131,-0.14956,-0.15844,-0.16779,-0.17747,-0.18749,-0.19812,-0.20852,-0.21921,-0.2313,-0.24306,-0.25587,-0.26568,-0.26716,-0.25857,-0.23917,-0.20435,-0.15383,-0.089112,0.005602,0.13223,0.30872,0.52949,0.77872,1.0487,1.3659,1.7318,2.1113,2.5419,3.0191,3.528,4.0618,4.6232,5.2253,5.874,6.5243,7.2347,7.9426,8.7043,9.4768,10.275,11.079,11.917,12.767,13.628,14.519,15.41,16.317,17.213,18.151,19.061,19.986,20.907,21.838,22.746,23.657,24.569,25.464,26.344,27.21,28.066,28.91
0,-1.1831e-06,-2.5018e-05,-0.0002206,-0.00068456,-0.0014828,-0.0024287,-0.0031709,-0.0047724,-0.0053559,-0.0047853,-0.002718,0.0024831,0.0066691,0.0059516,0.0083762,0.01068,0.01261,0.015306,0.0074439,-0.005751,-0.010445,0.0040082,0.088515,0.10904,0.11827,0.13032,0.13798,0.14616,0.15249,0.1574,0.16125,0.16261,0.16162,0.1571,0.15053,0.14322,0.13403,0.12459,0.11667,0.11482,0.1133,0.11376,0.12644,0.1548,0.19453,0.24958,0.33898,0.46956,0.64602,0.85581,1.1439,1.4881,1.732,2.1716,2.6232,2.9877,3.4891,4.0122,4.5904,5.1893,5.8738,6.6016,7.2656,7.9802,8.7311,9.5233,10.366,11.207,12.046,12.961,13.846,14.758,15.678,16.597,17.565,18.493,19.439,20.417,21.375,22.287,23.251,24.162,25.093,26.017,26.905,27.807,28.682,29.54,30.362,31.159,31.931,32.671,33.357,34.028,34.698,35.285,35.837,36.369,36.893,37.391,37.817,38.203,38.517,38.774,39.057,39.23,39.438,39.559,39.667,39.743,39.809,39.869,39.852,39.834,39.818,39.818,39.808,39.838,39.852,39.862,39.869,39.878,39.881,39.88,39.88,39.872,39.87,39.868,39.869,39.867,39.865,39.867,39.869,39.877,39.876,39.883,39.888,39.893,39.9,39.903,39.901,39.906,39.913,39.905,39.912,39.925,39.905,40.012,39.879,39.97,39.853,40.072,39.845,39.857,40.101,39.813,40.033,39.888,40.063,39.834,40.101,39.839,39.858,40.146,39.842,40.134,39.853,39.889,40.152,39.829,40.154,39.861,39.899,40.175,39.861,40.123,39.863,40.193,39.891,40.177,39.929,40.005,40.158,39.93,40.218,39.972,40.008,40.079,40.084,40.07,40.01,40.11,40.076,40.086,40.113,40.122,40.139,40.097,40.134,40.154,40.168,40.179,40.132,40.114,40.069,40.166,40.067,40.089,40.051,40.078,40.068,40.087,40.08,40.093,40.061,39.996,40.1,40.075,40.11,40.085,40.121,40.101,40.13,40.12,40.124,40.134,40.135,40.141,40.141,40.139,40.134,40.136,40.136,40.13,40.134,40.131,40.134,40.133,40.127,40.136,40.137,40.132,40.143,40.147,40.152,40.159,40.169,40.179,40.192,40.2,40.207,40.211,40.215,40.208,40.187,40.152,40.1,40.022,39.913,39.767,39.587,39.361,39.044,38.674,38.287,37.886,37.448,36.986,36.478,35.922,35.337,34.651,33.956,33.378,32.674,31.955,31.128,30.206,29.434,28.61,27.86,27.025,26.157,25.37,24.455,23.532,22.644,21.687,20.815,19.837,18.895,17.924,16.994,16.084,15.144,14.257,13.333,12.426,11.547,10.617,9.7279,8.8439,7.9714,7.1472,6.5531,5.8132,5.3211,4.7105,4.1474,3.5982,3.0048,2.3726,1.7893,1.3279,0.85049,0.26244,-0.25111,-0.78945,-1.3993,-2.0247,-2.6196,-3.2231,-3.8261,-4.4327,-5.0389,-5.6753,-6.313,-6.9765,-7.6215,-8.2718,-8.9641,-9.6381,-10.355,-11.078,-11.814,-12.525,-13.293,-14.043,-14.794,-15.603,-16.363,-17.211,-18,-18.793,-19.646,-20.508,-21.321,-22.252,-23.088,-23.933,-24.855,-25.778,-26.655,-27.669,-28.557,-29.52,-30.374,-31.374,-32.304,-33.289,-34.275,-35.27,-36.275,-37.28,-38.308,-39.337,-40.37,-41.434,-42.3,-42.995,-43.974,-44.869,-45.769,-46.544,-47.442,-48.198,-48.971,-49.765,-50.466,-51.17,-51.931,-52.567,-53.208,-53.849,-54.526,-55.095,-55.735,-56.262,-56.88,-57.401,-57.98,-58.509,-59.052,-59.564,-60.093,-60.58,-61.116,-61.629,-62.089,-62.623,-63.115,-63.607,-64.088,-64.593,-65.082,-65.568,-66.055,-66.529,-66.977,-67.401,-67.833,-68.238,-68.635,-69.005,-69.334,-69.623,-69.821,-70.024,-70.205,-70.251,-70.343,-70.319,-70.313,-70.274,-70.091,-69.915,-69.695,-69.512,-69.16,-68.809,-68.388,-68.013,-67.589,-67.051,-66.532,-66.007,-65.503,-64.881,-64.267,-63.638,-63.003,-62.361,-61.71,-61.061,-60.391,-59.716,-59.064,-58.495,-57.83,-57.28,-56.678,-56.139,-55.616,-55.078,-54.566,-54.069,-53.554,-52.956,-52.496,-52.091,-51.641,-51.144,-50.67,-50.182,-49.644,-49.094,-48.596,-48.061,-47.544,-47.018,-46.509,-45.98,-45.437,-44.888,-44.328,-43.762,-43.196,-42.631,-42.08,-41.545,-40.927,-40.386,-39.779,-39.219,-38.647,-38.07,-37.47,-36.928,-36.361,-35.761,-35.206,-34.641,-34.069,-33.494,-32.969,-32.368,-31.832,-31.229,-30.651,-30.051,-29.444,-28.849,-28.194,-27.564,-26.894,-26.268,-25.599,-24.904,-24.221,-23.499,-22.753,-22.023,-21.252,-20.54,-19.73,-19.066,-18.267,-17.641,-16.791,-16.039,-15.36,-14.568,-13.946,-13.105,-12.55,-11.803,-10.9,-10.336,-9.5032,-8.9413,-8.2015,-7.502,-6.8868,-6.2509,-5.589,-4.9939,-4.4324,-3.8406,-3.2434,-2.6399,-2.0877,-1.5371,-1.0237,-0.51653,-0.065702,0.3918,0.82566,1.2772,1.7662,2.113,2.422,2.8565,3.1429,3.3872,3.7151,3.8812,4.1218,4.3726,4.6363,4.7875,5.0669,5.1495,5.1792,5.3945,5.4268,5.4325,5.6059,5.6537,5.685,5.6645,5.6444,5.5749,5.4899,5.4802,5.3787,5.3087,5.2191,5.0943,4.9809,4.85,4.708,4.5087,4.3169,4.2275,3.9719,3.7319,3.6665,3.3635,3.1508,2.8881,2.7203,2.4485,2.1901,2.033,1.7518,1.4721,1.2938,1.0757,0.72812,0.6661,0.43679,0.28496,0.0073656,-0.0010789,-0.09106,-0.13836,-0.24775,-0.38155,-0.49957,-0.38475,-0.54355,-0.43066,-0.60257,-0.4593,-0.55,-0.37547,-0.35182,-0.31174,-0.27957,-0.2261,-0.22225,-0.1664,-0.14955,-0.11924,-0.10716,-0.081555,-0.075056,-0.059499,-0.059544,-0.054518,-0.053468,-0.042343,-0.046738,-0.048689,-0.056457,-0.059581,-0.06859,-0.075777,-0.083843,-0.092791,-0.1027,-0.1131,-0.12378,-0.13492,-0.14636,-0.15683,-0.16849,-0.18165,-0.19427,-0.20588,-0.20717,-0.19145,-0.15933,-0.10992,-0.038518,0.051474,0.16463,0.3225,0.53876,0.82198,1.1423,1.4718,1.81,2.2133,2.6551,3.0936,3.6072,4.1689,4.7505,5.3172,5.9258,6.5917,7.3116,8.003,8.7823,9.5253,10.35,11.159,11.988,12.802,13.671,14.532,15.406,16.336,17.235,18.163,19.033,20.02,20.909,21.827,22.724,23.666,24.535,25.417,26.305,27.179,28.024,28.861,29.677,30.47
0,-1.8217e-06,-3.8565e-05,-0.00032553,-0.00097832,-0.0020827,-0.0032721,-0.00395,-0.0062125,-0.0064564,-0.0044221,0.00023182,0.0091792,0.016172,0.015314,0.018308,0.021717,0.024402,0.029721,0.019541,-0.0025253,-0.0036909,0.0098519,0.047754,0.05429,0.05623,0.060846,0.063049,0.06587,0.066822,0.067824,0.067233,0.064461,0.059172,0.050576,0.042382,0.033556,0.024702,0.015661,0.014457,0.019139,0.02574,0.041992,0.081213,0.14236,0.2151,0.32244,0.48068,0.69926,0.97485,1.2657,1.7442,2.0684,2.4228,3.049,3.4904,3.9541,4.5391,5.1557,5.815,6.4895,7.3073,8.0892,8.7606,9.5427,10.341,11.195,12.119,12.969,13.862,14.816,15.727,16.664,17.6,18.544,19.532,20.465,21.411,22.403,23.365,24.235,25.212,26.068,26.991,27.907,28.73,29.644,30.46,31.282,32.045,32.786,33.492,34.169,34.745,35.394,35.972,36.466,36.941,37.403,37.894,38.305,38.654,38.954,39.132,39.364,39.5,39.653,39.745,39.811,39.862,39.886,39.949,39.951,39.871,39.875,39.848,39.863,39.898,39.933,39.95,39.964,39.976,39.987,39.988,39.995,39.988,39.991,39.987,39.989,39.991,39.987,39.992,39.993,40.008,40.011,40.016,40.028,40.033,40.043,40.058,40.047,40.058,40.069,40.067,40.077,40.065,40.065,40.059,40.087,40.07,40.084,40.003,40.093,40.051,40.029,40.137,40.03,40.107,40.094,40.119,40.06,40.125,40.046,40.028,40.176,40.097,40.145,40.019,40.111,40.171,40.095,40.158,40.058,40.1,40.189,40.13,40.173,40.139,40.189,40.144,40.163,40.122,40.226,40.167,40.216,40.173,40.164,40.165,40.195,40.197,40.148,40.139,40.178,40.16,40.253,40.22,40.256,40.267,40.199,40.282,40.337,40.325,40.32,40.305,40.213,40.241,40.302,40.222,40.225,40.217,40.218,40.226,40.229,40.226,40.262,40.151,40.194,40.235,40.228,40.224,40.221,40.233,40.227,40.244,40.224,40.232,40.235,40.233,40.235,40.235,40.228,40.223,40.228,40.225,40.222,40.222,40.222,40.224,40.22,40.22,40.228,40.226,40.228,40.239,40.243,40.25,40.26,40.27,40.282,40.293,40.302,40.297,40.298,40.291,40.262,40.211,40.14,40.042,39.907,39.723,39.505,39.238,38.911,38.426,37.972,37.485,37.025,36.521,36.012,35.424,34.806,34.142,33.341,32.523,32.025,31.217,30.417,29.46,28.372,27.568,26.79,26.025,25.235,24.364,23.611,22.673,21.713,20.829,19.823,18.98,17.956,16.991,15.987,15.061,14.179,13.244,12.408,11.51,10.626,9.7959,8.8605,7.9945,7.1303,6.281,5.5078,5.1234,4.447,4.1527,3.6282,3.1358,2.6318,2.0339,1.3167,0.66012,0.22352,-0.27063,-0.90728,-1.4518,-2.0445,-2.7378,-3.4243,-4.0518,-4.677,-5.2994,-5.9168,-6.5388,-7.1957,-7.8548,-8.535,-9.1892,-9.8476,-10.565,-11.251,-11.997,-12.754,-13.499,-14.229,-15.022,-15.779,-16.569,-17.384,-18.187,-19.051,-19.841,-20.652,-21.557,-22.41,-23.268,-24.222,-25.04,-25.905,-26.879,-27.789,-28.732,-29.757,-30.667,-31.597,-32.469,-33.483,-34.424,-35.433,-36.438,-37.456,-38.476,-39.506,-40.552,-41.598,-42.641,-43.8,-44.417,-44.928,-45.798,-46.699,-47.519,-48.215,-49.112,-49.803,-50.527,-51.309,-51.927,-52.59,-53.362,-53.923,-54.514,-55.115,-55.797,-56.308,-56.947,-57.399,-58.026,-58.493,-59.069,-59.579,-60.107,-60.596,-61.114,-61.575,-62.126,-62.64,-63.056,-63.624,-64.096,-64.59,-65.058,-65.574,-66.059,-66.543,-67.034,-67.485,-67.879,-68.268,-68.683,-69.017,-69.404,-69.719,-69.982,-70.182,-70.22,-70.426,-70.507,-70.362,-70.461,-70.248,-70.236,-70.099,-69.739,-69.472,-69.243,-68.982,-68.465,-68.037,-67.534,-67.148,-66.608,-65.995,-65.417,-64.875,-64.35,-63.63,-62.995,-62.333,-61.683,-61.027,-60.371,-59.713,-59.039,-58.36,-57.738,-57.251,-56.581,-56.081,-55.544,-55.043,-54.612,-54.089,-53.617,-53.146,-52.631,-51.969,-51.493,-51.103,-50.64,-50.102,-49.601,-49.067,-48.452,-47.867,-47.344,-46.793,-46.259,-45.73,-45.222,-44.679,-44.123,-43.558,-42.983,-42.403,-41.845,-41.279,-40.744,-40.196,-39.556,-39.088,-38.491,-37.969,-37.431,-36.873,-36.27,-35.759,-35.206,-34.587,-34.046,-33.488,-32.913,-32.333,-31.827,-31.212,-30.686,-30.059,-29.458,-28.844,-28.221,-27.601,-26.914,-26.247,-25.552,-24.928,-24.234,-23.501,-22.811,-22.05,-21.27,-20.525,-19.726,-19.025,-18.174,-17.585,-16.759,-16.243,-15.326,-14.578,-13.966,-13.146,-12.622,-11.698,-11.274,-10.505,-9.4646,-8.992,-8.057,-7.5783,-6.8037,-6.1105,-5.5016,-4.8814,-4.2332,-3.6481,-3.0835,-2.4882,-1.8883,-1.3338,-0.80001,-0.31209,0.18652,0.60632,1.0296,1.4392,1.8262,2.3279,2.745,2.9443,3.3155,3.6855,3.8272,4.1379,4.3162,4.4563,4.6585,4.9844,5.0993,5.3406,5.5381,5.4433,5.5669,5.729,5.6096,5.7199,5.8507,5.8658,5.8268,5.7786,5.7209,5.5406,5.5294,5.4692,5.3662,5.2839,5.14,5.015,4.874,4.7338,4.551,4.2364,4.1657,4.0327,3.6289,3.5598,3.3584,3.095,2.8018,2.6159,2.4425,2.1027,1.921,1.8342,1.3658,1.1886,1.1324,0.74593,0.54504,0.55572,0.31238,0.12648,-0.012152,-0.0054891,-0.036075,-0.055768,-0.11319,-0.30292,-0.16067,-0.20538,-0.14226,-0.23668,-0.22809,-0.17481,-0.17446,-0.076431,-0.080128,-0.067877,-0.037203,-0.015987,-0.019342,0.014574,0.017995,0.027574,0.028912,0.033002,0.029738,0.029711,0.026463,0.026571,0.032659,0.035638,0.029503,0.021228,0.0169,0.010515,0.0013176,-0.0059428,-0.014179,-0.023663,-0.034167,-0.045078,-0.056015,-0.067983,-0.078132,-0.086586,-0.098252,-0.10941,-0.11983,-0.12286,-0.1034,-0.058288,0.0077647,0.098981,0.21756,0.36085,0.54834,0.785,1.1208,1.5166,1.9195,2.3162,2.7315,3.2279,3.7194,4.2221,4.8241,5.4577,6.1042,6.6792,7.3387,8.0709,8.845,9.5838,10.416,11.198,12.074,12.911,13.759,14.578,15.472,16.332,17.216,18.177,19.073,20.018,20.847,21.889,22.743,23.648,24.502,25.465,26.279,27.126,27.968,28.825,29.628,30.448,31.208,31.923
0,-2.3593e-07,-5.1653e-06,-2.4707e-05,-8.2277e-05,-0.00027711,-0.00036244,0.00023802,-0.0012159,-0.0011767,-0.00089611,0.002407,0.016675,0.023611,0.02055,0.026729,0.030608,0.035032,0.037369,0.02857,0.0073107,0.0095943,0.020774,0.034149,0.032621,0.02253,0.020407,0.016981,0.014021,0.0098474,0.0071227,0.0029124,-0.0030768,-0.010181,-0.018758,-0.025754,-0.030734,-0.033396,-0.034358,-0.021098,-0.0014144,0.031467,0.083492,0.16367,0.27289,0.40017,0.58179,0.83227,1.1602,1.5478,1.9179,2.5504,2.89,3.3547,4.1123,4.5877,5.1445,5.8068,6.5013,7.2338,7.9711,8.8797,9.7194,10.4,11.246,12.081,12.985,13.967,14.827,15.751,16.738,17.665,18.619,19.568,20.517,21.522,22.447,23.376,24.373,25.332,26.146,27.127,27.917,28.825,29.718,30.47,31.378,32.122,32.897,33.594,34.269,34.901,35.508,35.983,36.591,37.075,37.481,37.879,38.268,38.709,39.018,39.289,39.504,39.573,39.792,39.796,39.924,39.928,39.958,39.971,39.963,40.022,39.983,39.873,39.932,39.914,39.944,40.006,40.014,40.018,40.029,40.037,40.042,40.039,40.053,40.042,40.061,40.049,40.053,40.054,40.049,40.058,40.058,40.083,40.079,40.089,40.103,40.108,40.12,40.144,40.118,40.145,40.16,40.149,40.178,40.154,40.141,40.161,40.091,40.185,40.127,40.147,40.069,40.182,40.172,40.116,40.192,40.108,40.192,40.107,40.221,40.089,40.169,40.176,40.135,40.244,40.096,40.118,40.227,40.112,40.264,40.097,40.145,40.187,40.124,40.277,40.141,40.293,40.147,40.221,40.111,40.18,40.292,40.121,40.348,40.121,40.202,40.177,40.212,40.211,40.152,40.185,40.174,40.173,40.288,40.237,40.271,40.273,40.194,40.287,40.348,40.315,40.318,40.328,40.205,40.226,40.294,40.258,40.248,40.266,40.208,40.223,40.18,40.171,40.23,40.191,40.279,40.246,40.246,40.236,40.237,40.246,40.244,40.255,40.239,40.251,40.249,40.243,40.246,40.254,40.252,40.252,40.267,40.266,40.268,40.269,40.271,40.275,40.275,40.28,40.288,40.288,40.295,40.306,40.31,40.32,40.33,40.338,40.347,40.351,40.354,40.325,40.309,40.279,40.208,40.113,39.988,39.826,39.611,39.331,39.026,38.666,38.232,37.615,37.076,36.5,35.996,35.446,34.9,34.244,33.568,32.837,31.91,30.966,30.547,29.626,28.747,27.717,26.419,25.616,24.871,24.143,23.4,22.527,21.821,20.862,19.866,18.992,17.936,17.128,16.055,15.073,14.039,13.123,12.273,11.353,10.578,9.7172,8.8637,8.0915,7.1623,6.33,5.4987,4.6837,3.971,3.782,3.1702,3.0601,2.6193,2.1938,1.727,1.1114,0.29249,-0.50026,-0.91379,-1.4289,-2.0912,-2.6933,-3.3274,-4.0772,-4.7985,-5.443,-6.0849,-6.7292,-7.3666,-8.007,-8.6842,-9.3676,-10.061,-10.743,-11.411,-12.158,-12.853,-13.622,-14.414,-15.169,-15.91,-16.724,-17.5,-18.32,-19.147,-19.984,-20.855,-21.664,-22.49,-23.435,-24.298,-25.181,-26.152,-26.967,-27.85,-28.865,-29.776,-30.763,-31.797,-32.726,-33.658,-34.539,-35.573,-36.518,-37.549,-38.569,-39.608,-40.653,-41.694,-42.758,-43.815,-44.867,-46.102,-46.481,-46.79,-47.569,-48.46,-49.221,-49.836,-50.739,-51.376,-52.05,-52.814,-53.361,-53.983,-54.763,-55.255,-55.798,-56.36,-57.048,-57.503,-58.138,-58.518,-59.154,-59.569,-60.144,-60.633,-61.146,-61.612,-62.122,-62.556,-63.123,-63.637,-64.009,-64.61,-65.058,-65.551,-66.003,-66.524,-66.999,-67.471,-67.952,-68.371,-68.696,-69.04,-69.427,-69.67,-70.033,-70.273,-70.45,-70.543,-70.421,-70.609,-70.582,-70.268,-70.345,-69.976,-69.925,-69.693,-69.195,-68.84,-68.577,-68.249,-67.603,-67.109,-66.52,-66.112,-65.493,-64.814,-64.184,-63.619,-63.087,-62.307,-61.659,-60.979,-60.326,-59.672,-59.014,-58.363,-57.701,-57.037,-56.465,-56.065,-55.396,-54.943,-54.481,-54.022,-53.673,-53.171,-52.722,-52.273,-51.764,-51.028,-50.502,-50.098,-49.603,-49.052,-48.531,-47.933,-47.306,-46.67,-46.136,-45.57,-45.02,-44.473,-43.956,-43.397,-42.824,-42.243,-41.648,-41.048,-40.504,-39.924,-39.38,-38.804,-38.184,-37.802,-37.219,-36.735,-36.231,-35.691,-35.079,-34.597,-34.056,-33.413,-32.883,-32.327,-31.744,-31.16,-30.669,-30.038,-29.518,-28.867,-28.236,-27.606,-26.967,-26.317,-25.598,-24.891,-24.165,-23.549,-22.829,-22.056,-21.366,-20.573,-19.759,-19.005,-18.186,-17.502,-16.618,-16.115,-15.268,-14.869,-13.894,-13.155,-12.615,-11.768,-11.344,-10.339,-10.044,-9.2481,-8.0784,-7.6956,-6.6424,-6.2584,-5.4488,-4.7582,-4.1503,-3.5528,-2.9387,-2.39,-1.836,-1.2476,-0.65782,-0.16373,0.33835,0.76673,1.2282,1.5804,1.9741,2.3262,2.6677,3.1824,3.5063,3.631,4.0425,4.3128,4.3745,4.7497,4.7894,4.9232,5.081,5.4391,5.4232,5.7165,5.7971,5.6418,5.8402,5.9012,5.702,5.9018,5.9223,5.9025,5.8145,5.766,5.6816,5.4172,5.4847,5.3638,5.2821,5.1685,4.9588,4.8541,4.6716,4.5252,4.2954,3.8991,3.9111,3.7076,3.2558,3.2301,2.9098,2.7208,2.4014,2.1779,2.1114,1.6993,1.5412,1.5239,0.98156,0.86266,0.88327,0.45728,0.32818,0.38803,0.22837,0.043828,0.018158,-0.0095236,-0.024116,-0.0083825,0.0049073,-0.11075,0.13115,-0.039188,0.21005,-0.061867,0.067569,0.085535,0.057118,0.018452,0.012185,0.014826,0.044336,0.041411,0.044513,0.057018,0.05734,0.060125,0.059684,0.054991,0.051241,0.047349,0.046258,0.046331,0.056442,0.05213,0.044862,0.035624,0.03312,0.025938,0.019035,0.013457,0.0069909,-0.00039722,-0.0084593,-0.016886,-0.025193,-0.034957,-0.039249,-0.040533,-0.046346,-0.049395,-0.047079,-0.029492,0.022161,0.10835,0.22219,0.36891,0.55447,0.77882,1.0565,1.3788,1.8385,2.3325,2.8145,3.287,3.7778,4.3568,4.8978,5.4602,6.1416,6.8389,7.5487,8.1271,8.8332,9.6215,10.452,11.227,12.115,12.925,13.846,14.705,15.571,16.388,17.297,18.152,19.04,20.023,20.909,21.872,22.648,23.745,24.557,25.441,26.246,27.227,27.979,28.785,29.577,30.415,31.172,31.971,32.661,33.297
0,2.6705e-06,5.537e-05,0.00048373,0.0013755,0.002672,0.0045013,0.007029,0.007823,0.0070067,0.00021421,-0.00024501,0.01991,0.024957,0.01765,0.027705,0.029399,0.033784,0.024607,0.014901,-0.00521,-0.0029197,0.0058438,0.026016,0.023034,0.0027916,-0.0030138,-0.0097247,-0.016581,-0.023866,-0.028491,-0.033274,-0.039172,-0.043169,-0.045796,-0.046182,-0.040559,-0.028664,-0.010131,0.031306,0.083846,0.16604,0.27735,0.41521,0.58773,0.78673,1.054,1.4042,1.8488,2.3435,2.7905,3.5352,3.951,4.4855,5.3411,5.8976,6.5131,7.2466,8.0055,8.8038,9.5924,10.567,11.468,12.164,13.055,13.917,14.859,15.882,16.753,17.689,18.702,19.635,20.595,21.552,22.49,23.504,24.409,25.311,26.303,27.245,27.998,28.968,29.689,30.57,31.423,32.105,32.985,33.653,34.37,34.994,35.596,36.149,36.677,37.061,37.601,37.995,38.317,38.635,38.946,39.322,39.519,39.71,39.849,39.855,40.046,39.965,40.051,40.015,40.019,40.012,39.989,40.037,40.003,39.899,40.033,39.995,40.011,40.055,40.033,40.038,40.048,40.052,40.054,40.052,40.058,40.051,40.061,40.035,40.035,40.036,40.034,40.038,40.04,40.061,40.057,40.067,40.078,40.083,40.091,40.113,40.084,40.107,40.119,40.107,40.135,40.112,40.106,40.131,40.072,40.168,40.096,40.152,40.076,40.185,40.167,40.131,40.203,40.096,40.167,40.096,40.223,40.083,40.176,40.188,40.15,40.211,40.098,40.139,40.224,40.109,40.271,40.092,40.136,40.178,40.121,40.259,40.117,40.241,40.179,40.115,40.119,40.16,40.263,40.123,40.275,40.153,40.175,40.178,40.182,40.183,40.164,40.215,40.171,40.178,40.265,40.216,40.236,40.238,40.154,40.208,40.249,40.222,40.239,40.246,40.159,40.202,40.218,40.226,40.203,40.228,40.169,40.185,40.11,40.092,40.143,40.246,40.221,40.237,40.236,40.237,40.236,40.243,40.237,40.241,40.244,40.251,40.243,40.231,40.237,40.251,40.255,40.26,40.286,40.285,40.291,40.297,40.298,40.305,40.311,40.318,40.326,40.329,40.337,40.346,40.349,40.356,40.363,40.364,40.361,40.351,40.332,40.267,40.209,40.136,40,39.848,39.656,39.419,39.112,38.73,38.323,37.875,37.346,36.629,36.005,35.345,34.809,34.227,33.664,32.954,32.224,31.436,30.378,29.322,28.959,27.932,26.988,25.929,24.396,23.621,22.886,22.232,21.528,20.649,20.009,19.031,17.998,17.138,16.032,15.268,14.148,13.156,12.098,11.199,10.39,9.4948,8.7887,7.9727,7.1626,6.4528,5.5439,4.7545,3.9682,3.1988,2.5539,2.5248,1.9801,2.0299,1.6679,1.3038,0.86502,0.21396,-0.71422,-1.6885,-2.0834,-2.6377,-3.283,-3.9407,-4.5925,-5.3746,-6.1283,-6.7866,-7.446,-8.1143,-8.778,-9.4391,-10.138,-10.838,-11.555,-12.266,-12.936,-13.72,-14.414,-15.196,-16.017,-16.809,-17.53,-18.368,-19.184,-20.001,-20.873,-21.708,-22.597,-23.454,-24.291,-25.23,-26.156,-27.011,-28.013,-28.867,-29.76,-30.768,-31.736,-32.696,-33.766,-34.69,-35.699,-36.565,-37.635,-38.588,-39.641,-40.676,-41.736,-42.818,-43.863,-44.943,-46.017,-47.091,-48.287,-48.51,-48.599,-49.321,-50.182,-50.901,-51.435,-52.349,-52.934,-53.558,-54.296,-54.786,-55.365,-56.147,-56.578,-57.074,-57.598,-58.291,-58.689,-59.319,-59.632,-60.274,-60.64,-61.211,-61.678,-62.178,-62.619,-63.123,-63.528,-64.108,-64.622,-64.948,-65.576,-65.996,-66.482,-66.909,-67.424,-67.879,-68.324,-68.779,-69.152,-69.398,-69.68,-70.022,-70.168,-70.474,-70.62,-70.697,-70.683,-70.421,-70.552,-70.429,-69.967,-69.996,-69.511,-69.394,-69.082,-68.473,-68.036,-67.718,-67.34,-66.596,-66.046,-65.373,-64.937,-64.273,-63.536,-62.868,-62.28,-61.755,-60.944,-60.295,-59.611,-58.97,-58.331,-57.683,-57.052,-56.418,-55.783,-55.267,-54.949,-54.288,-53.892,-53.488,-53.083,-52.786,-52.317,-51.868,-51.434,-50.936,-50.101,-49.493,-49.061,-48.53,-48.002,-47.475,-46.824,-46.202,-45.513,-44.978,-44.394,-43.831,-43.249,-42.716,-42.146,-41.558,-40.961,-40.35,-39.73,-39.202,-38.589,-37.999,-37.4,-36.847,-36.529,-35.96,-35.515,-35.039,-34.515,-33.892,-33.437,-32.905,-32.232,-31.711,-31.154,-30.559,-29.968,-29.492,-28.841,-28.326,-27.646,-26.983,-26.335,-25.674,-24.997,-24.237,-23.497,-22.732,-22.126,-21.382,-20.575,-19.891,-19.077,-18.233,-17.477,-16.646,-15.987,-15.082,-14.669,-13.807,-13.528,-12.503,-11.777,-11.308,-10.439,-10.109,-9.0289,-8.8557,-8.0325,-6.7533,-6.4487,-5.2812,-4.9982,-4.1656,-3.4674,-2.8675,-2.2994,-1.7232,-1.2151,-0.70169,-0.14375,0.41355,0.86161,1.3161,1.7049,2.102,2.431,2.7917,3.0932,3.3956,3.8377,4.0924,4.2358,4.5784,4.7872,4.8568,5.1775,5.1889,5.2842,5.4003,5.6918,5.6634,5.8783,5.8961,5.7905,5.9275,5.9245,5.7473,5.8945,5.8269,5.7717,5.6652,5.6087,5.4943,5.2342,5.262,5.1031,5.0066,4.8618,4.6182,4.5162,4.3057,4.1485,3.8945,3.5314,3.5045,3.2305,2.8641,2.7132,2.4063,2.1783,1.9372,1.6227,1.5704,1.2154,0.99996,0.97555,0.58825,0.43152,0.40772,0.1564,0.049829,0.087847,0.058093,-0.058319,-0.042944,-0.015477,-0.012817,0.023436,0.056089,0.056819,0.12565,0.0099845,0.2383,0.0081014,0.066133,0.14753,0.054521,0.021774,0.0279,0.031432,0.057001,0.040855,0.057903,0.047523,0.046877,0.048007,0.046947,0.041419,0.037758,0.033307,0.03215,0.031055,0.03925,0.023314,0.016564,0.011385,0.0069141,0.0010761,-0.0030456,-0.0071563,-0.011887,-0.016003,-0.019427,-0.022353,-0.024473,-0.027597,-0.021064,-0.010469,-0.0029549,0.012245,0.043844,0.09891,0.19556,0.33382,0.5079,0.72201,0.99563,1.324,1.6952,2.1068,2.6873,3.2572,3.8234,4.3814,4.9401,5.5908,6.1877,6.7993,7.5508,8.3087,9.0792,9.6596,10.402,11.236,12.127,12.926,13.871,14.696,15.659,16.534,17.416,18.223,19.137,19.984,20.869,21.865,22.737,23.711,24.428,25.573,26.338,27.196,27.947,28.936,29.625,30.385,31.124,31.937,32.645,33.408,34.024,34.586
0,4.4368e-06,9.3106e-05,0.000777,0.002185,0.0044769,0.007779,0.011514,0.014444,0.010651,-0.0057729,-0.0076869,0.014716,0.018771,0.0049494,0.018625,0.016598,0.014337,-0.0024968,-0.014004,-0.030906,-0.034602,-0.026993,-0.0084218,-0.014339,-0.028827,-0.035284,-0.041948,-0.048556,-0.05466,-0.057042,-0.057316,-0.056785,-0.050355,-0.040009,-0.024441,0.00073301,0.038979,0.092288,0.18097,0.29054,0.44513,0.63749,0.8491,1.0962,1.3743,1.7265,2.1699,2.7284,3.3231,3.8557,4.6879,5.2046,5.7899,6.7212,7.3767,8.0316,8.8281,9.6412,10.497,11.327,12.355,13.311,14.017,14.941,15.819,16.789,17.84,18.717,19.653,20.684,21.613,22.57,23.522,24.438,25.451,26.325,27.194,28.17,29.082,29.769,30.714,31.364,32.208,33.007,33.617,34.451,35.04,35.689,36.235,36.756,37.227,37.669,37.977,38.428,38.733,38.973,39.211,39.442,39.74,39.829,39.948,40.028,40.011,40.166,40.043,40.086,40.042,40.029,40.016,39.993,40.021,40.021,39.958,40.115,40.067,40.056,40.055,40.019,40.038,40.053,40.056,40.059,40.06,40.055,40.055,40.037,40.003,40.001,40.004,40.004,40.005,40.01,40.02,40.021,40.029,40.033,40.038,40.039,40.052,40.036,40.045,40.049,40.046,40.055,40.052,40.056,40.068,40.064,40.089,40.065,40.089,40.098,40.13,40.097,40.149,40.137,40.103,40.099,40.108,40.146,40.108,40.116,40.136,40.177,40.116,40.138,40.129,40.153,40.148,40.207,40.138,40.141,40.143,40.162,40.186,40.139,40.134,40.213,40.072,40.166,40.166,40.208,40.174,40.174,40.2,40.181,40.191,40.178,40.182,40.194,40.238,40.201,40.201,40.228,40.208,40.21,40.217,40.174,40.173,40.168,40.177,40.183,40.189,40.201,40.29,40.184,40.232,40.22,40.22,40.193,40.209,40.163,40.144,40.157,40.256,40.184,40.24,40.242,40.247,40.25,40.245,40.244,40.24,40.258,40.26,40.251,40.242,40.251,40.268,40.279,40.284,40.317,40.318,40.324,40.333,40.334,40.343,40.351,40.357,40.364,40.365,40.37,40.375,40.371,40.368,40.363,40.348,40.321,40.284,40.225,40.11,39.979,39.839,39.619,39.397,39.13,38.817,38.421,37.947,37.428,36.895,36.281,35.489,34.781,34.047,33.491,32.88,32.317,31.575,30.795,29.954,28.765,27.62,27.297,26.169,25.181,24.112,22.338,21.605,20.871,20.3,19.63,18.745,18.186,17.187,16.119,15.277,14.123,13.408,12.248,11.253,10.183,9.3103,8.5527,7.6912,7.0579,6.2939,5.5373,4.8907,4.019,3.2818,2.5484,1.8294,1.2476,1.3331,0.85135,1.0402,0.74782,0.43594,0.017088,-0.67888,-1.7289,-2.8751,-3.2508,-3.835,-4.4795,-5.1661,-5.8358,-6.6385,-7.4309,-8.107,-8.7852,-9.474,-10.168,-10.847,-11.568,-12.28,-13.029,-13.764,-14.441,-15.26,-15.955,-16.747,-17.594,-18.432,-19.129,-19.992,-20.854,-21.656,-22.586,-23.402,-24.327,-25.229,-26.083,-26.996,-27.994,-28.813,-29.861,-30.768,-31.665,-32.647,-33.693,-34.586,-35.732,-36.627,-37.732,-38.58,-39.689,-40.665,-41.738,-42.791,-43.867,-44.965,-46.023,-47.118,-48.218,-49.325,-50.419,-50.532,-50.418,-51.076,-51.907,-52.587,-53.041,-53.963,-54.495,-55.072,-55.784,-56.217,-56.752,-57.536,-57.907,-58.356,-58.842,-59.537,-59.879,-60.504,-60.751,-61.397,-61.713,-62.28,-62.724,-63.21,-63.625,-64.12,-64.495,-65.084,-65.593,-65.871,-66.516,-66.902,-67.37,-67.763,-68.257,-68.678,-69.079,-69.488,-69.797,-69.961,-70.164,-70.44,-70.492,-70.702,-70.75,-70.727,-70.616,-70.235,-70.289,-70.073,-69.473,-69.449,-68.872,-68.675,-68.295,-67.599,-67.086,-66.707,-66.294,-65.473,-64.875,-64.125,-63.666,-62.981,-62.196,-61.502,-60.9,-60.395,-59.573,-58.937,-58.264,-57.648,-57.038,-56.41,-55.811,-55.216,-54.624,-54.152,-53.907,-53.251,-52.933,-52.552,-52.217,-51.937,-51.51,-51.041,-50.613,-50.129,-49.169,-48.48,-48.027,-47.483,-46.954,-46.431,-45.757,-45.129,-44.397,-43.86,-43.253,-42.682,-42.06,-41.508,-40.924,-40.32,-39.701,-39.07,-38.427,-37.898,-37.24,-36.593,-35.997,-35.521,-35.25,-34.694,-34.288,-33.836,-33.323,-32.687,-32.259,-31.733,-31.028,-30.513,-29.954,-29.343,-28.744,-28.283,-27.608,-27.1,-26.384,-25.69,-25.02,-24.331,-23.634,-22.825,-22.059,-21.255,-20.662,-19.902,-19.067,-18.395,-17.57,-16.704,-15.955,-15.122,-14.496,-13.581,-13.257,-12.387,-12.228,-11.161,-10.451,-10.049,-9.1634,-8.9181,-7.774,-7.7116,-6.8627,-5.503,-5.2599,-4.0022,-3.812,-2.9783,-2.2756,-1.6903,-1.1561,-0.61142,-0.13425,0.31211,0.82213,1.3329,1.7513,2.1545,2.5167,2.843,3.1744,3.4794,3.7486,4.0167,4.343,4.569,4.7504,4.9724,5.1588,5.2518,5.4635,5.5051,5.5603,5.6398,5.811,5.8292,5.907,5.9158,5.8682,5.8999,5.8666,5.7551,5.7819,5.6651,5.5761,5.4584,5.3767,5.2338,5.0233,4.9678,4.7646,4.6231,4.449,4.2019,4.0715,3.8467,3.6658,3.4096,3.123,3.0865,2.6767,2.4276,2.2073,1.8973,1.6006,1.4619,1.1629,0.98598,0.77712,0.54109,0.39518,0.29338,0.10156,-0.056313,-0.021313,-0.0645,-0.16425,-0.07278,-0.086573,-0.13139,-0.0077812,0.021863,0.052869,0.066804,0.097702,0.002718,0.020777,0.10099,0.036653,-0.053812,0.10041,-0.056555,0.031111,0.033925,0.035178,0.048673,0.029187,0.043803,0.026021,0.023643,0.020315,0.018134,0.012726,0.0084975,0.002779,-0.00031366,-0.0035705,-0.01073,-0.043171,-0.041383,-0.034611,-0.035834,-0.036171,-0.038248,-0.041642,-0.043812,-0.044147,-0.041522,-0.036023,-0.025415,-0.015208,0.0084685,0.037353,0.069817,0.12039,0.20083,0.31082,0.46383,0.66346,0.90658,1.195,1.5692,2.0193,2.4825,2.9815,3.6722,4.3001,4.9551,5.6042,6.2232,6.9371,7.5933,8.2437,9.0569,9.8727,10.699,11.275,12.044,12.916,13.867,14.678,15.679,16.507,17.508,18.391,19.283,20.071,20.983,21.815,22.692,23.692,24.543,25.52,26.176,27.353,28.07,28.895,29.589,30.571,31.197,31.91,32.59,33.368,34.023,34.736,35.281,35.771
0,4.1034e-06,8.7574e-05,0.00068311,0.0018217,0.003897,0.0072055,0.011085,0.014253,0.0066413,-0.013446,-0.016058,-0.0025351,0.0036991,-0.018828,-0.0015147,-0.0077962,-0.021095,-0.035169,-0.050632,-0.057432,-0.069503,-0.064947,-0.085663,-0.09381,-0.073232,-0.077784,-0.081372,-0.083157,-0.082906,-0.078193,-0.068758,-0.054192,-0.030195,-0.0010892,0.041572,0.097832,0.17678,0.28307,0.43974,0.63221,0.87945,1.1691,1.4643,1.7898,2.1453,2.5762,3.1128,3.7818,4.4768,5.0923,5.9999,6.6208,7.2462,8.2396,8.9935,9.677,10.527,11.385,12.287,13.15,14.222,15.228,15.933,16.878,17.764,18.75,19.822,20.693,21.621,22.662,23.576,24.52,25.455,26.343,27.341,28.177,29.004,29.955,30.822,31.444,32.348,32.929,33.722,34.455,34.993,35.761,36.27,36.843,37.305,37.742,38.13,38.48,38.724,39.072,39.289,39.453,39.622,39.779,39.983,39.995,40.058,40.097,40.083,40.195,40.067,40.084,40.042,40.024,40.012,39.997,39.999,40.016,40.021,40.136,40.107,40.082,40.047,40.026,40.049,40.062,40.066,40.068,40.072,40.066,40.069,40.032,40.024,40.022,40.024,40.025,40.027,40.031,40.03,40.036,40.038,40.035,40.038,40.033,40.036,40.056,40.056,40.055,40.06,40.053,40.07,40.061,40.07,40.076,40.056,40.076,40.077,40.108,40.096,40.082,40.132,40.093,40.107,40.076,40.114,40.101,40.118,40.083,40.121,40.158,40.087,40.146,40.151,40.117,40.154,40.186,40.157,40.205,40.134,40.168,40.177,40.161,40.112,40.194,40.167,40.182,40.246,40.174,40.192,40.169,40.201,40.236,40.191,40.193,40.196,40.202,40.231,40.212,40.208,40.211,40.216,40.21,40.218,40.224,40.199,40.163,40.184,40.182,40.242,40.286,40.396,40.167,40.279,40.268,40.256,40.24,40.255,40.241,40.236,40.208,40.249,40.241,40.252,40.257,40.265,40.267,40.275,40.284,40.291,40.294,40.303,40.308,40.312,40.322,40.34,40.354,40.352,40.362,40.367,40.373,40.381,40.383,40.391,40.397,40.401,40.402,40.396,40.393,40.389,40.372,40.352,40.326,40.284,40.223,40.137,40.014,39.835,39.607,39.376,39.059,38.759,38.417,38.031,37.554,36.993,36.363,35.748,35.059,34.22,33.426,32.626,32.069,31.438,30.877,30.12,29.294,28.408,27.092,25.874,25.584,24.364,23.344,22.266,20.261,19.575,18.841,18.353,17.716,16.827,16.355,15.338,14.237,13.417,12.221,11.56,10.37,9.38,8.3109,7.4773,6.7808,5.9618,5.4032,4.6989,4.0043,3.4228,2.5992,1.9162,1.2305,0.55414,0.01782,0.18651,-0.24216,0.068007,-0.16476,-0.43566,-0.84103,-1.5832,-2.7628,-4.0386,-4.3998,-4.9895,-5.6909,-6.3703,-7.0712,-7.8894,-8.7237,-9.4212,-10.119,-10.824,-11.547,-12.242,-12.984,-13.71,-14.491,-15.247,-15.946,-16.786,-17.499,-18.301,-19.172,-20.044,-20.757,-21.642,-22.536,-23.335,-24.308,-25.112,-26.088,-27.007,-27.88,-28.788,-29.825,-30.65,-31.732,-32.684,-33.583,-34.562,-35.661,-36.514,-37.729,-38.607,-39.767,-40.605,-41.742,-42.741,-43.829,-44.905,-45.991,-47.089,-48.161,-49.267,-50.392,-51.527,-52.598,-52.575,-52.286,-52.861,-53.672,-54.308,-54.683,-55.59,-56.061,-56.593,-57.286,-57.653,-58.149,-58.936,-59.242,-59.644,-60.093,-60.79,-61.075,-61.697,-61.877,-62.527,-62.792,-63.352,-63.774,-64.246,-64.635,-65.113,-65.453,-66.049,-66.545,-66.77,-67.42,-67.764,-68.2,-68.548,-69.002,-69.372,-69.712,-70.055,-70.279,-70.359,-70.476,-70.667,-70.627,-70.717,-70.675,-70.554,-70.352,-69.871,-69.831,-69.527,-68.803,-68.722,-68.079,-67.787,-67.351,-66.593,-66.009,-65.57,-65.136,-64.254,-63.622,-62.804,-62.331,-61.642,-60.823,-60.117,-59.512,-59.039,-58.223,-57.614,-56.966,-56.385,-55.809,-55.219,-54.662,-54.114,-53.566,-53.111,-52.931,-52.276,-52.053,-51.659,-51.403,-51.111,-50.736,-50.226,-49.802,-49.335,-48.219,-47.474,-47.014,-46.49,-45.913,-45.384,-44.724,-44.068,-43.313,-42.767,-42.136,-41.556,-40.898,-40.325,-39.717,-39.092,-38.444,-37.785,-37.112,-36.552,-35.853,-35.168,-34.576,-34.159,-33.943,-33.397,-33.03,-32.603,-32.098,-31.444,-31.044,-30.525,-29.782,-29.271,-28.708,-28.083,-27.472,-27.027,-26.325,-25.827,-25.071,-24.345,-23.653,-22.933,-22.219,-21.363,-20.576,-19.738,-19.164,-18.396,-17.545,-16.892,-16.065,-15.19,-14.457,-13.63,-13.044,-12.131,-11.889,-11.02,-10.973,-9.8725,-9.1822,-8.8435,-7.9466,-7.7766,-6.5793,-6.6148,-5.7444,-4.3333,-4.1378,-2.8201,-2.7043,-1.8872,-1.1959,-0.62796,-0.12801,0.38726,0.83805,1.2011,1.662,2.1191,2.5234,2.8774,3.215,3.4805,3.8021,4.0291,4.2803,4.5162,4.7452,4.9594,5.1326,5.2786,5.4487,5.523,5.6595,5.7148,5.7515,5.794,5.865,5.8985,5.8811,5.8964,5.8447,5.8301,5.7595,5.6626,5.6358,5.4794,5.36,5.2269,5.1039,4.9384,4.751,4.6726,4.4066,4.2307,4.0269,3.7833,3.6067,3.3704,3.155,2.9007,2.6427,2.6477,2.1362,1.9234,1.8004,1.4117,1.1486,1.0187,0.86929,0.55833,0.45707,0.33581,0.048141,0.11069,0.015068,-0.22656,-0.069201,0.070726,-0.23091,-0.098392,-0.043675,-0.1142,-0.0085744,0.033688,0.068602,0.05771,0.071241,-0.028538,0.038254,0.02286,0.059539,-0.054642,0.048893,-0.079623,0.026074,0.02099,0.014024,-0.0011337,-0.004441,-0.026829,-0.013761,-0.017279,-0.024276,-0.027558,-0.033971,-0.038712,-0.042664,-0.04824,-0.051785,-0.091329,-0.13664,-0.11557,-0.089156,-0.080624,-0.071007,-0.070974,-0.071854,-0.067103,-0.060466,-0.048278,-0.029617,0.0030622,0.036393,0.087529,0.14784,0.2228,0.32849,0.47547,0.65612,0.87299,1.1388,1.4551,1.8215,2.301,2.8829,3.4319,4.0093,4.7918,5.471,6.2152,6.9524,7.626,8.4004,9.11,9.7917,10.661,11.528,12.404,12.966,13.754,14.658,15.662,16.477,17.528,18.351,19.38,20.263,21.158,21.922,22.822,23.635,24.496,25.488,26.314,27.284,27.877,29.067,29.736,30.52,31.152,32.113,32.678,33.342,33.956,34.686,35.284,35.939,36.414,36.827
0,2.0602e-06,4.4997e-05,0.00027771,0.00048784,0.00091263,0.0018292,0.0027584,0.0030035,-0.0063295,-0.020123,-0.023923,-0.032994,-0.022199,-0.054802,-0.033821,-0.046083,-0.065168,-0.069192,-0.086483,-0.089015,-0.1017,-0.10321,-0.17533,-0.17791,-0.11181,-0.11149,-0.10835,-0.10082,-0.088711,-0.071494,-0.04673,-0.011164,0.035937,0.089152,0.16963,0.26989,0.40476,0.58321,0.82677,1.1232,1.4787,1.8745,2.2563,2.6563,3.0839,3.5889,4.2173,4.9964,5.796,6.4837,7.4561,8.1794,8.834,9.8782,10.727,11.428,12.323,13.215,14.156,15.042,16.149,17.197,17.888,18.844,19.73,20.723,21.806,22.66,23.574,24.612,25.504,26.425,27.33,28.182,29.153,29.943,30.723,31.636,32.445,33.008,33.85,34.369,35.095,35.751,36.219,36.903,37.332,37.82,38.196,38.545,38.849,39.111,39.295,39.539,39.678,39.775,39.89,39.977,40.092,40.076,40.101,40.106,40.1,40.158,40.065,40.071,40.033,40.017,40.012,40.002,39.988,39.983,40.05,40.13,40.08,40.071,40.047,40.071,40.063,40.066,40.068,40.069,40.073,40.072,40.075,40.049,40.098,40.098,40.096,40.094,40.094,40.094,40.087,40.091,40.086,40.08,40.079,40.072,40.071,40.122,40.126,40.126,40.128,40.121,40.129,40.096,40.109,40.105,40.093,40.109,40.109,40.115,40.123,40.106,40.12,40.11,40.114,40.116,40.119,40.12,40.124,40.128,40.129,40.135,40.133,40.137,40.14,40.142,40.146,40.18,40.151,40.155,40.156,40.159,40.16,40.165,40.187,40.171,40.215,40.176,40.201,40.183,40.182,40.211,40.191,40.128,40.233,40.2,40.203,40.235,40.245,40.212,40.242,40.218,40.221,40.224,40.227,40.301,40.284,40.256,40.27,40.278,40.317,40.346,40.294,40.269,40.249,40.33,40.231,40.319,40.328,40.362,40.377,40.318,40.332,40.319,40.278,40.285,40.313,40.32,40.366,40.376,40.405,40.383,40.4,40.421,40.433,40.442,40.455,40.463,40.448,40.411,40.418,40.422,40.425,40.428,40.431,40.429,40.429,40.42,40.404,40.388,40.369,40.334,40.291,40.236,40.153,40.046,39.884,39.676,39.423,39.08,38.74,38.321,37.942,37.531,37.078,36.524,35.88,35.151,34.457,33.705,32.846,31.965,31.106,30.567,29.921,29.366,28.6,27.739,26.812,25.368,24.085,23.84,22.533,21.485,20.397,18.183,17.538,16.807,16.399,15.797,14.907,14.52,13.49,12.364,11.569,10.343,9.7379,8.5325,7.5533,6.5013,5.7178,5.0917,4.322,3.8429,3.1995,2.5705,2.0543,1.2746,0.63723,-0.017064,-0.663,-1.1721,-0.93181,-1.3179,-0.90229,-1.0826,-1.3209,-1.716,-2.5001,-3.8048,-5.1654,-5.528,-6.1256,-6.9101,-7.5556,-8.3035,-9.1406,-10.014,-10.737,-11.453,-12.174,-12.923,-13.634,-14.392,-15.128,-15.943,-16.717,-17.443,-18.298,-19.041,-19.857,-20.744,-21.649,-22.413,-23.32,-24.233,-25.044,-26.045,-26.845,-27.872,-28.798,-29.688,-30.613,-31.671,-32.516,-33.615,-34.608,-35.509,-36.513,-37.641,-38.492,-39.734,-40.633,-41.815,-42.648,-43.809,-44.818,-45.92,-47.019,-48.117,-49.219,-50.31,-51.427,-52.58,-53.735,-54.851,-54.662,-54.178,-54.686,-55.477,-56.065,-56.357,-57.235,-57.632,-58.12,-58.794,-59.091,-59.548,-60.339,-60.579,-60.933,-61.343,-62.044,-62.271,-62.889,-63.003,-63.656,-63.869,-64.422,-64.82,-65.276,-65.637,-66.091,-66.393,-66.989,-67.462,-67.631,-68.268,-68.56,-68.95,-69.241,-69.636,-69.936,-70.195,-70.452,-70.575,-70.572,-70.604,-70.696,-70.57,-70.539,-70.411,-70.192,-69.9,-69.319,-69.189,-68.8,-67.973,-67.832,-67.144,-66.753,-66.273,-65.471,-64.823,-64.334,-63.892,-62.96,-62.31,-61.438,-60.963,-60.281,-59.445,-58.743,-58.149,-57.717,-56.921,-56.35,-55.733,-55.194,-54.655,-54.12,-53.61,-53.104,-52.586,-52.128,-52.017,-51.356,-51.234,-50.801,-50.622,-50.303,-49.982,-49.421,-48.995,-48.55,-47.257,-46.478,-46.027,-45.544,-44.89,-44.33,-43.713,-42.996,-42.242,-41.676,-41.024,-40.425,-39.739,-39.139,-38.507,-37.85,-37.169,-36.476,-35.768,-35.16,-34.435,-33.72,-33.114,-32.73,-32.588,-32.05,-31.725,-31.325,-30.827,-30.148,-29.781,-29.268,-28.479,-27.973,-27.406,-26.764,-26.139,-25.714,-24.983,-24.499,-23.7,-22.943,-22.231,-21.482,-20.756,-19.859,-19.057,-18.195,-17.648,-16.881,-16.024,-15.4,-14.579,-13.708,-12.998,-12.184,-11.644,-10.741,-10.573,-9.7139,-9.7655,-8.6431,-7.9767,-7.6934,-6.7931,-6.6872,-5.4454,-5.5682,-4.6815,-3.2387,-3.0839,-1.7307,-1.6731,-0.88178,-0.21508,0.33147,0.79646,1.2774,1.6756,1.9816,2.3998,2.7959,3.1914,3.4964,3.8072,4.036,4.3142,4.4644,4.6994,4.902,5.0882,5.2628,5.3911,5.5283,5.6667,5.6947,5.7986,5.8189,5.8524,5.859,5.8939,5.8494,5.8445,5.8184,5.6942,5.7253,5.5998,5.4356,5.439,5.2462,5.0953,4.9476,4.7815,4.6032,4.4028,4.328,4.024,3.8456,3.621,3.3619,3.1622,2.9156,2.6707,2.4117,2.1499,2.0095,1.66,1.4214,1.341,0.96278,0.81539,0.64095,0.59688,0.299,0.22856,0.22129,-0.04864,-0.0097809,0.039146,-0.11827,-0.064442,0.14389,-0.1237,-0.038828,0.01056,0.025421,-0.03015,-0.0018257,0.070031,0.041637,0.040114,0.036207,0.045867,0.059646,0.063774,0.059938,0.037548,0.014781,-0.021183,-0.021382,-0.04065,-0.10077,-0.062873,-0.14551,-0.062715,-0.068227,-0.074763,-0.080106,-0.08531,-0.091147,-0.09324,-0.099079,-0.10187,-0.17225,-0.21664,-0.177,-0.1331,-0.11243,-0.093001,-0.088723,-0.081764,-0.062884,-0.042114,-0.012533,0.028267,0.093923,0.16301,0.25624,0.36779,0.50501,0.68333,0.91319,1.1789,1.463,1.7944,2.183,2.6265,3.206,3.9145,4.5428,5.182,6.0389,6.7705,7.6001,8.4142,9.1379,9.9753,10.725,11.432,12.356,13.263,14.184,14.719,15.521,16.45,17.498,18.312,19.402,20.214,21.261,22.136,23.026,23.762,24.638,25.429,26.269,27.236,28.034,28.988,29.516,30.703,31.319,32.056,32.621,33.549,34.053,34.665,35.202,35.872,36.41,37.001,37.411,37.733
0,-1.4374e-06,-3.1792e-05,-0.00040484,-0.0018421,-0.0048129,-0.0092761,-0.015123,-0.021825,-0.028569,-0.036161,-0.042019,-0.071911,-0.0598,-0.098899,-0.077315,-0.092863,-0.10798,-0.10002,-0.11255,-0.12137,-0.12389,-0.13007,-0.1905,-0.1794,-0.12234,-0.11421,-0.10031,-0.078713,-0.048744,-0.012322,0.035433,0.09886,0.17578,0.26286,0.39101,0.54795,0.75316,1.021,1.3655,1.7779,2.2499,2.7541,3.2206,3.6861,4.1787,4.7512,5.4676,6.3553,7.2544,8.0107,9.0389,9.8628,10.535,11.62,12.558,13.266,14.196,15.113,16.081,16.981,18.114,19.196,19.861,20.819,21.693,22.684,23.768,24.594,25.487,26.511,27.371,28.259,29.123,29.935,30.864,31.603,32.329,33.191,33.933,34.437,35.201,35.662,36.31,36.877,37.277,37.862,38.211,38.609,38.897,39.158,39.385,39.575,39.698,39.854,39.936,39.973,40.047,40.07,40.111,40.107,40.106,40.081,40.072,40.06,40.043,40.051,40.018,40.006,40.004,39.997,39.984,39.964,40.08,40.126,40.04,40.026,40.043,40.097,40.062,40.06,40.058,40.061,40.065,40.066,40.069,40.083,40.138,40.138,40.137,40.135,40.135,40.132,40.127,40.128,40.123,40.12,40.12,40.12,40.117,40.138,40.144,40.146,40.146,40.145,40.142,40.144,40.127,40.154,40.125,40.164,40.128,40.156,40.152,40.124,40.159,40.148,40.165,40.147,40.17,40.148,40.181,40.129,40.14,40.176,40.2,40.185,39.894,40.163,40.192,40.021,40.189,39.779,40.173,40.199,39.931,40.172,40.247,40.198,40.161,40.193,39.809,40.2,40.194,40.241,40.209,39.676,40.293,40.206,40.209,40.229,40.228,40.218,40.232,40.235,40.225,40.243,40.246,40.346,40.343,40.335,40.34,40.35,40.103,40.16,39.854,40.363,39.89,40.168,39.887,40.205,40.196,40.401,40.431,40.392,40.405,40.386,40.313,40.331,40.361,40.378,40.424,40.434,40.469,40.464,40.477,40.496,40.505,40.507,40.512,40.508,40.492,40.451,40.453,40.454,40.453,40.45,40.445,40.426,40.422,40.4,40.362,40.334,40.294,40.231,40.154,40.063,39.926,39.762,39.493,39.184,38.848,38.387,37.929,37.409,36.957,36.491,35.979,35.354,34.633,33.818,33.048,32.251,31.385,30.425,29.511,29.002,28.349,27.811,27.031,26.15,25.183,23.609,22.262,22.074,20.69,19.61,18.515,16.1,15.493,14.78,14.448,13.88,12.997,12.694,11.659,10.517,9.755,8.5111,7.9635,6.7579,5.7949,4.7761,4.047,3.4931,2.7734,2.3776,1.7905,1.2194,0.76536,0.018846,-0.58492,-1.2255,-1.8518,-2.3464,-2.0364,-2.3864,-1.8727,-2.0038,-2.2138,-2.6001,-3.4204,-4.8434,-6.2633,-6.6495,-7.2751,-8.1392,-8.7428,-9.5255,-10.394,-11.304,-12.054,-12.787,-13.527,-14.301,-15.021,-15.796,-16.54,-17.386,-18.178,-18.928,-19.803,-20.572,-21.418,-22.306,-23.252,-24.04,-24.973,-25.905,-26.736,-27.761,-28.569,-29.635,-30.58,-31.473,-32.444,-33.517,-34.347,-35.494,-36.489,-37.4,-38.436,-39.584,-40.463,-41.728,-42.652,-43.843,-44.687,-45.872,-46.89,-48.008,-49.133,-50.248,-51.363,-52.481,-53.614,-54.801,-55.981,-57.124,-56.773,-56.032,-56.488,-57.258,-57.798,-58.004,-58.871,-59.205,-59.649,-60.303,-60.528,-60.947,-61.738,-61.911,-62.217,-62.588,-63.29,-63.461,-64.072,-64.121,-64.771,-64.934,-65.477,-65.849,-66.283,-66.614,-67.034,-67.298,-67.881,-68.317,-68.433,-69.028,-69.261,-69.59,-69.815,-70.127,-70.339,-70.499,-70.655,-70.67,-70.589,-70.545,-70.532,-70.329,-70.186,-69.969,-69.651,-69.27,-68.577,-68.376,-67.91,-66.997,-66.8,-66.08,-65.596,-65.084,-64.248,-63.553,-63.027,-62.59,-61.619,-60.964,-60.056,-59.592,-58.927,-58.092,-57.407,-56.838,-56.454,-55.686,-55.158,-54.574,-54.078,-53.576,-53.104,-52.632,-52.157,-51.655,-51.194,-51.154,-50.479,-50.449,-49.969,-49.865,-49.514,-49.241,-48.626,-48.198,-47.771,-46.308,-45.502,-45.078,-44.614,-43.884,-43.271,-42.714,-41.921,-41.159,-40.572,-39.896,-39.269,-38.557,-37.936,-37.275,-36.58,-35.862,-35.132,-34.386,-33.731,-32.981,-32.233,-31.589,-31.229,-31.173,-30.64,-30.361,-29.993,-29.5,-28.791,-28.46,-27.955,-27.109,-26.609,-26.039,-25.38,-24.739,-24.338,-23.579,-23.112,-22.27,-21.485,-20.758,-19.986,-19.252,-18.324,-17.516,-16.643,-16.129,-15.372,-14.519,-13.934,-13.128,-12.273,-11.593,-10.797,-10.305,-9.4209,-9.3157,-8.4745,-8.609,-7.4749,-6.8366,-6.6003,-5.7035,-5.6515,-4.3708,-4.5742,-3.6765,-2.2148,-2.0986,-0.7299,-0.71995,0.037621,0.67534,1.196,1.6183,2.0631,2.3812,2.6805,3.0585,3.3889,3.7599,4.0219,4.3002,4.5261,4.7402,4.8258,5.0333,5.1963,5.3861,5.5021,5.5802,5.7244,5.8144,5.7907,5.8929,5.8389,5.8842,5.862,5.8858,5.7173,5.7815,5.6577,5.4633,5.5531,5.3963,5.1628,5.1744,4.9742,4.79,4.6266,4.4378,4.256,4.0357,3.918,3.634,3.4456,3.2133,2.9394,2.7297,2.4795,2.2132,1.954,1.6833,1.2298,1.2501,0.98842,0.79493,0.58894,0.50163,0.34174,0.28032,0.12871,0.062829,-0.033961,-0.045545,-0.049977,-0.0026286,0.0072853,-0.0090524,-0.065179,0.037172,0.072263,0.067152,0.097191,-0.054767,-0.045635,0.061027,0.029449,0.0053893,0.071523,0.040032,0.11117,0.032182,0.089865,0.024511,0.032005,-0.097355,-0.093358,-0.12358,-0.21012,-0.13746,-0.24608,-0.11179,-0.11826,-0.12269,-0.12926,-0.13117,-0.13599,-0.14234,-0.13851,-0.14119,-0.20354,-0.22601,-0.18313,-0.13748,-0.10769,-0.079087,-0.06593,-0.044047,-0.0036752,0.040338,0.09814,0.17345,0.28318,0.40211,0.55395,0.73754,0.9551,1.222,1.549,1.9099,2.262,2.6534,3.1073,3.6199,4.2816,5.0947,5.7975,6.4783,7.3978,8.185,9.0952,9.9794,10.748,11.645,12.425,13.152,14.122,15.062,16.021,16.523,17.334,18.278,19.361,20.168,21.286,22.081,23.135,23.994,24.872,25.576,26.422,27.183,27.994,28.932,29.69,30.618,31.083,32.247,32.809,33.491,33.988,34.865,35.31,35.863,36.32,36.919,37.387,37.911,38.255,38.479
0,-8.4629e-06,-0.00018802,-0.0017979,-0.0063872,-0.015609,-0.026895,-0.03898,-0.056783,-0.067055,-0.075315,-0.075283,-0.10664,-0.10133,-0.13672,-0.12064,-0.12798,-0.1301,-0.11966,-0.11991,-0.13271,-0.12001,-0.1192,-0.074692,-0.047698,-0.079262,-0.05872,-0.030055,0.010652,0.063463,0.12648,0.20569,0.30599,0.42453,0.5602,0.7448,0.96859,1.2558,1.6247,2.0777,2.6088,3.197,3.806,4.3522,4.8743,5.4217,6.0529,6.8511,7.8372,8.8279,9.6531,10.732,11.648,12.331,13.446,14.463,15.167,16.124,17.057,18.043,18.946,20.096,21.201,21.828,22.779,23.634,24.612,25.687,26.475,27.34,28.334,29.155,30.002,30.816,31.584,32.455,33.14,33.805,34.599,35.267,35.713,36.384,36.789,37.347,37.822,38.16,38.627,38.904,39.209,39.416,39.594,39.763,39.895,39.953,40.048,40.09,40.09,40.118,40.104,40.066,40.091,40.07,40.021,39.999,39.932,39.998,40.016,39.99,39.981,39.981,39.978,39.978,40.014,40.096,40.087,40.044,40.002,40.012,40.036,40.057,40.057,40.053,40.058,40.063,40.064,40.068,40.099,40.071,40.072,40.073,40.075,40.074,40.073,40.07,40.073,40.07,40.071,40.073,40.082,40.08,40.081,40.083,40.085,40.087,40.09,40.092,40.114,40.097,40.132,40.102,40.142,40.108,40.154,40.062,40.114,40.165,40.119,40.161,40.13,40.169,40.13,40.19,39.989,40.139,40.197,40.143,40.204,39.518,40.152,40.214,39.757,40.203,39.289,40.169,40.218,39.612,40.176,40.159,40.218,40.049,40.205,39.301,40.192,40.204,40.199,40.223,39.139,40.207,40.213,40.215,40.178,40.139,40.224,40.166,40.232,40.234,40.241,40.251,40.242,40.244,40.247,40.25,40.253,39.709,39.799,39.292,40.26,39.391,39.836,39.409,39.961,39.938,40.245,40.268,40.308,40.335,40.335,40.367,40.375,40.392,40.403,40.42,40.43,40.44,40.445,40.453,40.458,40.461,40.455,40.448,40.431,40.434,40.463,40.452,40.447,40.44,40.426,40.41,40.363,40.353,40.322,40.237,40.2,40.136,40.027,39.903,39.769,39.565,39.336,38.932,38.515,38.088,37.52,36.946,36.33,35.815,35.318,34.756,34.07,33.279,32.39,31.551,30.721,29.852,28.827,27.856,27.383,26.74,26.229,25.431,24.537,23.531,21.822,20.416,20.294,18.841,17.728,16.628,14.004,13.439,12.763,12.505,11.971,11.11,10.894,9.8619,8.7115,7.9952,6.7474,6.2542,5.0582,4.1274,3.1507,2.4739,1.985,1.3091,0.99519,0.45493,-0.071622,-0.47221,-1.1976,-1.7799,-2.417,-3.0299,-3.5163,-3.1334,-3.4506,-2.8371,-2.9202,-3.104,-3.4851,-4.3414,-5.8821,-7.3756,-7.8037,-8.4293,-9.3375,-9.9376,-10.718,-11.657,-12.599,-13.377,-14.131,-14.892,-15.689,-16.414,-17.208,-17.966,-18.838,-19.647,-20.414,-21.314,-22.105,-22.977,-23.877,-24.853,-25.596,-26.558,-27.513,-28.364,-29.413,-30.236,-31.334,-32.3,-33.209,-34.217,-35.306,-36.142,-37.322,-38.328,-39.254,-40.316,-41.483,-42.398,-43.683,-44.633,-45.837,-46.708,-47.91,-48.949,-50.086,-51.238,-52.373,-53.51,-54.66,-55.82,-57.047,-58.259,-59.412,-58.836,-57.843,-58.219,-58.961,-59.463,-59.591,-60.458,-60.772,-61.171,-61.802,-61.957,-62.338,-63.123,-63.232,-63.489,-63.821,-64.516,-64.633,-65.23,-65.22,-65.858,-65.971,-66.497,-66.839,-67.242,-67.539,-67.915,-68.14,-68.691,-69.075,-69.146,-69.666,-69.829,-70.082,-70.237,-70.443,-70.552,-70.607,-70.653,-70.564,-70.412,-70.305,-70.186,-69.917,-69.673,-69.358,-68.944,-68.478,-67.656,-67.412,-66.88,-65.887,-65.648,-64.907,-64.345,-63.811,-62.95,-62.225,-61.681,-61.252,-60.257,-59.612,-58.688,-58.246,-57.605,-56.789,-56.133,-55.601,-55.269,-54.526,-54.046,-53.495,-53.036,-52.566,-52.151,-51.707,-51.252,-50.759,-50.297,-50.33,-49.627,-49.673,-49.158,-49.121,-48.741,-48.505,-47.844,-47.414,-46.992,-45.404,-44.558,-44.169,-43.68,-42.906,-42.245,-41.721,-40.858,-40.048,-39.443,-38.735,-38.08,-37.335,-36.699,-36.006,-35.276,-34.518,-33.747,-32.959,-32.261,-31.471,-30.689,-29.981,-29.658,-29.688,-29.161,-28.93,-28.596,-28.11,-27.367,-27.076,-26.578,-25.67,-25.178,-24.606,-23.93,-23.27,-22.901,-22.113,-21.669,-20.787,-19.98,-19.243,-18.457,-17.718,-16.774,-15.965,-15.096,-14.62,-13.881,-13.041,-12.503,-11.721,-10.894,-10.248,-9.4779,-9.0304,-8.1694,-8.118,-7.3013,-7.5037,-6.3666,-5.7586,-5.5621,-4.6748,-4.6689,-3.3558,-3.6335,-2.7308,-1.263,-1.1848,0.1805,0.14845,0.869,1.4751,1.9668,2.3437,2.7448,3.0022,3.2946,3.6289,3.9003,4.2385,4.4643,4.7042,4.9221,5.0818,5.1524,5.3298,5.4525,5.623,5.6879,5.7399,5.8567,5.9008,5.8495,5.9184,5.83,5.8401,5.791,5.7964,5.5808,5.64,5.4698,5.2418,5.3213,5.1504,4.8905,4.8686,4.6648,4.4521,4.2721,4.0596,3.8651,3.6235,3.4539,3.2026,2.9641,2.7252,2.4753,2.2234,1.9754,1.6973,1.4528,1.2293,0.52575,0.81093,0.60472,0.28108,0.26979,0.16778,0.089227,-0.057169,-0.068294,-0.065006,-0.35914,-0.11035,-0.049201,-0.10603,-0.020455,0.0349,-0.42782,0.074002,0.097227,0.075337,0.088167,-0.058167,-0.052521,0.012312,-0.026521,-0.034458,0.0089145,0.011666,0.017296,-0.0086694,-0.016214,-0.058046,-0.067504,-0.15098,-0.15017,-0.1798,-0.23584,-0.20597,-0.23319,-0.15069,-0.15497,-0.1621,-0.16505,-0.16769,-0.16488,-0.17466,-0.15253,-0.1529,-0.13775,-0.11003,-0.081682,-0.059322,-0.030515,0.007238,0.03566,0.079742,0.14699,0.22345,0.32107,0.44353,0.60578,0.78737,1.0125,1.2812,1.5937,1.963,2.3978,2.8556,3.2764,3.7178,4.2243,4.788,5.5052,6.3898,7.1644,7.8705,8.8458,9.6922,10.679,11.641,12.45,13.388,14.2,14.942,15.941,16.909,17.896,18.366,19.182,20.129,21.24,22.036,23.168,23.948,24.997,25.834,26.685,27.352,28.178,28.883,29.659,30.58,31.277,32.161,32.571,33.691,34.191,34.812,35.252,36.05,36.434,36.918,37.307,37.819,38.208,38.651,38.924,39.057
0,-2.3088e-05,-0.00050356,-0.0045884,-0.014489,-0.032586,-0.051756,-0.070852,-0.099897,-0.11456,-0.11708,-0.09104,-0.11387,-0.12404,-0.14838,-0.13716,-0.12516,-0.10659,-0.10777,-0.090061,-0.091763,-0.062522,-0.034519,0.094261,0.13845,0.046098,0.086568,0.13522,0.19979,0.2787,0.37639,0.49632,0.64504,0.8207,1.0194,1.2675,1.5644,1.9399,2.413,2.975,3.6209,4.3181,5.0197,5.6401,6.2122,6.8035,7.486,8.3599,9.4322,10.502,11.394,12.517,13.504,14.199,15.336,16.415,17.109,18.082,19.023,20.017,20.916,22.074,23.185,23.772,24.708,25.537,26.494,27.546,28.291,29.12,30.074,30.847,31.644,32.405,33.118,33.924,34.548,35.146,35.861,36.451,36.834,37.406,37.752,38.217,38.595,38.874,39.218,39.424,39.641,39.778,39.888,40.009,40.088,40.081,40.138,40.142,40.12,40.112,40.075,39.976,40.016,39.984,39.933,39.911,39.831,39.939,39.966,39.955,39.956,39.966,39.977,39.991,40.039,40.053,40.018,40.04,40.007,39.982,39.973,40.064,40.065,40.065,40.071,40.076,40.075,40.078,40.056,39.997,39.999,40.001,40.006,40.005,40.005,40.003,40.006,40.003,40.006,40.006,40.016,40.014,40.058,40.067,40.066,40.069,40.07,40.075,40.041,40.08,40.062,40.076,40.064,40.103,40.098,39.923,40.116,40.116,40.04,40.093,40.096,40.1,40.073,40.124,39.799,40.144,40.149,39.99,40.15,39.416,40.114,40.164,39.67,40.158,39.099,40.139,40.175,39.594,40.183,40.042,40.189,40.023,40.19,39.114,40.13,40.192,40.098,40.209,38.952,40.091,40.223,40.226,40.216,40.129,40.235,40.202,40.157,40.228,40.161,40.169,40.121,40.123,40.128,40.126,40.152,39.564,39.719,39.077,40.136,39.195,39.766,39.242,39.928,39.926,40.186,40.201,40.271,40.294,40.235,40.392,40.37,40.429,40.406,40.444,40.449,40.439,40.397,40.407,40.402,40.4,40.383,40.355,40.325,40.367,40.424,40.383,40.377,40.356,40.329,40.297,40.209,40.195,40.152,39.988,39.95,39.855,39.684,39.497,39.318,39.037,38.738,38.183,37.658,37.136,36.481,35.809,35.095,34.537,34.031,33.429,32.691,31.835,30.886,29.989,29.132,28.26,27.18,26.157,25.72,25.099,24.628,23.817,22.903,21.858,20.014,18.551,18.5,16.981,15.836,14.733,11.904,11.39,10.768,10.579,10.086,9.2599,9.133,8.1115,6.9652,6.3003,5.0663,4.6174,3.4466,2.5695,1.6307,0.99833,0.5616,-0.082581,-0.32356,-0.83143,-1.325,-1.6868,-2.4006,-2.9702,-3.6048,-4.2115,-4.692,-4.2226,-4.5113,-3.7922,-3.8291,-3.9882,-4.3684,-5.2691,-6.9457,-8.527,-9.0075,-9.5951,-10.488,-11.128,-11.911,-12.932,-13.909,-14.716,-15.493,-16.278,-17.095,-17.824,-18.641,-19.42,-20.311,-21.136,-21.916,-22.844,-23.644,-24.517,-25.475,-26.444,-27.159,-28.148,-29.127,-29.998,-31.07,-31.918,-33.033,-34.023,-34.971,-35.983,-37.09,-37.995,-39.148,-40.221,-41.161,-42.239,-43.434,-44.363,-45.644,-46.638,-47.87,-48.753,-49.975,-51.033,-52.188,-53.361,-54.518,-55.684,-56.868,-58.067,-59.33,-60.569,-61.731,-60.857,-59.678,-59.938,-60.652,-61.121,-61.182,-62.045,-62.315,-62.669,-63.273,-63.363,-63.703,-64.472,-64.523,-64.733,-65.025,-65.698,-65.768,-66.339,-66.278,-66.891,-66.959,-67.455,-67.761,-68.121,-68.378,-68.703,-68.891,-69.382,-69.7,-69.732,-70.145,-70.231,-70.396,-70.48,-70.569,-70.574,-70.521,-70.447,-70.278,-70.053,-69.897,-69.666,-69.356,-69.007,-68.583,-68.085,-67.539,-66.579,-66.323,-65.736,-64.668,-64.402,-63.645,-63.025,-62.481,-61.603,-60.867,-60.323,-59.907,-58.903,-58.283,-57.362,-56.951,-56.343,-55.555,-54.939,-54.451,-54.164,-53.445,-53.01,-52.487,-52.06,-51.614,-51.242,-50.817,-50.375,-49.887,-49.425,-49.525,-48.78,-48.89,-48.361,-48.378,-47.978,-47.768,-47.068,-46.634,-46.2,-44.535,-43.631,-43.254,-42.725,-41.94,-41.266,-40.716,-39.8,-38.911,-38.285,-37.535,-36.857,-36.07,-35.422,-34.697,-33.934,-33.131,-32.317,-31.481,-30.735,-29.891,-29.061,-28.279,-28.018,-28.13,-27.605,-27.427,-27.13,-26.65,-25.872,-25.625,-25.135,-24.162,-23.68,-23.109,-22.417,-21.737,-21.407,-20.593,-20.175,-19.259,-18.435,-17.699,-16.906,-16.169,-15.221,-14.419,-13.569,-13.133,-12.417,-11.597,-11.11,-10.358,-9.572,-8.9607,-8.2234,-7.8149,-6.9801,-6.9756,-6.1861,-6.4481,-5.3122,-4.7345,-4.574,-3.7015,-3.7364,-2.4017,-2.7453,-1.8444,-0.38271,-0.33948,1.0038,0.92983,1.625,2.1911,2.6467,2.9929,3.3329,3.5634,3.8315,4.1108,4.3463,4.6521,4.8411,5.0397,5.2165,5.3557,5.4937,5.6289,5.7054,5.7899,5.8567,5.8905,5.939,5.9309,5.8767,5.8931,5.8104,5.7543,5.6774,5.6598,5.4825,5.4515,5.3001,5.0831,5.0628,4.8675,4.6197,4.5366,4.3213,4.0908,3.8964,3.6598,3.4515,3.1939,2.9841,2.7486,2.4642,2.1989,1.9811,1.6821,1.4364,1.1684,0.94545,0.82601,-0.053576,0.37706,0.29981,-0.17149,-0.00071018,-0.070541,-0.057765,-0.39132,-0.24508,-0.10513,-0.5134,-0.20416,-0.056178,-0.14272,-0.086589,0.033153,-0.73578,0.014291,0.02833,0.037592,0.095496,0.035686,0.016648,-0.090888,-0.14955,-0.059657,-0.039403,-0.065556,-0.14723,-0.077752,-0.09284,-0.20852,-0.10877,-0.1243,-0.13168,-0.14117,-0.10463,-0.24172,-0.053194,-0.17046,-0.17347,-0.1765,-0.17391,-0.16915,-0.15587,-0.14812,-0.12117,-0.10877,0.056387,0.14796,0.15371,0.137,0.15716,0.20576,0.25787,0.33186,0.42975,0.54719,0.69385,0.87203,1.0902,1.3421,1.6484,2.0001,2.4105,2.885,3.428,3.9768,4.4642,4.9479,5.4946,6.0907,6.8465,7.7682,8.6185,9.3448,10.375,11.282,12.338,13.395,14.238,15.192,16.042,16.794,17.804,18.796,19.801,20.237,21.051,22,23.12,23.911,25.033,25.811,26.844,27.653,28.445,29.07,29.902,30.507,31.239,32.18,32.776,33.593,33.962,35.012,35.444,35.996,36.394,37.083,37.401,37.804,38.143,38.558,38.86,39.201,39.394,39.459
0,-4.5177e-05,-0.0009715,-0.0087158,-0.026279,-0.054582,-0.082496,-0.10469,-0.1314,-0.11878,-0.07463,0.00083012,-0.05498,-0.1019,-0.11253,-0.093602,-0.056941,-0.016219,-0.028608,0.0089951,0.034919,0.083797,0.14998,0.24778,0.31957,0.27846,0.34533,0.42199,0.51571,0.62638,0.76642,0.93665,1.1446,1.3895,1.6585,1.9754,2.3483,2.812,3.3835,4.0495,4.8052,5.5997,6.3793,7.0731,7.6838,8.3077,9.0355,9.9814,11.133,12.264,13.218,14.377,15.411,16.119,17.271,18.393,19.075,20.054,20.994,21.987,22.873,24.032,25.127,25.681,26.593,27.387,28.314,29.336,30.034,30.816,31.725,32.444,33.183,33.884,34.531,35.27,35.822,36.348,36.985,37.492,37.801,38.278,38.554,38.933,39.211,39.427,39.658,39.79,39.929,40.007,40.062,40.132,40.158,40.129,40.155,40.126,40.096,40.066,40.017,39.918,39.946,39.925,39.892,39.869,39.829,39.911,39.941,39.944,39.967,39.993,40.028,40.082,40.057,40.048,40.024,40.061,40.042,40.034,40.023,40.079,40.083,40.085,40.093,40.096,40.093,40.094,40.047,40.048,40.052,40.059,40.066,40.069,40.071,40.073,40.076,40.078,40.08,40.082,40.088,40.088,40.108,40.12,40.119,40.118,40.118,40.121,40.104,40.122,40.117,40.111,40.114,40.134,40.144,39.995,40.144,40.155,40.088,40.134,40.117,40.139,40.093,40.155,39.853,40.163,40.178,40.03,40.178,39.795,40.123,40.191,39.98,40.194,39.484,40.145,40.206,39.998,40.193,40.12,40.224,40.254,40.237,39.537,40.115,40.241,40.205,40.255,39.426,40.222,40.223,40.222,40.247,40.209,40.236,40.257,40.143,40.212,40.151,40.162,40.229,40.229,40.227,40.215,40.255,39.941,40.082,39.518,40.239,39.614,40.131,39.681,40.252,40.289,40.41,40.434,40.466,40.456,40.232,40.381,40.366,40.458,40.408,40.472,40.468,40.463,40.404,40.42,40.403,40.39,40.354,40.307,40.253,40.323,40.307,40.22,40.218,40.179,40.135,40.085,39.933,39.924,39.854,39.589,39.551,39.42,39.175,38.915,38.69,38.33,37.958,37.253,36.628,36.012,35.292,34.544,33.726,33.146,32.646,32.017,31.238,30.323,29.32,28.379,27.493,26.62,25.493,24.428,24.035,23.436,23.011,22.194,21.257,20.172,18.188,16.67,16.692,15.104,13.927,12.825,9.8168,9.3662,8.8083,8.6806,8.235,7.4524,7.4159,6.4142,5.2854,4.6743,3.4696,3.0816,1.9526,1.1287,0.21363,-0.39015,-0.78721,-1.4136,-1.5998,-2.0917,-2.5558,-2.8975,-3.6045,-4.1662,-4.8034,-5.4211,-5.8972,-5.3072,-5.5752,-4.7404,-4.7348,-4.8708,-5.2543,-6.211,-8.0474,-9.7248,-10.252,-10.818,-11.682,-12.37,-13.192,-14.218,-15.231,-16.072,-16.872,-17.683,-18.514,-19.25,-20.092,-20.897,-21.801,-22.642,-23.436,-24.392,-25.202,-26.089,-27.098,-28.068,-28.837,-29.847,-30.847,-31.749,-32.835,-33.725,-34.845,-35.858,-36.821,-37.866,-38.99,-39.923,-41.098,-42.179,-43.147,-44.242,-45.452,-46.399,-47.699,-48.71,-49.961,-50.863,-52.105,-53.18,-54.354,-55.54,-56.722,-57.918,-59.132,-60.371,-61.643,-62.885,-64.039,-62.908,-61.528,-61.685,-62.389,-62.803,-62.796,-63.642,-63.815,-64.124,-64.7,-64.725,-65.021,-65.767,-65.758,-65.923,-66.176,-66.812,-66.839,-67.371,-67.272,-67.842,-67.874,-68.328,-68.588,-68.896,-69.106,-69.374,-69.526,-69.928,-70.165,-70.166,-70.455,-70.455,-70.527,-70.548,-70.52,-70.415,-70.249,-70.046,-69.859,-69.527,-69.335,-68.989,-68.685,-68.198,-67.667,-67.101,-66.478,-65.391,-65.136,-64.503,-63.367,-63.089,-62.321,-61.668,-61.122,-60.238,-59.508,-58.978,-58.582,-57.586,-57.001,-56.1,-55.73,-55.159,-54.407,-53.832,-53.389,-53.133,-52.436,-52.038,-51.541,-51.14,-50.711,-50.367,-49.946,-49.513,-49.024,-48.563,-48.716,-47.918,-48.08,-47.562,-47.62,-47.217,-47.017,-46.29,-45.848,-45.386,-43.633,-42.682,-42.286,-41.718,-40.929,-40.261,-39.633,-38.711,-37.753,-37.096,-36.302,-35.602,-34.773,-34.108,-33.344,-32.539,-31.683,-30.815,-29.92,-29.118,-28.209,-27.3,-26.441,-26.273,-26.491,-25.966,-25.847,-25.591,-25.121,-24.303,-24.105,-23.625,-22.59,-22.123,-21.554,-20.847,-20.147,-19.864,-19.029,-18.642,-17.7,-16.866,-16.141,-15.351,-14.622,-13.682,-12.894,-12.075,-11.68,-10.992,-10.197,-9.7591,-9.039,-8.2997,-7.7252,-7.0244,-6.6484,-5.8412,-5.8802,-5.117,-5.4393,-4.3039,-3.7547,-3.6294,-2.7758,-2.8499,-1.5085,-1.9068,-1.0161,0.43354,0.4476,1.7442,1.6306,2.3256,2.8342,3.2487,3.5721,3.8409,4.0743,4.3241,4.5428,4.769,5.0225,5.1869,5.3486,5.4638,5.6062,5.834,5.9166,5.9511,5.9393,6.0231,6.0248,6.0178,5.9557,5.893,5.896,5.8056,5.7207,5.6215,5.5623,5.4217,5.3092,5.1609,4.9906,4.7653,4.6341,4.4016,4.1919,4.0278,3.7895,3.5801,3.3443,3.1385,2.887,2.5511,2.4052,2.1037,1.8251,1.6163,1.316,1.0882,0.8537,0.66482,0.51938,-0.26519,0.20535,0.1245,-0.22666,-0.029699,-0.16092,-0.1137,-0.3475,-0.13049,-0.076377,-0.38672,-0.053367,0.088565,-0.10525,-0.097434,0.19175,-0.55534,0.18181,0.17663,0.18357,0.018558,0.27108,0.18538,-0.093369,-0.17672,0.082825,-0.11928,-0.0675,-0.10069,-0.078339,-0.13066,-0.12275,-0.13847,0.03881,0.0029616,0.010375,0.11774,-0.1945,0.18748,-0.14546,-0.14018,-0.11712,-0.11108,-0.085413,-0.064112,-0.013185,-0.0041706,0.036726,0.32987,0.44819,0.45434,0.43519,0.46727,0.53648,0.62516,0.73871,0.87394,1.0419,1.2422,1.4765,1.7484,2.0685,2.4526,2.8785,3.3805,3.9473,4.5837,5.2087,5.747,6.2636,6.8441,7.4801,8.294,9.2424,10.174,10.929,12.018,12.973,14.086,15.24,16.11,17.065,17.943,18.698,19.716,20.715,21.733,22.118,22.923,23.879,24.978,25.779,26.854,27.651,28.653,29.426,30.124,30.699,31.562,32.022,32.704,33.692,34.149,34.881,35.215,36.17,36.53,37.007,37.366,37.929,38.175,38.491,38.784,39.098,39.313,39.544,39.663,39.685
0,-6.7346e-05,-0.0014286,-0.012567,-0.036501,-0.068999,-0.094902,-0.096575,-0.078116,0.010959,0.16736,0.3196,0.12125,-0.0049426,0.00080549,0.043423,0.10694,0.16501,0.16035,0.21455,0.27308,0.3442,0.44102,0.47006,0.57568,0.62106,0.72138,0.83812,0.96941,1.1225,1.3109,1.5374,1.8102,2.1271,2.4633,2.8517,3.3005,3.8478,4.5079,5.2706,6.1238,7.0043,7.8609,8.6187,9.253,9.8983,10.666,11.683,12.915,14.093,15.107,16.295,17.359,18.075,19.234,20.384,21.049,22.022,22.953,23.936,24.801,25.951,27.029,27.531,28.412,29.163,30.052,31.035,31.676,32.408,33.262,33.921,34.595,35.227,35.806,36.465,36.942,37.395,37.942,38.359,38.596,38.969,39.177,39.465,39.648,39.8,39.931,40.007,40.078,40.114,40.132,40.156,40.153,40.141,40.138,40.088,40.06,40.041,39.999,39.961,39.946,39.949,39.935,39.886,39.931,39.927,39.965,39.965,40.001,40.036,40.095,40.247,40.152,40.13,40.149,40.121,40.112,40.125,40.111,40.092,40.098,40.1,40.111,40.112,40.107,40.11,40.108,40.135,40.14,40.148,40.152,40.156,40.158,40.162,40.163,40.166,40.166,40.168,40.166,40.168,40.157,40.164,40.164,40.162,40.162,40.166,40.174,40.167,40.182,40.175,40.179,40.168,40.198,40.213,40.174,40.204,40.235,40.19,40.198,40.194,40.204,40.204,40.182,40.193,40.223,40.211,40.219,40.462,40.22,40.23,40.498,40.229,40.293,40.24,40.243,40.585,40.22,40.322,40.261,40.561,40.256,40.371,40.235,40.261,40.43,40.281,40.35,40.394,40.259,40.259,40.293,40.322,40.262,40.315,40.275,40.261,40.282,40.289,40.389,40.404,40.405,40.386,40.445,40.623,40.659,40.459,40.457,40.478,40.704,40.551,40.752,40.815,40.729,40.742,40.664,40.577,40.252,40.445,40.428,40.473,40.437,40.459,40.445,40.423,40.376,40.399,40.377,40.347,40.286,40.212,40.127,40.179,40.103,39.955,39.957,39.901,39.833,39.761,39.518,39.519,39.419,39.035,38.997,38.831,38.505,38.172,37.901,37.463,37.02,36.175,35.465,34.782,33.987,33.173,32.274,31.691,31.182,30.543,29.738,28.767,27.704,26.729,25.814,24.945,23.774,22.675,22.332,21.756,21.379,20.561,19.599,18.475,16.345,14.769,14.873,13.22,12.015,10.91,7.7526,7.3733,6.8838,6.828,6.4374,5.7028,5.7672,4.7953,3.6952,3.142,1.9716,1.6724,0.57694,-0.20672,-1.121,-1.71,-2.0773,-2.696,-2.8528,-3.3417,-3.7719,-4.1067,-4.816,-5.377,-6.0327,-6.6764,-7.1474,-6.3963,-6.6502,-5.683,-5.6393,-5.752,-6.141,-7.1545,-9.1541,-11.003,-11.565,-12.145,-12.964,-13.691,-14.54,-15.527,-16.565,-17.443,-18.265,-19.103,-19.945,-20.688,-21.556,-22.388,-23.303,-24.159,-24.973,-25.954,-26.791,-27.718,-28.736,-29.75,-30.572,-31.6,-32.615,-33.548,-34.648,-35.584,-36.698,-37.733,-38.713,-39.785,-40.928,-41.87,-43.083,-44.155,-45.166,-46.284,-47.488,-48.474,-49.785,-50.822,-52.076,-53.026,-54.281,-55.381,-56.576,-57.77,-58.978,-60.208,-61.441,-62.705,-63.95,-65.153,-66.271,-64.908,-63.321,-63.401,-64.107,-64.437,-64.348,-65.146,-65.269,-65.529,-66.074,-66.025,-66.274,-66.996,-66.921,-67.041,-67.255,-67.844,-67.834,-68.316,-68.19,-68.7,-68.704,-69.103,-69.311,-69.558,-69.717,-69.927,-70.044,-70.329,-70.478,-70.451,-70.615,-70.527,-70.505,-70.467,-70.315,-70.091,-69.812,-69.475,-69.374,-68.859,-68.642,-68.187,-67.959,-67.271,-66.661,-66.041,-65.329,-64.134,-63.883,-63.209,-62.016,-61.74,-60.966,-60.299,-59.758,-58.881,-58.17,-57.668,-57.296,-56.324,-55.781,-54.911,-54.59,-54.051,-53.347,-52.804,-52.401,-52.162,-51.49,-51.122,-50.647,-50.262,-49.842,-49.513,-49.084,-48.655,-48.158,-47.698,-47.901,-47.042,-47.254,-46.755,-46.846,-46.455,-46.256,-45.512,-45.063,-44.572,-42.688,-41.658,-41.221,-40.604,-39.835,-39.173,-38.469,-37.57,-36.576,-35.88,-35.04,-34.312,-33.441,-32.743,-31.926,-31.061,-30.146,-29.21,-28.242,-27.377,-26.393,-25.392,-24.446,-24.395,-24.763,-24.239,-24.19,-23.982,-23.525,-22.663,-22.518,-22.054,-20.963,-20.516,-19.952,-19.232,-18.518,-18.288,-17.44,-17.087,-16.132,-15.292,-14.588,-13.814,-13.093,-12.181,-11.408,-10.631,-10.275,-9.6181,-8.8548,-8.4578,-7.7654,-7.0727,-6.5335,-5.869,-5.5204,-4.7392,-4.8219,-4.0802,-4.4726,-3.3338,-2.8094,-2.7211,-1.8869,-2.0041,-0.67116,-1.1127,-0.24311,1.1972,1.1846,2.4085,2.2595,2.9745,3.4135,3.7826,4.0688,4.2797,4.5244,4.7725,4.9549,5.1634,5.3405,5.4996,5.6309,5.7105,5.8387,6.0092,6.05,6.0682,6.0112,6.0801,6.0598,5.9866,5.9402,5.8683,5.8192,5.7312,5.6057,5.4879,5.3991,5.2845,5.1059,4.9533,4.8175,4.4313,4.3588,4.1423,3.8078,3.7026,3.4735,3.2524,3.0035,2.7774,2.5322,2.0832,2.0292,1.72,1.446,1.2702,0.99382,0.80398,0.63291,0.4996,0.17801,-4.6948e-05,0.19926,-0.10648,0.1579,0.12526,-0.002305,-0.18265,0.037023,0.12778,-0.056596,0.015907,0.23329,0.26763,0.086032,0.081208,0.35471,0.10728,0.38166,0.4021,0.38009,0.048256,0.37748,0.26809,0.055806,-0.031529,0.32047,-0.20145,0.079048,0.12547,0.132,0.10459,0.29781,-0.021407,0.21116,0.12178,0.11828,0.19307,-0.073066,0.23905,-0.031039,-0.011547,0.048742,0.062807,0.11274,0.14398,0.2346,0.23932,0.31981,0.54528,0.62467,0.67278,0.72772,0.81717,0.9368,1.0813,1.249,1.4357,1.6648,1.9222,2.2101,2.5331,2.9142,3.3595,3.8534,4.4399,5.0868,5.8021,6.4859,7.055,7.5901,8.2007,8.9019,9.8125,10.858,11.872,12.662,13.806,14.787,15.933,17.152,18.044,19.007,19.885,20.638,21.663,22.652,23.671,23.997,24.788,25.739,26.809,27.603,28.629,29.425,30.382,31.11,31.724,32.248,33.104,33.447,34.075,35.054,35.409,36.047,36.349,37.185,37.478,37.876,38.189,38.623,38.801,39.033,39.273,39.489,39.625,39.756,39.82,39.824
0,-6.733e-05,-0.0013718,-0.011287,-0.029206,-0.043374,-0.034695,0.023406,0.14282,0.35724,0.6869,0.94708,0.42364,0.20473,0.22301,0.29151,0.37753,0.45683,0.48983,0.5537,0.63753,0.72267,0.84537,0.8577,0.9782,1.0863,1.2217,1.383,1.5601,1.7663,2.0067,2.2907,2.6269,3.0064,3.3969,3.8536,4.3751,4.9989,5.7387,6.5933,7.532,8.4976,9.4255,10.232,10.882,11.542,12.346,13.434,14.752,15.964,17.038,18.247,19.333,20.05,21.207,22.371,23.012,23.971,24.883,25.846,26.68,27.82,28.888,29.305,30.146,30.848,31.691,32.633,33.199,33.885,34.673,35.265,35.868,36.415,36.939,37.498,37.898,38.286,38.726,39.035,39.218,39.473,39.622,39.805,39.906,39.998,40.047,40.086,40.1,40.106,40.105,40.107,40.098,40.092,40.08,40.031,40.002,40.021,39.997,40.011,39.965,39.983,39.98,39.914,40.001,39.942,39.993,39.977,40.009,40.04,40.112,40.337,40.218,40.218,40.274,40.119,40.12,40.121,40.123,40.102,40.109,40.109,40.123,40.122,40.118,40.123,40.115,40.131,40.131,40.139,40.139,40.14,40.142,40.145,40.144,40.145,40.144,40.143,40.134,40.137,40.117,40.115,40.113,40.12,40.116,40.131,40.141,40.134,40.154,40.134,40.151,40.134,40.165,40.275,40.137,40.171,40.2,40.169,40.159,40.173,40.175,40.182,40.411,40.158,40.196,40.227,40.2,40.984,40.188,40.21,40.836,40.203,41.068,40.201,40.223,40.958,40.198,40.433,40.243,40.71,40.221,41.115,40.218,40.225,40.553,40.254,41.199,40.369,40.236,40.24,40.324,40.342,40.251,40.334,40.255,40.259,40.262,40.265,40.388,40.425,40.452,40.445,40.523,41.107,41.026,41.34,40.566,41.218,41.072,41.284,41.054,41.119,40.842,40.807,40.57,40.422,40.269,40.357,40.355,40.344,40.336,40.3,40.286,40.267,40.253,40.253,40.221,40.178,40.09,39.968,39.861,39.882,39.796,39.579,39.588,39.517,39.414,39.319,38.96,38.981,38.859,38.343,38.31,38.113,37.708,37.308,36.994,36.481,35.972,35.004,34.216,33.523,32.606,31.726,30.782,30.208,29.669,29.041,28.219,27.193,26.045,25.048,24.109,23.246,22.034,20.896,20.606,20.066,19.737,18.918,17.932,16.771,14.489,12.858,13.051,11.342,10.115,9.012,5.7099,5.4095,4.9963,5.0322,4.7264,4.0356,4.2117,3.2826,2.219,1.7332,0.59344,0.36961,-0.70938,-1.4628,-2.3973,-2.9824,-3.3275,-3.9451,-4.0975,-4.5905,-4.9815,-5.3084,-6.0451,-6.6174,-7.2978,-7.9661,-8.4239,-7.4886,-7.7282,-6.6118,-6.5338,-6.6212,-7.0136,-8.0757,-10.223,-12.347,-12.936,-13.553,-14.311,-15.012,-15.854,-16.862,-17.916,-18.828,-19.672,-20.534,-21.392,-22.142,-23.033,-23.896,-24.819,-25.694,-26.528,-27.533,-28.398,-29.339,-30.392,-31.433,-32.269,-33.316,-34.341,-35.302,-36.418,-37.398,-38.507,-39.56,-40.569,-41.654,-42.82,-43.773,-45.021,-46.093,-47.156,-48.293,-49.489,-50.514,-51.83,-52.899,-54.159,-55.154,-56.427,-57.552,-58.769,-59.966,-61.197,-62.451,-63.68,-64.943,-66.129,-67.245,-68.275,-66.802,-65.022,-65.02,-65.719,-65.959,-65.786,-66.554,-66.66,-66.865,-67.379,-67.249,-67.452,-68.149,-68.006,-68.083,-68.259,-68.792,-68.749,-69.176,-69.032,-69.474,-69.456,-69.787,-69.943,-70.125,-70.232,-70.385,-70.468,-70.621,-70.679,-70.633,-70.668,-70.494,-70.371,-70.268,-69.973,-69.634,-69.246,-68.785,-68.877,-68.085,-67.848,-67.313,-67.219,-66.271,-65.604,-64.931,-64.131,-62.842,-62.592,-61.88,-60.64,-60.376,-59.6,-58.932,-58.4,-57.541,-56.86,-56.401,-56.05,-55.108,-54.62,-53.787,-53.516,-53,-52.353,-51.831,-51.465,-51.232,-50.588,-50.242,-49.787,-49.411,-48.992,-48.668,-48.219,-47.786,-47.275,-46.821,-47.082,-46.165,-46.433,-45.944,-46.069,-45.698,-45.501,-44.745,-44.293,-43.779,-41.734,-40.564,-40.068,-39.394,-38.674,-38.013,-37.304,-36.4,-35.368,-34.63,-33.747,-32.977,-32.058,-31.314,-30.437,-29.505,-28.525,-27.513,-26.465,-25.527,-24.459,-23.36,-22.339,-22.413,-22.948,-22.435,-22.466,-22.316,-21.876,-20.969,-20.882,-20.438,-19.296,-18.873,-18.32,-17.592,-16.873,-16.694,-15.847,-15.532,-14.573,-13.73,-13.054,-12.312,-11.596,-10.726,-9.9601,-9.2364,-8.9111,-8.2851,-7.5589,-7.1978,-6.5286,-5.8887,-5.3774,-4.7435,-4.42,-3.6595,-3.7899,-3.0616,-3.5428,-2.3937,-1.8875,-1.8411,-1.0206,-1.1942,0.12113,-0.35555,0.47954,1.9105,1.8741,3.0092,2.8195,3.5502,3.9375,4.2439,4.4835,4.6665,4.9136,5.079,5.3029,5.4649,5.5953,5.7282,5.8296,5.9091,5.984,5.7784,5.7788,5.798,5.7277,5.7983,5.7945,5.5668,5.6221,5.5624,5.3642,5.2797,5.1012,4.9631,4.8633,4.7751,4.5068,4.3744,4.2143,3.9881,3.6792,3.4727,3.297,2.9611,2.7501,2.5119,2.2379,1.9663,1.7226,1.4925,1.1988,0.88746,0.6297,0.50019,0.27003,0.13237,0.049828,-0.011923,-0.27492,0.35797,-0.092171,-0.48374,0.51509,-0.027192,0.18866,-0.31002,0.43071,0.027777,-0.14058,0.39095,0.13428,-0.053666,0.22728,0.2491,-0.028658,0.74939,0.056656,0.13776,0.051813,0.075303,-0.058371,-0.082957,0.069011,0.043471,0.095316,-0.30109,0.091203,-0.042166,0.16892,0.32993,0.57251,0.14952,-0.0056931,-0.10936,-0.1196,-0.14074,-0.010162,-0.11549,0.16251,0.18711,0.23997,0.29069,0.34707,0.40551,0.49325,0.56706,0.68233,0.56767,0.55917,0.68034,0.87135,1.0595,1.2724,1.4958,1.7367,1.9937,2.2954,2.6177,2.9615,3.3366,3.776,4.2633,4.8198,5.4823,6.2039,6.991,7.724,8.314,8.8643,9.5083,10.292,11.327,12.606,13.705,14.517,15.707,16.694,17.852,19.111,20.023,20.995,21.86,22.608,23.625,24.608,25.603,25.884,26.663,27.566,28.638,29.375,30.395,31.121,32.031,32.706,33.299,33.776,34.528,34.85,35.42,36.274,36.631,37.171,37.439,38.145,38.379,38.697,38.955,39.259,39.383,39.539,39.722,39.849,39.923,39.969,39.994,40.006
0,-2.2116e-05,-0.00029247,-0.00016435,0.0095098,0.044701,0.12945,0.288,0.55359,0.95003,1.5185,1.9286,0.7957,0.5317,0.55278,0.63502,0.73052,0.84194,0.95739,1.0203,1.1158,1.1969,1.3663,1.4272,1.5334,1.6876,1.8492,2.0471,2.2739,2.5399,2.8326,3.1719,3.5656,3.99,4.4145,4.9323,5.522,6.2147,7.0293,7.9812,9.0142,10.072,11.055,11.907,12.562,13.234,14.069,15.229,16.633,17.865,18.992,20.216,21.315,22.027,23.179,24.346,24.957,25.892,26.779,27.715,28.511,29.648,30.685,31.013,31.806,32.452,33.243,34.15,34.625,35.27,35.986,36.507,37.036,37.481,37.96,38.408,38.723,39.058,39.385,39.569,39.711,39.844,39.938,40.013,40.04,40.076,40.064,40.072,40.037,40.018,40.008,39.997,39.98,39.982,39.961,39.971,39.945,39.977,39.979,40.013,40.002,40.027,40.027,39.956,39.974,39.955,40.013,39.976,39.996,40.013,40.089,40.318,40.179,40.245,40.305,39.994,40.021,39.986,40.036,40.105,40.112,40.116,40.127,40.125,40.123,40.127,40.114,40.055,40.049,40.063,40.059,40.056,40.062,40.064,40.068,40.069,40.074,40.078,40.071,40.08,40.113,40.104,40.099,40.115,40.106,40.133,40.134,40.135,40.159,40.115,40.15,40.136,40.169,40.153,40.14,40.177,40.086,40.174,40.128,40.179,40.133,40.187,40.417,40.168,40.2,40.139,40.205,41.104,40.167,40.214,40.842,40.207,41.471,40.179,40.229,40.965,40.21,40.414,40.248,40.717,40.238,41.413,40.224,40.239,40.559,40.26,41.567,40.191,40.242,40.246,40.19,40.167,40.258,40.186,40.261,40.265,40.268,40.272,40.291,40.349,40.414,40.449,40.53,41.159,41.033,41.756,40.574,41.479,41.079,41.524,41.021,41.041,40.685,40.546,40.158,40.037,40.353,40.173,40.208,40.153,40.151,40.054,40.048,40.042,40.051,39.981,39.923,39.87,39.753,39.558,39.441,39.444,39.373,39.078,39.109,39.028,38.885,38.767,38.274,38.324,38.205,37.545,37.522,37.307,36.829,36.368,36.018,35.433,34.862,33.78,32.913,32.25,31.166,30.225,29.249,28.691,28.127,27.523,26.688,25.608,24.357,23.347,22.386,21.533,20.281,19.099,18.867,18.372,18.094,17.273,16.266,15.068,12.631,10.953,11.241,9.4737,8.2289,7.1429,3.703,3.4843,3.1556,3.2719,3.1095,2.4426,2.7398,1.8599,0.83891,0.43112,-0.68388,-0.85297,-1.9368,-2.6651,-3.6327,-4.2236,-4.5505,-5.1728,-5.3426,-5.8442,-6.1891,-6.4976,-7.2951,-7.8905,-8.5918,-9.2835,-9.7195,-8.5775,-8.7998,-7.5237,-7.4172,-7.4786,-7.8712,-8.9776,-11.262,-13.699,-14.31,-14.994,-15.685,-16.289,-17.131,-18.208,-19.285,-20.227,-21.09,-21.972,-22.854,-23.61,-24.521,-25.42,-26.349,-27.246,-28.099,-29.126,-30.019,-30.987,-32.06,-33.119,-33.926,-35,-36.032,-37.022,-38.156,-39.179,-40.294,-41.361,-42.432,-43.514,-44.7,-45.701,-46.958,-48.075,-49.196,-50.348,-51.55,-52.604,-53.918,-55.021,-56.305,-57.348,-58.633,-59.786,-61.023,-62.225,-63.466,-64.718,-65.9,-67.11,-68.203,-69.191,-70.072,-68.623,-66.643,-66.533,-67.204,-67.364,-67.11,-67.868,-67.961,-68.11,-68.596,-68.389,-68.55,-69.221,-69.018,-69.055,-69.195,-69.666,-69.597,-69.969,-69.815,-70.185,-70.148,-70.402,-70.513,-70.631,-70.688,-70.786,-70.839,-70.845,-70.816,-70.766,-70.655,-70.392,-70.158,-69.981,-69.528,-69.082,-68.593,-68.027,-68.366,-67.246,-66.987,-66.413,-66.455,-65.22,-64.494,-63.766,-62.898,-61.534,-61.28,-60.532,-59.252,-59.008,-58.231,-57.572,-57.049,-56.212,-55.574,-55.172,-54.833,-53.921,-53.502,-52.707,-52.49,-51.981,-51.402,-50.892,-50.564,-50.323,-49.71,-49.382,-48.946,-48.574,-48.149,-47.825,-47.342,-46.901,-46.369,-45.922,-46.246,-45.275,-45.607,-45.125,-45.289,-44.942,-44.753,-43.982,-43.531,-42.999,-40.772,-39.438,-38.864,-38.153,-37.456,-36.805,-36.147,-35.2,-34.128,-33.348,-32.425,-31.6,-30.625,-29.832,-28.889,-27.887,-26.831,-25.738,-24.606,-23.587,-22.432,-21.23,-20.15,-20.354,-21.067,-20.58,-20.701,-20.615,-20.197,-19.247,-19.222,-18.802,-17.608,-17.213,-16.674,-15.944,-15.226,-15.099,-14.263,-13.99,-13.035,-12.186,-11.538,-10.843,-10.12,-9.3046,-8.5345,-7.8744,-7.5725,-6.9748,-6.2877,-5.9565,-5.3,-4.7238,-4.2334,-3.6212,-3.326,-2.5795,-2.7624,-2.0397,-2.6392,-1.4653,-0.97196,-0.97608,-0.15981,-0.41025,0.88466,0.37429,1.1635,2.5773,2.525,3.5616,3.3195,4.0389,4.4206,4.6347,4.8353,5.0227,5.2294,5.1669,5.5394,5.6536,5.7615,5.8461,5.9157,5.9979,5.9873,5.0314,4.9891,5.0251,4.9751,5.0521,5.0908,4.6262,4.869,4.833,4.3844,4.3093,4.0514,3.8889,3.7921,3.7305,3.3458,3.2578,3.0085,3.5455,2.4162,2.2056,2.8106,1.6148,1.4267,1.1584,0.83875,0.48758,0.23138,0.87786,-0.316,-0.63066,-0.86421,-0.93611,-1.1054,-1.1809,-1.1544,-1.133,-0.78092,0.51519,-0.9439,-0.838,0.58468,-0.77111,0.23161,-0.43904,0.53484,-0.73897,-0.29532,0.43966,-0.67572,-1.2046,0.18488,0.223,-1.3011,1.0434,-1.1442,-0.96744,-1.1601,0.020443,-1.2696,-1.0547,-0.17424,-0.064462,-0.93024,-0.49155,-0.17197,-0.95916,-0.32637,0.24427,0.34012,0.30143,-0.81913,-0.85451,-0.84782,-1.0116,-0.098255,-0.97708,0.37688,0.41306,0.37259,0.50885,0.52366,0.63426,0.67896,0.90196,1.0414,0.35655,0.21857,0.43918,0.82709,1.1547,1.498,1.8239,2.1576,2.5038,2.8911,3.2869,3.6905,4.1206,4.6175,5.134,5.7497,6.483,7.2742,8.1259,8.8989,9.5016,10.069,10.755,11.634,12.818,14.439,15.63,16.447,17.677,18.66,19.814,21.107,22.038,23.007,23.862,24.604,25.587,26.579,27.526,27.776,28.54,29.364,30.464,31.1,32.154,32.747,33.619,34.237,34.855,35.287,35.857,36.223,36.734,37.383,37.807,38.252,38.479,39.06,39.244,39.48,39.669,39.848,39.926,40.01,40.131,40.181,40.21,40.203,40.211,40.255


==> csv/traj2.csv <==
0,0
1.5,0
3,0
4.5,0
6,0
7.5,0
9,0
10.5,0
12,0
13.5,0
15,0
16.5,0
18,0
19.5,0
21,0
22.5,0
24,0
25.5,0
27,0
28.5,0
30,0
31.5,0
33,0
34.5,0
36,0
37.5,0
39,0
40.5,0
42,0
43.5,0
45,0
46.5,0
48,0
49.5,0
51,0
52.5,0
54,0
55.5,0
57,0
58.5,0
60,0
61.498,0.062216
62.989,0.22591
64.461,0.50991
65.91,0.89578
67.324,1.3953
68.699,1.9945
70.023,2.6984
71.291,3.4975
72.496,4.3902
73.63,5.3708
74.689,6.4325
75.663,7.5726
76.553,8.7798
77.344,10.053
78.045,11.379
78.636,12.757
79.132,14.172
79.509,15.624
79.787,17.097
79.944,18.589
79.998,20.087
79.931,21.585
79.759,23.075
79.471,24.546
79.077,25.993
78.574,27.406
77.966,28.776
77.259,30.099
76.452,31.363
75.556,32.565
74.569,33.694
73.505,34.75
72.359,35.717
71.149,36.604
69.871,37.388
68.542,38.083
67.161,38.668
65.744,39.155
64.291,39.528
62.816,39.798
61.324,39.951
59.826,40
58.326,40.003
56.826,40.005
55.326,40.007
53.826,40.01
52.326,40.012
50.826,40.015
49.326,40.017
47.826,40.019
46.326,40.022
44.826,40.024
43.326,40.027
41.826,40.029
40.326,40.031
38.826,40.034
37.326,40.036
35.826,40.039
34.326,40.041
32.826,40.043
31.326,40.046
29.826,40.048
28.326,40.05
26.826,40.053
25.326,40.055
23.826,40.058
22.326,40.06
20.826,40.062
19.326,40.065
17.826,40.067
16.326,40.07
14.826,40.072
13.326,40.074
11.826,40.077
10.326,40.079
8.8256,40.082
7.3256,40.084
5.8256,40.086
4.3256,40.089
2.8256,40.091
1.3256,40.093
-0.17437,40.096
-1.6744,40.098
-3.1744,40.101
-4.6744,40.103
-6.1744,40.105
-7.6744,40.108
-9.1744,40.11
-10.674,40.113
-12.174,40.115
-13.674,40.117
-15.174,40.12
-16.674,40.122
-18.174,40.125
-19.674,40.127
-21.174,40.129
-22.674,40.132
-24.174,40.134
-25.674,40.136
-27.174,40.139
-28.674,40.141
-30.174,40.144
-31.674,40.146
-33.174,40.148
-34.674,40.151
-36.174,40.153
-37.674,40.156
-39.174,40.158
-40.674,40.16
-42.174,40.163
-43.674,40.165
-45.174,40.168
-46.674,40.17
-48.174,40.172
-49.674,40.175
-51.174,40.177
-52.674,40.179
-54.174,40.182
-55.674,40.184
-57.174,40.187
-58.674,40.189
-60.174,40.191
-61.674,40.194
-63.174,40.196
-64.674,40.199
-66.174,40.201
-67.674,40.203
-69.174,40.206
-70.674,40.208
-72.174,40.211
-73.674,40.213
-75.174,40.215
-76.674,40.218
-78.174,40.22
-79.674,40.222
-81.174,40.225
-82.674,40.227
-84.174,40.23
-85.674,40.232
-87.174,40.234
-88.674,40.237
-90.174,40.239
-91.674,40.242
-93.174,40.244
-94.674,40.246
-96.174,40.249
-97.674,40.251
-99.174,40.254
-100.67,40.256
-102.17,40.258
-103.67,40.261
-105.17,40.263
-106.67,40.265
-108.17,40.268
-109.67,40.27
-111.17,40.273
-112.67,40.275
-114.17,40.277
-115.67,40.28
-117.17,40.282
-118.67,40.285
-120.17,40.287
-121.67,40.289
-123.17,40.292
-124.67,40.294
-126.17,40.297
-127.67,40.299
-129.17,40.301
-130.67,40.304
-132.17,40.306
-133.67,40.308
-135.17,40.311
-136.67,40.313
-138.17,40.316
-139.67,40.318
-141.17,40.279
-142.67,40.133
-144.14,39.852
-145.58,39.443
-146.98,38.904
-148.32,38.236
-149.6,37.445
-150.79,36.541
-151.9,35.536
-152.93,34.442
-153.87,33.272
-154.72,32.037
-155.49,30.748
-156.17,29.414
-156.78,28.043
-157.31,26.642
-157.78,25.215
-158.16,23.765
-158.48,22.301
-158.74,20.823
-158.93,19.336
-159.06,17.842
-159.12,16.343
-159.11,14.843
-159.03,13.346
-158.87,11.854
-158.63,10.374
-158.3,8.912
-157.86,7.4773
-157.3,6.0876
-156.59,4.7642
-155.71,3.5522
-154.67,2.4753
-153.61,1.413
-152.55,0.35064
-151.49,-0.71171
-150.43,-1.7741
-149.37,-2.8364
-148.31,-3.8988
-147.25,-4.9611
-146.2,-6.0234
-145.14,-7.0858
-144.08,-8.1481
-143.02,-9.2105
-141.96,-10.273
-140.9,-11.335
-139.84,-12.398
-138.78,-13.46
-137.72,-14.522
-136.66,-15.585
-135.61,-16.647
-134.55,-17.709
-133.49,-18.772
-132.43,-19.834
-131.37,-20.896
-130.31,-21.959
-129.25,-23.021
-128.19,-24.083
-127.13,-25.146
-126.08,-26.208
-125.02,-27.27
-123.96,-28.333
-122.9,-29.395
-121.84,-30.457
-120.78,-31.52
-119.72,-32.582
-118.66,-33.644
-117.6,-34.707
-116.54,-35.769
-115.49,-36.832
-114.43,-37.894
-113.37,-38.956
-112.31,-40.019
-111.25,-41.081
-110.19,-42.143
-109.13,-43.206
-108.07,-44.268
-107.01,-45.33
-105.95,-46.393
-104.9,-47.455
-103.84,-48.517
-102.78,-49.58
-101.72,-50.642
-100.66,-51.704
-99.601,-52.767
-98.542,-53.829
-97.483,-54.891
-96.424,-55.954
-95.365,-57.016
-94.306,-58.079
-93.247,-59.141
-92.188,-60.203
-91.129,-61.266
-90.07,-62.328
-89.011,-63.39
-87.952,-64.453
-86.893,-65.515
-85.834,-66.577
-84.775,-67.64
-83.646,-68.625
-82.383,-69.431
-81.013,-70.038
-79.567,-70.434
-78.079,-70.61
-76.581,-70.561
-75.108,-70.289
-73.692,-69.8
-72.364,-69.104
-71.156,-68.219
-70.093,-67.162
-69.2,-65.959
-68.497,-64.636
-68,-63.223
-67.719,-61.751
-67.661,-60.254
-67.828,-58.764
-68.215,-57.317
-68.814,-55.943
-69.613,-54.675
-70.592,-53.541
-71.679,-52.507
-72.765,-51.472
-73.872,-50.46
-75.001,-49.473
-76.13,-48.486
-77.279,-47.521
-78.432,-46.562
-79.587,-45.604
-80.75,-44.657
-81.913,-43.711
-83.076,-42.763
-84.236,-41.812
-85.396,-40.861
-86.548,-39.9
-87.691,-38.929
-88.834,-37.957
-89.953,-36.958
-91.063,-35.95
-92.171,-34.939
-93.245,-33.891
-94.293,-32.819
-95.314,-31.72
-96.302,-30.591
-97.251,-29.43
-98.145,-28.226
-98.975,-26.977
-99.731,-25.681
-100.4,-24.338
-100.95,-22.946
-101.39,-21.51
-101.67,-20.038
-101.79,-18.543
-101.73,-17.045
-101.51,-15.563
-101.12,-14.114
-100.59,-12.712
-99.928,-11.366
-99.165,-10.075
-98.312,-8.842
-97.389,-7.6596
-96.402,-6.5298
-95.354,-5.4579
-94.258,-4.434
-93.113,-3.4657
-91.922,-2.5541
-90.69,-1.6994
-89.421,-0.90113
-88.118,-0.15855
-86.785,0.52972
-85.427,1.1654
-84.046,1.7503
-82.645,2.2867
-81.228,2.7768
-79.796,3.2227
-78.351,3.6266
-76.895,3.9875
-75.43,4.3109
-73.958,4.599
-72.48,4.854
-70.997,5.0776
-69.509,5.2654
-68.018,5.4243
-66.526,5.5771
-65.029,5.677
-63.532,5.7768
-62.034,5.8368
-60.534,5.8842
-59.035,5.9137
-57.535,5.9148
-56.035,5.9159
-54.535,5.8767
-53.036,5.8369
-51.537,5.7767
-50.039,5.7011
-48.541,5.619
-47.046,5.4986
-45.551,5.3781
-44.056,5.2577
-42.561,5.1373
-41.067,5.0034
-39.576,4.8366
-38.085,4.6698
-36.595,4.503
-35.104,4.3362
-33.615,4.1567
-32.127,3.9643
-30.64,3.7701
-29.154,3.5654
-27.668,3.3607
-26.183,3.1486
-24.698,2.9353
-23.214,2.7189
-21.73,2.5005
-20.246,2.2816
-18.762,2.0622
-17.278,1.8437
-15.794,1.6276
-14.309,1.4137
-12.824,1.206
-11.337,1.003
-9.85,0.80951
-8.3612,0.62688
-6.871,0.45501
-5.3784,0.30736
-3.8844,0.17459
-2.3876,0.076696
-0.88877,0.0225


==> csv/xpred_ypred_1-50.csv <==
0,0,1.4884,4.8871e-21,2.9507,-3.4382e-08,4.4229,-8.6912e-07,5.9086,-9.2238e-06,7.408,-4.6792e-05,8.9213,-0.00014816,10.448,-0.00035119,11.989,-0.00067185,13.544,-0.0011259,15.112,-0.0017489,16.694,-0.0024351,18.29,-0.0030018,19.896,-0.0032302,21.481,-0.0029269,23.021,-0.0021014,24.513,-0.00095582,25.958,0.00060871,27.361,0.0027591,28.726,0.0056668,30.057,0.0094865,31.353,0.01383,32.615,0.019371,33.849,0.029029,35.056,0.044737,36.238,0.064819,37.395,0.086291,38.526,0.10816,39.631,0.12974,40.711,0.15019,41.769,0.16884,42.806,0.18509,43.825,0.19868,44.828,0.20946,45.817,0.21732,46.795,0.2222,47.761,0.22409,48.717,0.22328,49.666,0.22002,50.608,0.21467,51.547,0.20776,52.484,0.20035,53.422,0.19322,54.361,0.18682,55.301,0.18244,56.242,0.18238,57.184,0.18872,58.124,0.20329,59.064,0.22966,60.004,0.27275
2.86,0,4.5508,-2.4116e-07,5.9997,-5.1008e-06,7.5011,-4.7398e-05,9.0137,-0.00016207,10.541,-0.00039379,12.082,-0.00075549,13.636,-0.001199,15.204,-0.0019644,16.786,-0.0026616,18.382,-0.0033,19.992,-0.0035146,21.437,-0.0021029,22.941,-0.0011001,24.45,-0.0011062,25.892,0.001293,27.305,0.0033917,28.677,0.0058378,30.011,0.0088569,31.306,0.010475,32.568,0.013992,33.809,0.020919,35.024,0.042368,36.204,0.10811,37.361,0.13063,38.487,0.14658,39.595,0.16466,40.678,0.17932,41.738,0.19369,42.778,0.20643,43.801,0.21718,44.807,0.2264,45.8,0.23303,46.779,0.23734,47.747,0.23855,48.705,0.23665,49.655,0.23333,50.6,0.22746,51.543,0.22062,52.484,0.21231,53.425,0.20668,54.369,0.20197,55.312,0.19714,56.25,0.19654,57.186,0.20436,58.124,0.22158,59.064,0.24653,60.006,0.29077,60.955,0.35938,61.903,0.45879
5.44,0,7.8013,-1.1831e-06,9.2361,-2.5018e-05,10.767,-0.0002206,12.306,-0.00068456,13.861,-0.0014828,15.429,-0.0024287,17.011,-0.0031709,18.607,-0.0047724,20.215,-0.0053559,21.84,-0.0047853,23.45,-0.002718,24.52,0.0024831,25.796,0.0066691,27.221,0.0059516,28.581,0.0083762,29.935,0.01068,31.255,0.01261,32.531,0.015306,33.755,0.0074439,34.953,-0.005751,36.155,-0.010445,37.336,0.0040082,38.46,0.088515,39.565,0.10904,40.631,0.11827,41.693,0.13032,42.735,0.13798,43.756,0.14616,44.763,0.15249,45.758,0.1574,46.741,0.16125,47.713,0.16261,48.674,0.16162,49.625,0.1571,50.569,0.15053,51.511,0.14322,52.453,0.13403,53.399,0.12459,54.353,0.11667,55.305,0.11482,56.263,0.1133,57.217,0.11376,58.15,0.12644,59.076,0.1548,60.007,0.19453,60.943,0.24958,61.893,0.33898,62.867,0.46956,63.841,0.64602
7.74,0,11.137,-1.8217e-06,12.557,-3.8565e-05,14.117,-0.00032553,15.683,-0.00097832,17.265,-0.0020827,18.861,-0.0032721,20.471,-0.00395,22.093,-0.0062125,23.727,-0.0064564,25.38,-0.0044221,26.954,0.00023182,27.599,0.0091792,28.621,0.016172,29.952,0.015314,31.25,0.018308,32.553,0.021717,33.824,0.024402,35.041,0.029721,36.192,0.019541,37.33,-0.0025253,38.494,-0.0036909,39.638,0.0098519,40.695,0.047754,41.746,0.05429,42.757,0.05623,43.774,0.060846,44.775,0.063049,45.758,0.06587,46.732,0.066822,47.697,0.067824,48.656,0.067233,49.609,0.064461,50.551,0.059172,51.486,0.050576,52.416,0.042382,53.351,0.033556,54.293,0.024702,55.247,0.015661,56.217,0.014457,57.187,0.019139,58.162,0.02574,59.129,0.041992,60.057,0.081213,60.968,0.14236,61.889,0.2151,62.819,0.32244,63.776,0.48068,64.777,0.69926,65.772,0.97485
9.76,0,14.49,-2.3593e-07,15.895,-5.1653e-06,17.485,-2.4707e-05,19.077,-8.2277e-05,20.686,-0.00027711,22.31,-0.00036244,23.949,0.00023802,25.596,-0.0012159,27.255,-0.0011767,28.938,-0.00089611,30.466,0.002407,30.683,0.016675,31.444,0.023611,32.676,0.02055,33.92,0.026729,35.174,0.030608,36.395,0.035032,37.553,0.037369,38.631,0.02857,39.715,0.0073107,40.834,0.0095943,41.94,0.020774,42.929,0.034149,43.926,0.032621,44.885,0.02253,45.856,0.020407,46.816,0.016981,47.761,0.014021,48.701,0.0098474,49.635,0.0071227,50.569,0.0029124,51.501,-0.0030768,52.425,-0.010181,53.342,-0.018758,54.26,-0.025754,55.188,-0.030734,56.131,-0.033396,57.095,-0.034358,58.082,-0.021098,59.072,-0.0014144,60.066,0.031467,61.045,0.083492,61.965,0.16367,62.858,0.27289,63.762,0.40017,64.678,0.58179,65.634,0.83227,66.65,1.1602,67.653,1.5478
11.502,0,17.842,2.6705e-06,19.232,5.537e-05,20.851,0.00048373,22.47,0.0013755,24.106,0.002672,25.758,0.0045013,27.426,0.007029,29.098,0.007823,30.783,0.0070067,32.495,0.00021421,33.978,-0.00024501,33.769,0.01991,34.268,0.024957,35.402,0.01765,36.593,0.027705,37.798,0.029399,38.968,0.033784,40.066,0.024607,41.075,0.014901,42.11,-0.00521,43.18,-0.0029197,44.243,0.0058438,45.163,0.026016,46.106,0.023034,47.014,0.0027916,47.94,-0.0030138,48.86,-0.0097247,49.767,-0.016581,50.672,-0.023866,51.576,-0.028491,52.483,-0.033274,53.394,-0.039172,54.299,-0.043169,55.199,-0.045796,56.103,-0.046182,57.025,-0.040559,57.968,-0.028664,58.942,-0.010131,59.946,0.031306,60.957,0.083846,61.965,0.16604,62.953,0.27735,63.86,0.41521,64.728,0.58773,65.605,0.78673,66.494,1.054,67.437,1.4042,68.455,1.8488,69.455,2.3435
12.97,0,21.185,4.4368e-06,22.561,9.3106e-05,24.209,0.000777,25.855,0.002185,27.518,0.0044769,29.198,0.007779,30.894,0.011514,32.593,0.014444,34.302,0.010651,36.044,-0.0057729,37.483,-0.0076869,36.856,0.014716,37.1,0.018771,38.135,0.0049494,39.272,0.018625,40.426,0.016598,41.543,0.014337,42.58,-0.0024968,43.526,-0.014004,44.51,-0.030906,45.53,-0.034602,46.548,-0.026993,47.396,-0.0084218,48.286,-0.014339,49.145,-0.028827,50.026,-0.035284,50.905,-0.041948,51.774,-0.048556,52.645,-0.05466,53.518,-0.057042,54.399,-0.057316,55.289,-0.056785,56.175,-0.050355,57.057,-0.040009,57.948,-0.024441,58.862,0.00073301,59.804,0.038979,60.786,0.092288,61.804,0.18097,62.832,0.29054,63.849,0.44513,64.837,0.63749,65.724,0.8491,66.555,1.0962,67.393,1.3743,68.246,1.7265,69.167,2.1699,70.177,2.7284,71.164,3.3231
14.169,0,24.521,4.1034e-06,25.883,8.7574e-05,27.56,0.00068311,29.232,0.0018217,30.923,0.003897,32.631,0.0072055,34.355,0.011085,36.08,0.014253,37.815,0.0066413,39.586,-0.013446,40.982,-0.016058,39.946,-0.0025351,39.939,0.0036991,40.877,-0.018828,41.959,-0.0015147,43.061,-0.0077962,44.123,-0.021095,45.099,-0.035169,45.983,-0.050632,46.913,-0.057432,47.886,-0.069503,48.854,-0.064947,49.629,-0.085663,50.465,-0.09381,51.275,-0.073232,52.112,-0.077784,52.95,-0.081372,53.782,-0.083157,54.618,-0.082906,55.461,-0.078193,56.317,-0.068758,57.186,-0.054192,58.052,-0.030195,58.915,-0.0010892,59.792,0.041572,60.697,0.097832,61.637,0.17678,62.623,0.28307,63.65,0.43974,64.688,0.63221,65.704,0.87945,66.679,1.1691,67.536,1.4643,68.321,1.7898,69.11,2.1453,69.919,2.5762,70.808,3.1128,71.798,3.7818,72.755,4.4768
15.099,0,27.858,2.0602e-06,29.204,4.4997e-05,30.911,0.00027771,32.61,0.00048784,34.329,0.00091263,36.065,0.0018292,37.818,0.0027584,39.569,0.0030035,41.329,-0.0063295,43.128,-0.020123,44.481,-0.023923,43.039,-0.032994,42.778,-0.022199,43.619,-0.054802,44.646,-0.033821,45.697,-0.046083,46.703,-0.065168,47.621,-0.069192,48.442,-0.086483,49.32,-0.089015,50.244,-0.1017,51.16,-0.10321,51.861,-0.17533,52.643,-0.17791,53.406,-0.11181,54.198,-0.11149,54.997,-0.10835,55.79,-0.10082,56.593,-0.088711,57.405,-0.071494,58.235,-0.04673,59.083,-0.011164,59.929,0.035937,60.773,0.089152,61.633,0.16963,62.527,0.26989,63.461,0.40476,64.445,0.58321,65.473,0.82677,66.509,1.1232,67.512,1.4787,68.463,1.8745,69.28,2.2563,70.01,2.6563,70.742,3.0839,71.499,3.5889,72.346,4.2173,73.295,4.9964,74.196,5.796
15.763,0,31.197,-1.4374e-06,32.529,-3.1792e-05,34.265,-0.00040484,35.991,-0.0018421,37.738,-0.0048129,39.503,-0.0092761,41.284,-0.015123,43.06,-0.021825,44.846,-0.028569,46.673,-0.036161,47.983,-0.042019,46.132,-0.071911,45.613,-0.0598,46.357,-0.098899,47.329,-0.077315,48.33,-0.092863,49.285,-0.10798,50.147,-0.10002,50.901,-0.11255,51.734,-0.12137,52.602,-0.12389,53.466,-0.13007,54.093,-0.1905,54.821,-0.1794,55.538,-0.12234,56.286,-0.11421,57.043,-0.10031,57.799,-0.078713,58.567,-0.048744,59.349,-0.012322,60.152,0.035433,60.978,0.09886,61.803,0.17578,62.625,0.26286,63.466,0.39101,64.345,0.54795,65.265,0.75316,66.239,1.021,67.256,1.3655,68.277,1.7779,69.253,2.2499,70.167,2.7541,70.935,3.2206,71.604,3.6861,72.273,4.1787,72.972,4.7512,73.768,5.4676,74.658,6.3553,75.481,7.2544
16.245,0,34.535,-8.4629e-06,35.852,-0.00018802,37.617,-0.0017979,39.37,-0.0063872,41.145,-0.015609,42.938,-0.026895,44.746,-0.03898,46.549,-0.056783,48.36,-0.067055,50.216,-0.075315,51.483,-0.075283,49.229,-0.10664,48.447,-0.10133,49.095,-0.13672,50.013,-0.12064,50.967,-0.12798,51.872,-0.1301,52.674,-0.11966,53.36,-0.11991,54.148,-0.13271,54.958,-0.12001,55.771,-0.1192,56.318,-0.074692,56.99,-0.047698,57.668,-0.079262,58.371,-0.05872,59.088,-0.030055,59.805,0.010652,60.539,0.063463,61.288,0.12648,62.064,0.20569,62.864,0.30599,63.665,0.42453,64.46,0.5602,65.277,0.7448,66.133,0.96859,67.032,1.2558,67.982,1.6247,68.977,2.0777,69.968,2.6088,70.906,3.197,71.772,3.806,72.481,4.3522,73.085,4.8743,73.687,5.4217,74.325,6.0529,75.062,6.8511,75.884,7.8372,76.613,8.8279
16.668,0,37.862,-2.3088e-05,39.165,-0.00050356,40.959,-0.0045884,42.739,-0.014489,44.541,-0.032586,46.362,-0.051756,48.198,-0.070852,50.028,-0.099897,51.865,-0.11456,53.746,-0.11708,54.973,-0.09104,52.329,-0.11387,51.29,-0.12404,51.84,-0.14838,52.706,-0.13716,53.611,-0.12516,54.465,-0.10659,55.203,-0.10777,55.82,-0.090061,56.555,-0.091763,57.308,-0.062522,58.072,-0.034519,58.532,0.094261,59.146,0.13845,59.789,0.046098,60.448,0.086568,61.124,0.13522,61.802,0.19979,62.499,0.2787,63.214,0.37639,63.958,0.49632,64.73,0.64504,65.5,0.8207,66.259,1.0194,67.045,1.2675,67.869,1.5644,68.734,1.9399,69.649,2.413,70.607,2.975,71.556,3.6209,72.447,4.3181,73.258,5.0197,73.899,5.6401,74.433,6.2122,74.967,6.8035,75.539,7.486,76.211,8.3599,76.96,9.4322,77.589,10.502
17.073,0,41.181,-4.5177e-05,42.469,-0.0009715,44.293,-0.0087158,46.099,-0.026279,47.929,-0.054582,49.778,-0.082496,51.641,-0.10469,53.498,-0.1314,55.361,-0.11878,57.27,-0.07463,58.456,0.00083012,55.429,-0.05498,54.138,-0.1019,54.591,-0.11253,55.404,-0.093602,56.258,-0.056941,57.058,-0.016219,57.728,-0.028608,58.275,0.0089951,58.949,0.034919,59.649,0.083797,60.36,0.14998,60.738,0.24778,61.292,0.31957,61.892,0.27846,62.506,0.34533,63.139,0.42199,63.776,0.51571,64.434,0.62638,65.112,0.76642,65.819,0.93665,66.555,1.1446,67.286,1.3895,68,1.6585,68.744,1.9754,69.527,2.3483,70.346,2.812,71.214,3.3835,72.126,4.0495,73.017,4.8052,73.858,5.5997,74.614,6.3793,75.175,7.0731,75.637,7.6838,76.102,8.3077,76.603,9.0355,77.2,9.9814,77.868,11.133,78.399,12.264
17.468,0,44.504,-6.7346e-05,45.777,-0.0014286,47.63,-0.012567,49.463,-0.036501,51.321,-0.068999,53.197,-0.094902,55.088,-0.096575,56.971,-0.078116,58.861,0.010959,60.793,0.16736,61.934,0.3196,58.521,0.12125,56.979,-0.0049426,57.335,0.00080549,58.093,0.043423,58.896,0.10694,59.639,0.16501,60.239,0.16035,60.718,0.21455,61.321,0.27308,61.97,0.3442,62.627,0.44102,62.922,0.47006,63.412,0.57568,63.968,0.62106,64.533,0.72138,65.12,0.83812,65.712,0.96941,66.327,1.1225,66.962,1.3109,67.627,1.5374,68.32,1.8102,69.004,2.1271,69.667,2.4633,70.36,2.8517,71.091,3.3005,71.855,3.8478,72.669,4.5079,73.527,5.2706,74.358,6.1238,75.147,7.0043,75.841,7.8609,76.322,8.6187,76.718,9.253,77.116,9.8983,77.542,10.666,78.054,11.683,78.624,12.915,79.053,14.093
17.86,0,47.838,-6.733e-05,49.096,-0.0013718,50.978,-0.011287,52.838,-0.029206,54.723,-0.043374,56.627,-0.034695,58.544,0.023406,60.45,0.14282,62.357,0.35724,64.301,0.6869,65.387,0.94708,61.596,0.42364,59.801,0.20473,60.058,0.22301,60.761,0.29151,61.513,0.37753,62.2,0.45683,62.725,0.48983,63.14,0.5537,63.664,0.63753,64.265,0.72267,64.865,0.84537,65.064,0.8577,65.488,0.9782,66.003,1.0863,66.518,1.2217,67.056,1.383,67.598,1.5601,68.163,1.7663,68.75,2.0067,69.367,2.2907,70.011,2.6269,70.646,3.0064,71.258,3.3969,71.895,3.8536,72.568,4.3751,73.275,4.9989,74.031,5.7387,74.829,6.5933,75.602,7.532,76.335,8.4976,76.973,9.4255,77.383,10.232,77.714,10.882,78.044,11.542,78.393,12.346,78.812,13.434,79.267,14.752,79.594,15.964
18.253,0,51.184,-2.2116e-05,52.428,-0.00029247,54.339,-0.00016435,56.226,0.0095098,58.137,0.044701,60.066,0.12945,62.004,0.288,63.924,0.55359,65.832,0.95003,67.768,1.5185,68.781,1.9286,64.657,0.7957,62.597,0.5317,62.754,0.55278,63.404,0.63502,64.107,0.73052,64.737,0.84194,65.181,0.95739,65.537,1.0203,65.976,1.1158,66.535,1.1969,67.068,1.3663,67.148,1.4272,67.512,1.5334,67.985,1.6876,68.45,1.8492,68.939,2.0471,69.427,2.2739,69.935,2.5399,70.469,2.8326,71.034,3.1719,71.627,3.5656,72.219,3.99,72.791,4.4145,73.373,4.9323,73.987,5.522,74.636,6.2147,75.333,7.0293,76.059,7.9812,76.755,9.0142,77.42,10.072,78.022,11.055,78.359,11.907,78.627,12.562,78.885,13.234,79.156,14.069,79.471,15.229,79.794,16.633,80.064,17.865

